A Scharfetter-Gummerl stabilization scheme for HDG approximations of convection-diffusion problems

We present a Scharfetter-Gummel (SG) stabilization scheme for high-order Hybrid Discontinuous Galerkin (HDG) approximations of convection-diffusion problems. The scheme is based on a careful choice of the stabilization parameters used to define the numerical flux in the HDG method. We show that, in one dimension, the SG-HDG scheme is equivalent to the Finite Volume method stabilized with the Scharfetter--Gummel on the dual grid, for all orders of HDG schemes.

==> data/convergence_deg0_beta100.csv <==
refinements,tau0_l2,tau0_linfty,tau0_middle,tau0_h1s,tau0.01_l2,tau0.01_linfty,tau0.01_middle,tau0.01_h1s,tau0.018_l2,tau0.018_linfty,tau0.018_middle,tau0.018_h1s,tau0.032_l2,tau0.032_linfty,tau0.032_middle,tau0.032_h1s,tau0.056_l2,tau0.056_linfty,tau0.056_middle,tau0.056_h1s,tau0.1_l2,tau0.1_linfty,tau0.1_middle,tau0.1_h1s,tau0.18_l2,tau0.18_linfty,tau0.18_middle,tau0.18_h1s,tau0.32_l2,tau0.32_linfty,tau0.32_middle,tau0.32_h1s,tau0.56_l2,tau0.56_linfty,tau0.56_middle,tau0.56_h1s,tau1_l2,tau1_linfty,tau1_middle,tau1_h1s,tau1.8_l2,tau1.8_linfty,tau1.8_middle,tau1.8_h1s,tau3.2_l2,tau3.2_linfty,tau3.2_middle,tau3.2_h1s,tau5.6_l2,tau5.6_linfty,tau5.6_middle,tau5.6_h1s,tau10_l2,tau10_linfty,tau10_middle,tau10_h1s,tau18_l2,tau18_linfty,tau18_middle,tau18_h1s,tau32_l2,tau32_linfty,tau32_middle,tau32_h1s,tau56_l2,tau56_linfty,tau56_middle,tau56_h1s,tau1e+02_l2,tau1e+02_linfty,tau1e+02_middle,tau1e+02_h1s,tau1.8e+02_l2,tau1.8e+02_linfty,tau1.8e+02_middle,tau1.8e+02_h1s,tau3.2e+02_l2,tau3.2e+02_linfty,tau3.2e+02_middle,tau3.2e+02_h1s,tau5.6e+02_l2,tau5.6e+02_linfty,tau5.6e+02_middle,tau5.6e+02_h1s,tau1e+03_l2,tau1e+03_linfty,tau1e+03_middle,tau1e+03_h1s
2,0.24126141,0.5,0.49999413,1.811435,1.0568966,1.8978359,1.189109,11.793983,1.0552771,1.8961786,1.1874971,11.7808,1.0529782,1.8938258,1.1852089,11.762083,1.0491365,1.8898935,1.1813853,11.730804,1.0405606,1.8811136,1.1728497,11.660967,1.0285329,1.8687947,1.1608784,11.562989,1.0021951,1.8417979,1.1346644,11.348315,0.96640658,1.8050643,1.0990442,11.056311,0.89243579,1.7289343,1.0254167,10.451529,0.8006919,1.6340402,0.93407273,9.698575,0.63813788,1.4640361,0.77200568,8.3530655,0.47710875,1.2914323,0.61054122,6.9941463,0.31246099,1.1041533,0.44145522,5.5355067,0.16508298,0.88580984,0.26116452,3.8877068,0.14886065,0.74322605,0.25676808,2.9035399,0.1972506,0.59645754,0.40353659,2.1227355,0.25141984,0.51992536,0.51991946,1.7652048,0.34043908,0.6618315,0.66182566,1.5761673,0.412938,0.74627948,0.74627364,1.5677465,0.48010999,0.80929667,0.80929077,1.6126986,0.51369685,0.83673477,0.83672893,1.6475447
3,0.15646216,0.49999708,0.49758065,3.9197054,0.10329465,0.92045951,0.18272309,7.1293421,0.10321192,0.92028332,0.18262225,7.1267157,0.10309456,0.92003292,0.18247902,7.1229825,0.10289865,0.91961354,0.18223952,7.1167321,0.10246222,0.9186731,0.18170412,7.1027226,0.10185239,0.91734445,0.18095148,7.082943,0.10052717,0.91439414,0.17929654,7.039084,0.09875223,0.91029233,0.17703366,6.978251,0.095204018,0.90145183,0.17231239,6.8477578,0.09111353,0.88973165,0.16639937,6.6762147,0.085186273,0.86644328,0.15592603,6.3414359,0.08197391,0.83891094,0.15866676,5.9597979,0.083076961,0.80231369,0.19526401,5.4879975,0.092504129,0.74180299,0.25577471,4.8442616,0.10660174,0.6767996,0.3207781,4.3781128,0.1351413,0.56759202,0.42998567,3.9968641,0.17021571,0.53831983,0.53590339,3.9111099,0.23434526,0.674869,0.67245257,4.0136046,0.30363238,0.76955962,0.76714319,4.1606059,0.39704186,0.85142016,0.84900373,4.321497,0.45694989,0.88868368,0.8862673,4.4067712
4,0.099771082,0.49878886,0.45199433,5.1459837,0.067942016,0.75067246,0.20011072,6.5463347,0.067944787,0.75062019,0.20016301,6.5455589,0.067948736,0.75054574,0.20023744,6.5444551,0.067955367,0.75042087,0.20036234,6.5426044,0.067970335,0.75013971,0.20064349,6.5384455,0.067991689,0.74973983,0.20104338,6.532546,0.068039991,0.74884069,0.20194249,6.5193543,0.068109259,0.74756449,0.20321868,6.5007987,0.068267398,0.74470615,0.20607704,6.4599471,0.068497524,0.74067491,0.21010825,6.4039602,0.069036491,0.73175448,0.21902868,6.2865658,0.06985002,0.71942163,0.23136154,6.1380668,0.071324997,0.69963264,0.25115055,5.9300241,0.075053766,0.65881741,0.29196581,5.6003432,0.081026681,0.60829842,0.34248474,5.33847,0.095711842,0.51871037,0.43207282,5.1522341,0.11673614,0.56877196,0.52197742,5.1949539,0.15929091,0.68916976,0.64237523,5.451426,0.2092835,0.77722067,0.73042613,5.7161512,0.29382363,0.86257362,0.81577915,6.0055008,0.37059593,0.90707093,0.86027646,6.1672106
5,0.058205094,0.4753916,0.30275977,4.3309493,0.05033676,0.60088271,0.17726867,4.8505054,0.050337207,0.60084921,0.17730215,4.850204,0.050337847,0.60080153,0.17734982,4.8497748,0.05033892,0.6007216,0.1774298,4.8490543,0.050341353,0.60054153,0.17760985,4.8474345,0.050344858,0.60028541,0.17786598,4.8451362,0.050352897,0.59970927,0.17844211,4.8399868,0.050364703,0.59889102,0.17926036,4.8327241,0.050392836,0.59705615,0.18109521,4.8166542,0.050436512,0.59446341,0.18368798,4.7944527,0.05055023,0.58870524,0.18944614,4.7472415,0.050747555,0.58069772,0.19745363,4.6863122,0.051167049,0.56773651,0.21041484,4.5990047,0.052472264,0.54056114,0.23759025,4.4589758,0.055024296,0.50607592,0.27207544,4.3578119,0.06263525,0.50828892,0.33565712,4.3582358,0.075274035,0.57542425,0.40279242,4.5532904,0.10359057,0.67102516,0.49839333,5.0375557,0.13868807,0.74546814,0.57283634,5.5027452,0.20082374,0.82239914,0.64976734,6.0199218,0.26707709,0.86683059,0.75127953,6.3268056
6,0.030720852,0.3890757,0.13991621,2.722506,0.029408617,0.42949149,0.099500403,2.8339596,0.029408662,0.42947438,0.099517509,2.8338645,0.029408723,0.42945004,0.099541865,2.8337295,0.029408829,0.42940918,0.099582724,2.8335032,0.029409079,0.42931718,0.099674739,2.8329945,0.029409453,0.42918625,0.099805653,2.8322723,0.029410381,0.42889166,0.10010023,2.8306565,0.029411899,0.428473,0.1005189,2.8283799,0.029416185,0.427533,0.10145891,2.8233573,0.029424321,0.42620191,0.10279001,2.8164532,0.029451335,0.42323396,0.10575796,2.8019402,0.02951015,0.41907939,0.10991252,2.7836735,0.029660806,0.41228667,0.11670525,2.7589672,0.030221675,0.39776519,0.13122672,2.7275565,0.031478316,0.39937851,0.15021904,2.729444,0.035709418,0.43615794,0.18699847,2.858505,0.043441061,0.47769165,0.22853217,3.1610749,0.062135808,0.54222631,0.29905355,3.8336895,0.08651536,0.59747249,0.41876051,4.5111942,0.13100043,0.6598618,0.56862366,5.3280883,0.17959483,0.72544307,0.67016733,5.853188
7,0.015580974,0.26449594,0.049203753,1.4675682,0.015401815,0.2734805,0.040219195,1.4842236,0.015401818,0.27347356,0.040226132,1.4841979,0.015401823,0.2734637,0.040236004,1.4841615,0.015401833,0.27344713,0.040252574,1.4841005,0.015401859,0.27340981,0.04028989,1.4839637,0.015401905,0.27335671,0.040342994,1.4837699,0.015402054,0.27323717,0.040462524,1.4833376,0.015402368,0.27306721,0.040632509,1.4827329,0.015403517,0.27268511,0.041014601,1.4814162,0.015406204,0.27214301,0.041556705,1.4796497,0.015416755,0.27092984,0.042769857,1.4761287,0.015442407,0.26922134,0.044478357,1.4721909,0.01551296,0.26640171,0.047298003,1.4683206,0.015792143,0.26872969,0.053437497,1.471275,0.01644871,0.27699721,0.061705012,1.4995483,0.018779878,0.29382315,0.081849448,1.6356251,0.023269905,0.31423676,0.12472112,1.911382,0.034767684,0.34935763,0.20238115,2.5553524,0.0506205,0.38348246,0.28207809,3.2836339,0.081106775,0.49236876,0.41593674,4.2987738,0.11565191,0.57647431,0.52871203,5.0502071
8,0.0078182397,0.15684985,0.014717715,0.74903381,0.0077953138,0.15840246,0.013165114,0.75121659,0.0077953143,0.15840013,0.013167442,0.75121009,0.0077953148,0.15839681,0.013170755,0.7512008,0.0077953162,0.15839125,0.013176314,0.7511853,0.0077953222,0.15837874,0.013188834,0.75115055,0.0077953357,0.15836091,0.013206654,0.75110161,0.0077953869,0.15832078,0.013246778,0.75099355,0.0077955117,0.1582637,0.013303863,0.75084472,0.0077960156,0.15813528,0.013432287,0.7505312,0.0077972631,0.15795282,0.013614752,0.75013685,0.0078023477,0.15754338,0.014024191,0.74947035,0.0078149866,0.15696415,0.014603418,0.74904561,0.007850267,0.15769823,0.015566088,0.74968839,0.0079921009,0.15982383,0.017691698,0.75706297,0.0083313705,0.16275182,0.02417347,0.78030711,0.0095658917,0.16895534,0.041557111,0.87414014,0.012014444,0.17695564,0.065444939,1.0621622,0.018539455,0.19375196,0.11293509,1.5322546,0.027990013,0.23591582,0.17328879,2.1301093,0.047331136,0.32439905,0.27572238,3.108598,0.070594884,0.41741374,0.37842947,3.9709461
9,0.0039125872,0.085783787,0.0040335795,0.37649569,0.0039097047,0.08601436,0.0038029996,0.37677109,0.0039097047,0.086013675,0.0038036858,0.37676945,0.0039097047,0.086012699,0.0038046625,0.37676716,0.0039097052,0.08601106,0.0038063019,0.37676328,0.003909708,0.086007372,0.0038099941,0.37675467,0.0039097136,0.086002111,0.0038152495,0.37674263,0.0039097383,0.08599028,0.0038270848,0.37671658,0.0039097983,0.085973434,0.0038439275,0.37668207,0.0039100461,0.085935526,0.0038818393,0.37661502,0.0039106645,0.085881613,0.0039357529,0.37654531,0.0039131995,0.085807145,0.0040569375,0.37649852,0.0039195265,0.085979074,0.0042288671,0.37669361,0.0039372509,0.0862661,0.0046234541,0.37770277,0.0040088953,0.086905584,0.0071708229,0.38299763,0.0041815476,0.087799586,0.011311502,0.39718351,0.004817531,0.089745641,0.020584546,0.45176619,0.0060991351,0.092365064,0.033606656,0.56191874,0.009598,0.10411657,0.061239053,0.85155857,0.014841873,0.13290448,0.096877083,1.2536006,0.02614874,0.19584855,0.16639678,2.0069761,0.040626183,0.26954579,0.24454229,2.7911055
10,0.0019567271,0.04490868,0.0010563941,0.18849759,0.001956366,0.044940125,0.0010249489,0.18853189,0.001956366,0.044939939,0.0010251362,0.18853149,0.0019563662,0.044939674,0.0010254028,0.18853091,0.0019563665,0.044939224,0.0010258503,0.18852994,0.0019563676,0.044938218,0.0010268582,0.18852785,0.0019563707,0.044936784,0.001028293,0.18852498,0.0019563825,0.04493355,0.0010315244,0.18851903,0.0019564128,0.044928953,0.0010361237,0.18851183,0.0019565362,0.044918597,0.0010464797,0.18850099,0.0019568452,0.044913501,0.0010612141,0.18849838,0.0019581136,0.044946652,0.001094366,0.18854764,0.0019612818,0.044993766,0.0012737624,0.1887489,0.0019701694,0.045072615,0.00187932,0.18942955,0.0020061804,0.045249198,0.0033654049,0.19249317,0.002093273,0.045498192,0.0055068713,0.20026179,0.002416085,0.04604895,0.010312071,0.22963808,0.003072029,0.046809804,0.017049873,0.28931853,0.0048869397,0.053839099,0.031760082,0.45110807,0.0076630274,0.070824906,0.051773708,0.68836886,0.013861807,0.10955212,0.092962623,1.1769477,0.022194399,0.15907282,0.1442797,1.755874
11,0.00097841769,0.022982538,0.00027034836,0.094280079,0.00097837253,0.022986626,0.00026625922,0.094284311,0.00097837264,0.022986578,0.0002663082,0.094284214,0.00097837264,0.022986509,0.00026637796,0.094284073,0.00097837276,0.022986392,0.00026649504,0.094283842,0.00097837334,0.022986127,0.00026675875,0.094283342,0.00097837485,0.022985753,0.00026713416,0.094282702,0.00097838079,0.022984907,0.00026797966,0.094281502,0.00097839581,0.022983704,0.00026918322,0.094280429,0.00097845763,0.022984084,0.00027189357,0.09428069,0.00097861222,0.022987941,0.00027575091,0.094287477,0.00097924657,0.022996623,0.00035866501,0.094330356,0.00098083203,0.023008974,0.00054802146,0.094457082,0.00098528236,0.023029674,0.0008817488,0.09484186,0.0010033348,0.023076158,0.0016417394,0.096479341,0.0010470727,0.023142012,0.0027252524,0.1005368,0.0012096977,0.023288954,0.0051543484,0.11576834,0.0015415553,0.023494909,0.0085883811,0.14684023,0.0024662619,0.027404962,0.016206216,0.23250259,0.0038965754,0.036606669,0.026776684,0.36209771,0.0071564112,0.058314145,0.04952227,0.64475578,0.011677382,0.087688051,0.079569452,1.0098085
12,0.0004892156,0.011626443,6.8384499e-05,0.047143955,0.00048920995,0.01162696,6.7868197e-05,0.047144469,0.00048920995,0.011626947,6.7880734e-05,0.047144443,0.00048921001,0.011626929,6.7898582e-05,0.047144413,0.00048921007,0.011626899,6.7928537e-05,0.047144353,0.00048921036,0.011626831,6.7996007e-05,0.047144245,0.00048921106,0.011626735,6.8092057e-05,0.047144119,0.00048921409,0.011626519,6.8308385e-05,0.047143966,0.00048922159,0.011626675,6.8616348e-05,0.047144059,0.0004892525,0.011627369,6.9942835e-05,0.047145613,0.0004893298,0.011628356,9.2788192e-05,0.047151033,0.00048964703,0.011630579,0.00016047813,0.047177043,0.00049044011,0.011633742,0.00026060644,0.047246948,0.00049266685,0.011639047,0.00042996497,0.047450494,0.00050170475,0.011650979,0.00081212108,0.048295844,0.00052362151,0.011667921,0.0013558825,0.050368384,0.00060524023,0.011705903,0.0025779384,0.058122851,0.00077215291,0.011759546,0.0043108682,0.07397747,0.0012389349,0.013827543,0.0081839859,0.11807507,0.0019651772,0.018623242,0.013628327,0.18590769,0.0036388671,0.030143557,0.025599409,0.3386822,0.0060019032,0.046277467,0.041985117,0.54630136
13,0.00024460864,0.005847414,1.719683e-05,0.023572465,0.00024460792,0.0058474774,1.7133274e-05,0.023572529,0.00024460795,0.0058474741,1.7136445e-05,0.023572521,0.00024460795,0.0058474699,1.7140959e-05,0.023572514,0.00024460797,0.005847462,1.7148535e-05,0.023572503,0.00024460812,0.0058474452,1.7165601e-05,0.02357248,0.0002446085,0.0058474205,1.7189896e-05,0.023572467,0.00024460998,0.0058474615,1.7244614e-05,0.023572501,0.00024461377,0.0058475393,1.7702041e-05,0.023572706,0.00024462922,0.0058477148,2.6611197e-05,0.023573836,0.00024466784,0.0058479649,4.1843196e-05,0.023577055,0.00024482651,0.005848527,7.71185e-05,0.023591202,0.00024522314,0.0058493274,0.00012766248,0.023627793,0.00024633689,0.0058506709,0.0002126211,0.023732362,0.00025085872,0.0058536935,0.00040401673,0.024161713,0.00026182906,0.0058579911,0.0006763633,0.025208998,0.00030271517,0.0058676484,0.001289078,0.029121267,0.00038641901,0.0058813412,0.0021595673,0.037129637,0.00062093209,0.0069454382,0.0041127992,0.05950499,0.00098689296,0.0093936147,0.006875542,0.094221175,0.0018351884,0.015332869,0.013022905,0.17375216,0.0030444073,0.023805836,0.021599127,0.28489751
14,0.00012230442,0.0029323052,4.3118603e-06,0.011786295,0.00012230435,0.0029323129,4.3043069e-06,0.011786301,0.00012230434,0.002932312,4.3051045e-06,0.0117863,0.00012230435,0.002932311,4.3062396e-06,0.011786299,0.00012230437,0.0029323089,4.308145e-06,0.011786296,0.00012230444,0.0029323059,4.3124364e-06,0.011786295,0.00012230463,0.002932312,4.3185455e-06,0.0117863,0.00012230537,0.0029323257,4.7746489e-06,0.011786344,0.00012230726,0.0029323453,6.9082321e-06,0.011786486,0.00012231497,0.0029323895,1.230566e-05,0.011787141,0.0001223343,0.0029324524,2.0153464e-05,0.011788876,0.00012241364,0.0029325937,3.7918333e-05,0.011796237,0.00012261196,0.0029327951,6.3242129e-05,0.011814943,0.00012316892,0.0029331329,0.00010575823,0.011867926,0.00012543058,0.0029338938,0.00020151456,0.012084274,0.00013091874,0.002934976,0.00033779611,0.012610678,0.00015138098,0.002937411,0.00064456911,0.014575615,0.00019329498,0.0029408701,0.0010808485,0.018600242,0.00031083389,0.0034806193,0.0020616241,0.029870844,0.00049453304,0.0047176429,0.0034533464,0.047434352,0.00092161034,0.0077338363,0.0065688002,0.088024989,0.0015334275,0.012078268,0.010958713,0.14558965
15,6.1152226e-05,0.0014683086,1.0795508e-06,0.005893155,6.1152212e-05,0.0014683094,1.0787136e-06,0.005893155,6.1152219e-05,0.0014683092,1.0789136e-06,0.005893155,6.1152219e-05,0.001468309,1.0791982e-06,0.005893155,6.1152226e-05,0.0014683087,1.0796759e-06,0.005893155,6.115227e-05,0.0014683098,1.080752e-06,0.0058931559,6.1152357e-05,0.0014683113,1.2247669e-06,0.005893162,6.1152728e-05,0.0014683148,2.0048224e-06,0.0058931913,6.1153674e-05,0.0014683197,3.2114272e-06,0.0058932719,6.1157531e-05,0.0014683307,5.9720119e-06,0.0058936216,6.1167193e-05,0.0014683465,9.9175022e-06,0.0058945213,6.1206862e-05,0.001468382,1.8813709e-05,0.0058982726,6.1306033e-05,0.0014684325,3.1482046e-05,0.0059077274,6.1584542e-05,0.0014685172,5.2745741e-05,0.005934394,6.2715546e-05,0.001468708,0.00010063615,0.0060429862,6.5460372e-05,0.0014689796,0.00016880292,0.0063068811,7.5696291e-05,0.0014695909,0.00032229262,0.0072915554,9.6668831e-05,0.0014704603,0.00054068997,0.0093090022,0.00015550913,0.001742295,0.0010321245,0.014965198,0.00024753952,0.0023640734,0.0017305983,0.023799006,0.00046181915,0.0038840168,0.0032989611,0.044305786,0.00076956674,0.0060840971,0.0055201817,0.073607773
16,3.0576113e-05,0.00073469407,2.7008613e-07,0.0029465784,3.0576113e-05,0.00073469413,2.7000885e-07,0.0029465784,3.0576113e-05,0.00073469407,2.7005891e-07,0.0029465784,3.0576117e-05,0.00073469413,2.7013016e-07,0.0029465784,3.057612e-05,0.00073469424,2.7024979e-07,0.0029465784,3.0576139e-05,0.00073469448,3.431166e-07,0.0029465798,3.0576186e-05,0.00073469488,5.2171856e-07,0.0029465833,3.0576372e-05,0.00073469576,9.475603e-07,0.0029465996,3.0576844e-05,0.00073469698,1.5611313e-06,0.0029466427,3.0578773e-05,0.00073469977,2.9473422e-06,0.0029468231,3.0583604e-05,0.00073470367,4.9224536e-06,0.0029472806,3.0603438e-05,0.00073471258,9.3721992e-06,0.0029491743,3.0653027e-05,0.00073472521,1.5707252e-05,0.0029539275,3.0792286e-05,0.00073474646,2.63401e-05,0.0029673046,3.1357831e-05,0.00073479424,5.0288079e-05,0.0030217052,3.273043e-05,0.00073486223,8.4377818e-05,0.0031538254,3.7849593e-05,0.00073501538,0.00016114839,0.0036467151,4.8339753e-05,0.00073523331,0.00027041131,0.0046567246,7.7777637e-05,0.0008716447,0.00051639118,0.0074900668,0.00012383817,0.0011833546,0.00086628436,0.011920074,0.0002311643,0.0019463148,0.0016531494,0.022226995,0.00038550259,0.0030534405,0.0027704311,0.03701074
17,1.5288058e-05,0.00036748208,6.7546331e-08,0.0014732893,1.5288057e-05,0.00036748208,6.7543539e-08,0.0014732893,1.5288058e-05,0.00036748208,6.7556066e-08,0.0014732893,1.5288058e-05,0.00036748211,6.792191e-08,0.0014732893,1.528806e-05,0.00036748213,8.8642899e-08,0.0014732896,1.5288069e-05,0.00036748219,1.5255438e-07,0.0014732901,1.5288093e-05,0.00036748231,2.4745316e-07,0.0014732924,1.5288186e-05,0.00036748251,4.6315029e-07,0.0014733009,1.5288422e-05,0.00036748283,7.7095643e-07,0.001473323,1.5289386e-05,0.0003674835,1.464717e-06,0.0014734146,1.5291802e-05,0.00036748449,2.452553e-06,0.0014736453,1.5301721e-05,0.00036748673,4.6776345e-06,0.0014745966,1.5326514e-05,0.00036748988,7.8452968e-06,0.0014769796,1.5396145e-05,0.0003674952,1.3161921e-05,0.0014836791,1.567893e-05,0.00036750716,2.5136569e-05,0.0015109055,1.6365275e-05,0.00036752416,4.2183015e-05,0.0015770087,1.8925157e-05,0.00036756249,8.0574719e-05,0.0018235919,2.4171208e-05,0.00036761706,0.00013522223,0.0023289183,3.8894588e-05,0.00043594674,0.00025827793,0.003746903,6.1936204e-05,0.00059200742,0.00043338895,0.0059651933,0.00011564601,0.00097423856,0.00082749553,0.011132121,0.00019293185,0.0015295867,0.0013878177,0.018557545


==> data/convergence_deg1_beta100.csv <==
refinements,tau_magic_l2,tau_magic_linfty,tau_magic_middle,tau_magic_h1s,tau0.01_l2,tau0.01_linfty,tau0.01_middle,tau0.01_h1s,tau0.018_l2,tau0.018_linfty,tau0.018_middle,tau0.018_h1s,tau0.032_l2,tau0.032_linfty,tau0.032_middle,tau0.032_h1s,tau0.056_l2,tau0.056_linfty,tau0.056_middle,tau0.056_h1s,tau0.1_l2,tau0.1_linfty,tau0.1_middle,tau0.1_h1s,tau0.18_l2,tau0.18_linfty,tau0.18_middle,tau0.18_h1s,tau0.32_l2,tau0.32_linfty,tau0.32_middle,tau0.32_h1s,tau0.56_l2,tau0.56_linfty,tau0.56_middle,tau0.56_h1s,tau1_l2,tau1_linfty,tau1_middle,tau1_h1s,tau1.8_l2,tau1.8_linfty,tau1.8_middle,tau1.8_h1s,tau3.2_l2,tau3.2_linfty,tau3.2_middle,tau3.2_h1s,tau5.6_l2,tau5.6_linfty,tau5.6_middle,tau5.6_h1s,tau10_l2,tau10_linfty,tau10_middle,tau10_h1s,tau18_l2,tau18_linfty,tau18_middle,tau18_h1s,tau32_l2,tau32_linfty,tau32_middle,tau32_h1s,tau56_l2,tau56_linfty,tau56_middle,tau56_h1s,tau1e+02_l2,tau1e+02_linfty,tau1e+02_middle,tau1e+02_h1s,tau1.8e+02_l2,tau1.8e+02_linfty,tau1.8e+02_middle,tau1.8e+02_h1s,tau3.2e+02_l2,tau3.2e+02_linfty,tau3.2e+02_middle,tau3.2e+02_h1s,tau5.6e+02_l2,tau5.6e+02_linfty,tau5.6e+02_middle,tau5.6e+02_h1s,tau1e+03_l2,tau1e+03_linfty,tau1e+03_middle,tau1e+03_h1s
2,0.12279013,0.45849273,0.04150141,2.6603746,0.17047486,0.91176826,0.15355919,6.7111378,0.17034996,0.91158724,0.15342259,6.7088261,0.17017239,0.91132981,0.15322834,6.7055387,0.16987504,0.91089833,0.15290292,6.7000294,0.16920824,0.90992928,0.15217271,6.6876602,0.16826609,0.90855634,0.15113975,6.6701431,0.16617417,0.90549201,0.14884108,6.6310806,0.16326696,0.90119553,0.14563413,6.5763922,0.15701357,0.89179134,0.13868223,6.4570303,0.14877848,0.87901878,0.12939602,6.2957101,0.13282208,0.8526175,0.11082397,5.9654918,0.11537821,0.81978297,0.089067727,5.561996,0.096775323,0.77421516,0.061868422,5.0190182,0.083507933,0.6993506,0.026990047,4.1901698,0.087875895,0.62731826,0.020803474,3.5108738,0.10729973,0.52229929,0.036433633,2.8440642,0.13191475,0.48684067,0.04405186,2.6302156,0.17611611,0.60502017,0.046604775,2.8969846,0.23233846,0.74444067,0.074654631,3.4779265,0.36217603,1.0257022,0.21228009,4.6225066,0.52284318,1.3312457,0.37530056,5.8453398
3,0.072892316,0.41698885,0.080591775,3.8374693,0.054275431,0.63277084,0.049567252,5.2296686,0.054276753,0.63272721,0.049573943,5.2290831,0.054278638,0.6326651,0.049583472,5.2282495,0.054281805,0.63256091,0.049599454,5.2268519,0.054288946,0.6323263,0.049635418,5.2237086,0.05429915,0.6319927,0.049686532,5.2192459,0.054322284,0.63124263,0.049801305,5.2092419,0.054355569,0.63017815,0.049963865,5.1951156,0.054432064,0.62779462,0.050326522,5.1637864,0.054544505,0.62443459,0.050834823,5.120326,0.054812387,0.61700457,0.051947989,5.0271201,0.05522643,0.60674137,0.053465534,4.9048376,0.055998549,0.59028608,0.055864062,4.7240524,0.058023173,0.55635029,0.060739171,4.4082646,0.061370205,0.51428831,0.066736937,4.1178274,0.069741547,0.43946302,0.077391714,3.8567002,0.081561081,0.45484608,0.088128485,3.8897986,0.10380473,0.52746284,0.1025562,4.3248529,0.12638918,0.5816744,0.11269803,4.8939257,0.15720981,0.64182985,0.11904722,5.688375,0.18150301,0.68689305,0.11674541,6.2880111
4,0.040393122,0.33558419,0.11641013,3.1441567,0.037258875,0.42971969,0.09294384,3.5903437,0.037258979,0.42969689,0.092949532,3.590132,0.037259124,0.4296644,0.092957623,3.5898311,0.037259378,0.42960992,0.092971206,3.5893257,0.037259944,0.42948726,0.093001783,3.5881891,0.037260763,0.42931274,0.093045287,3.5865746,0.037262671,0.42892021,0.093143143,3.582953,0.037265528,0.42836261,0.093282133,3.5778327,0.037272576,0.42711204,0.093593888,3.5664501,0.037284054,0.42534426,0.09403456,3.5506017,0.037315961,0.42141566,0.095013887,3.5164018,0.037375238,0.41594651,0.096377246,3.4711576,0.037508827,0.40707928,0.098587692,3.4037547,0.037945721,0.38842848,0.103237,3.2866728,0.038821224,0.36464491,0.10916582,3.1875172,0.041434631,0.34317258,0.12018259,3.1550155,0.04566586,0.36681718,0.13193718,3.3248494,0.054391257,0.40093043,0.14889613,3.8683178,0.063496165,0.42786157,0.16228458,4.4810972,0.075290583,0.45604151,0.17629375,5.2589636,0.08343289,0.47256282,0.18450633,5.777555
5,0.017093129,0.20889303,0.093866758,1.5405647,0.016854571,0.23171368,0.084759474,1.6241866,0.016854575,0.2317054,0.084762782,1.6241273,0.016854579,0.2316936,0.084767491,1.6240426,0.016854584,0.23167381,0.084775388,1.6239007,0.016854599,0.23162924,0.08479318,1.6235818,0.016854625,0.23156582,0.08481849,1.6231289,0.016854694,0.23142309,0.084875442,1.6221137,0.016854824,0.23122023,0.084956408,1.6206813,0.016855247,0.2307646,0.085138239,1.6175069,0.01685616,0.23011905,0.085395865,1.613113,0.016859513,0.22867818,0.085970886,1.6037474,0.016867308,0.22665784,0.086777166,1.5916567,0.016887924,0.22334591,0.088098891,1.5745242,0.016965436,0.2162295,0.090938918,1.5493666,0.017137414,0.209306,0.094683304,1.541244,0.017704977,0.21302305,0.10203274,1.6069634,0.018722726,0.21730128,0.11049176,1.7984306,0.021074956,0.22412464,0.12398304,2.2755721,0.023782952,0.23014286,0.13588241,2.7949884,0.027545942,0.23714468,0.14972657,3.4605083,0.030256288,0.24163496,0.15860485,3.9095023
6,0.0054517551,0.094141178,0.045775041,0.51586807,0.0054439567,0.097299509,0.043973245,0.52461433,0.0054439567,0.097297467,0.043974411,0.52460313,0.0054439567,0.097294554,0.043976072,0.52458715,0.0054439567,0.097289674,0.043978859,0.52456039,0.0054439576,0.097278677,0.043985132,0.52450019,0.0054439581,0.097263023,0.043994062,0.52441496,0.0054439614,0.097227789,0.044014163,0.52422446,0.0054439697,0.097177669,0.044042751,0.52395713,0.0054440023,0.097064979,0.044107042,0.52337176,0.005444082,0.096905001,0.044198308,0.5225777,0.0054444061,0.096546598,0.044402771,0.52095747,0.0054452028,0.096040927,0.044691253,0.51904768,0.0054473965,0.095204003,0.045168709,0.51686502,0.0054560099,0.094032645,0.046214219,0.51639074,0.0054760757,0.093681537,0.047635019,0.52515459,0.0055477922,0.092955433,0.050573278,0.57472181,0.0056919199,0.09205313,0.054224551,0.681602,0.0060880086,0.090443254,0.060739115,0.94099653,0.0066433134,0.088814996,0.067328058,1.2428906,0.0075844098,0.086614296,0.076233447,1.6745037,0.0083842631,0.089309283,0.082807735,2.0004041
7,0.0014772563,0.032879584,0.016324168,0.1416961,0.001477101,0.033178277,0.016107164,0.14234443,0.001477101,0.033177905,0.016107434,0.14234282,0.001477101,0.033177372,0.016107822,0.14234053,0.001477101,0.033176482,0.01610847,0.14233667,0.001477101,0.033174474,0.016109928,0.14232805,0.001477101,0.033171613,0.016112005,0.14231589,0.0014771012,0.033165175,0.016116682,0.14228892,0.0014771019,0.033156015,0.016123338,0.14225158,0.0014771043,0.033135403,0.016138313,0.14217195,0.0014771102,0.0331061,0.016159602,0.14206931,0.0014771342,0.033040293,0.016207412,0.14188409,0.0014771941,0.03294706,0.016275147,0.14172927,0.0014773608,0.032839794,0.016387979,0.14175226,0.0014780296,0.032683726,0.016638262,0.14305031,0.0014796387,0.032467127,0.016985625,0.14760542,0.0014857595,0.03200189,0.017731721,0.16677442,0.0014993052,0.03138889,0.018714787,0.20584641,0.0015432864,0.030186964,0.02064231,0.30444908,0.0016201093,0.028805647,0.022857521,0.4312298,0.0017912142,0.026668405,0.026383232,0.64190072,0.0019804477,0.029963661,0.029485473,0.83017695
8,0.00037754388,0.0098175965,0.0049001193,0.036340542,0.00037754129,0.0098404698,0.0048808688,0.03638291,0.00037754129,0.009840413,0.0048809168,0.036382701,0.00037754126,0.009840332,0.0048809843,0.036382399,0.00037754123,0.0098401969,0.0048810984,0.036381904,0.00037754126,0.0098398915,0.0048813554,0.036380798,0.00037754129,0.0098394575,0.004881721,0.036379244,0.00037754129,0.0098384796,0.0048825438,0.036375862,0.00037754132,0.0098370872,0.0048837154,0.036371309,0.00037754147,0.0098339533,0.0048863525,0.036362216,0.00037754187,0.009829496,0.0048901043,0.036352016,0.00037754347,0.0098194703,0.0048985416,0.036340829,0.0003775474,0.0098091494,0.004910524,0.036352925,0.00037755849,0.0097928876,0.0049305568,0.036446363,0.00037760346,0.0097565465,0.0049753236,0.036981788,0.00037771364,0.0097054886,0.0050382195,0.038460046,0.0003781488,0.0095933126,0.005176405,0.044216484,0.00037917049,0.0094400458,0.0053652083,0.055840675,0.00038287457,0.0091200368,0.0057594148,0.086338706,0.00039048461,0.0087165441,0.0062564616,0.12882213,0.0004121963,0.0079801185,0.0071636359,0.2093388,0.00044412119,0.0079559162,0.0081087137,0.29435483
9,9.4920404e-05,0.0026894498,0.0013441297,0.0091446517,9.492036e-05,0.0026910244,0.0013426903,0.0091473171,9.492036e-05,0.0026910165,0.0013426975,0.0091472911,9.492036e-05,0.0026910056,0.0013427077,0.0091472529,9.492036e-05,0.002690987,0.0013427248,0.0091471914,9.492036e-05,0.0026909448,0.0013427631,0.0091470545,9.492036e-05,0.002690885,0.0013428178,0.0091468664,9.4920368e-05,0.0026907504,0.001342941,0.0091464696,9.492036e-05,0.0026905586,0.0013431162,0.0091459733,9.4920375e-05,0.0026901269,0.0013435108,0.0091451444,9.4920397e-05,0.0026895122,0.0013440724,0.0091446554,9.4920499e-05,0.0026883564,0.0013453364,0.0091465255,9.4920753e-05,0.0026867285,0.0013471337,0.0091562578,9.4921459e-05,0.0026840011,0.0013501442,0.0091910884,9.492434e-05,0.002677883,0.001356898,0.0093521085,9.4931478e-05,0.002669231,0.0013664488,0.0097647049,9.4960218e-05,0.002649989,0.0013876897,0.011326279,9.5029849e-05,0.0026231681,0.0014172971,0.014478344,9.5298215e-05,0.0025651022,0.0014813952,0.022957623,9.5904623e-05,0.0024876257,0.0015669205,0.035378877,9.7950375e-05,0.0023324331,0.0017382356,0.061139315,0.00010172562,0.0021485009,0.0019412759,0.09204188
10,2.3763831e-05,0.00070428872,0.00035210539,0.0022899192,2.3763831e-05,0.00070439145,0.00035200725,0.0022900845,2.3763831e-05,0.00070439046,0.00035200821,0.0022900812,2.3763831e-05,0.00070438901,0.00035200961,0.0022900766,2.3763831e-05,0.00070438656,0.00035201194,0.0022900689,2.3763831e-05,0.00070438103,0.0003520172,0.0022900526,2.3763831e-05,0.00070437317,0.00035202471,0.0022900307,2.3763831e-05,0.00070435554,0.00035204156,0.002289989,2.3763831e-05,0.00070433039,0.0003520656,0.0022899462,2.3763831e-05,0.00070427509,0.00035211968,0.0022899227,2.3763832e-05,0.0007042017,0.00035219669,0.0022900624,2.376384e-05,0.0007040365,0.00035237003,0.0022911208,2.3763856e-05,0.00070380152,0.00035261665,0.0022944012,2.37639e-05,0.00070340739,0.00035303019,0.0023045514,2.3764082e-05,0.00070252159,0.00035395977,0.0023481962,2.3764534e-05,0.00070126471,0.00035527869,0.0024566734,2.3766375e-05,0.00069845188,0.00035823041,0.0028622677,2.377091e-05,0.00069449004,0.00036238789,0.0036816162,2.3788947e-05,0.00068574509,0.00037156465,0.0059166728,2.3831813e-05,0.00067370577,0.00038419847,0.0092843492,2.3990897e-05,0.00064822356,0.00041093896,0.016652383,2.4329716e-05,0.00061541155,0.00044537117,0.026247006
11,5.9430713e-06,0.00018023391,9.0114459e-05,0.00057271513,5.9430713e-06,0.00018024041,9.01081e-05,0.00057272526,5.9430713e-06,0.00018024028,9.0108231e-05,0.00057272485,5.9430713e-06,0.00018024009,9.0108413e-05,0.00057272427,5.9430713e-06,0.00018023977,9.0108719e-05,0.00057272339,5.9430713e-06,0.00018023908,9.0109403e-05,0.00057272153,5.9430713e-06,0.00018023807,9.0110385e-05,0.00057271926,5.9430713e-06,0.0001802358,9.0112597e-05,0.000572716,5.9430713e-06,0.00018023264,9.011574e-05,0.00057271554,5.9430713e-06,0.00018022573,9.0122827e-05,0.00057273265,5.9430713e-06,0.00018021588,9.0132911e-05,0.0005728004,5.9430718e-06,0.0001801937,9.015562e-05,0.00057313911,5.9430727e-06,0.00018016215,9.0187939e-05,0.00057406526,5.9430754e-06,0.0001801092,9.024216e-05,0.00057678291,5.9430872e-06,0.00017999008,9.0364156e-05,0.0005881156,5.9431154e-06,0.00017982077,9.0537542e-05,0.00061589474,5.9432318e-06,0.00017944066,9.0926813e-05,0.00071917917,5.943521e-06,0.00017890242,9.147801e-05,0.000927958,5.9446893e-06,0.00017770246,9.2706898e-05,0.0015016701,5.9475392e-06,0.00017602299,9.4426825e-05,0.0023790901,5.9586582e-06,0.00017235956,9.817852e-05,0.0043558413,5.9842828e-06,0.00016741204,0.00010324525,0.0070543555
12,1.4859e-06,4.5589768e-05,2.2794728e-05,0.00014319349,1.4859e-06,4.5590172e-05,2.2794329e-05,0.00014319411,1.4859e-06,4.5590154e-05,2.2794346e-05,0.00014319406,1.4859e-06,4.5590132e-05,2.2794369e-05,0.00014319399,1.4859e-06,4.5590092e-05,2.2794407e-05,0.00014319389,1.4859e-06,4.5590004e-05,2.2794497e-05,0.00014319371,1.4859e-06,4.5589877e-05,2.2794622e-05,0.00014319354,1.4859e-06,4.5589593e-05,2.2794904e-05,0.00014319363,1.4859e-06,4.5589197e-05,2.2795308e-05,0.00014319479,1.4859e-06,4.5588302e-05,2.2796214e-05,0.00014320195,1.4859e-06,4.5587025e-05,2.2797503e-05,0.00014322298,1.4859e-06,4.5584155e-05,2.280041e-05,0.00014331694,1.4859e-06,4.5580065e-05,2.2804548e-05,0.0001435617,1.4859003e-06,4.5573204e-05,2.281149e-05,0.00014426358,1.485901e-06,4.5557761e-05,2.2827118e-05,0.00014714924,1.4859028e-06,4.5535791e-05,2.2849346e-05,0.00015417606,1.48591e-06,4.5486395e-05,2.2899334e-05,0.00018023174,1.4859284e-06,4.5416258e-05,2.2970306e-05,0.00023292039,1.4860027e-06,4.5259094e-05,2.3129338e-05,0.00037825142,1.4861863e-06,4.5037268e-05,2.3353805e-05,0.00060222653,1.4869216e-06,4.4545704e-05,2.385122e-05,0.0011146301,1.4886867e-06,4.3864573e-05,2.4540459e-05,0.0018321377
13,3.7148325e-07,1.1464559e-05,5.7322695e-06,3.5799294e-05,3.7148325e-07,1.1464584e-05,5.7322454e-06,3.579933e-05,3.7148325e-07,1.1464582e-05,5.7322477e-06,3.5799323e-05,3.7148325e-07,1.1464578e-05,5.7322504e-06,3.5799319e-05,3.7148325e-07,1.1464574e-05,5.7322554e-06,3.5799309e-05,3.7148325e-07,1.1464563e-05,5.7322668e-06,3.5799294e-05,3.7148325e-07,1.1464546e-05,5.7322827e-06,3.5799305e-05,3.7148325e-07,1.1464511e-05,5.7323182e-06,3.5799436e-05,3.7148325e-07,1.146446e-05,5.7323691e-06,3.5799887e-05,3.7148325e-07,1.1464346e-05,5.7324842e-06,3.5802041e-05,3.7148325e-07,1.1464184e-05,5.732647e-06,3.580781e-05,3.7148325e-07,1.1463819e-05,5.7330149e-06,3.5832454e-05,3.7148325e-07,1.1463299e-05,5.7335383e-06,3.58953e-05,3.7148328e-07,1.1462425e-05,5.7344164e-06,3.6073579e-05,3.7148331e-07,1.1460459e-05,5.7363941e-06,3.6801543e-05,3.7148342e-07,1.1457661e-05,5.7392081e-06,3.8568465e-05,3.7148391e-07,1.1451366e-05,5.7455418e-06,4.5111632e-05,3.7148504e-07,1.1442415e-05,5.7545458e-06,5.8345591e-05,3.7148973e-07,1.1422305e-05,5.7747739e-06,9.491841e-05,3.7150139e-07,1.13938e-05,5.803447e-06,0.00015150158,3.7154865e-07,1.1330122e-05,5.8675018e-06,0.00028197261,3.716645e-07,1.1240703e-05,5.9574504e-06,0.00046709832
14,9.2871332e-08,2.8745742e-06,1.4372863e-06,8.9498808e-06,9.2871332e-08,2.8745753e-06,1.4372849e-06,8.9498826e-06,9.2871332e-08,2.8745756e-06,1.4372852e-06,8.9498826e-06,9.2871332e-08,2.8745746e-06,1.4372855e-06,8.9498817e-06,9.2871332e-08,2.8745744e-06,1.4372862e-06,8.9498808e-06,9.2871332e-08,2.8745728e-06,1.4372876e-06,8.9498826e-06,9.2871332e-08,2.8745708e-06,1.4372896e-06,8.9498917e-06,9.2871332e-08,2.8745662e-06,1.437294e-06,8.949939e-06,9.2871332e-08,2.8745599e-06,1.4373005e-06,8.9500718e-06,9.2871332e-08,2.8745455e-06,1.4373148e-06,8.9506539e-06,9.2871332e-08,2.8745251e-06,1.4373354e-06,8.9521609e-06,9.2871332e-08,2.8744789e-06,1.4373817e-06,8.9584673e-06,9.2871332e-08,2.8744132e-06,1.4374474e-06,8.9743844e-06,9.2871332e-08,2.8743032e-06,1.4375579e-06,9.0193043e-06,9.2871339e-08,2.8740551e-06,1.4378066e-06,9.2021128e-06,9.2871339e-08,2.8737022e-06,1.4381607e-06,9.6451195e-06,9.2871375e-08,2.8729075e-06,1.4389577e-06,1.1284561e-05,9.2871446e-08,2.8717768e-06,1.4400916e-06,1.460078e-05,9.2871737e-08,2.8692336e-06,1.4426423e-06,2.3774128e-05,9.2872476e-08,2.8656211e-06,1.4462656e-06,3.7994349e-05,9.287546e-08,2.8575175e-06,1.4543931e-06,7.0914451e-05,9.2882892e-08,2.8460604e-06,1.4658839e-06,0.00011794065
15,2.3217865e-08,7.1970078e-07,3.5985022e-07,2.2374738e-06,2.3217865e-08,7.1970061e-07,3.5985013e-07,2.2374738e-06,2.3217865e-08,7.1970095e-07,3.5985016e-07,2.2374738e-06,2.3217865e-08,7.1970101e-07,3.5985022e-07,2.2374738e-06,2.3217865e-08,7.1970061e-07,3.598503e-07,2.2374741e-06,2.3217865e-08,7.1970032e-07,3.5985047e-07,2.237475e-06,2.3217865e-08,7.197001e-07,3.5985073e-07,2.2374779e-06,2.3217865e-08,7.1969947e-07,3.598513e-07,2.2374913e-06,2.3217865e-08,7.1969868e-07,3.5985209e-07,2.237527e-06,2.3217865e-08,7.1969686e-07,3.5985389e-07,2.2376785e-06,2.3217865e-08,7.196943e-07,3.5985647e-07,2.2380632e-06,2.3217865e-08,7.196885e-07,3.5986227e-07,2.2396578e-06,2.3217865e-08,7.1968032e-07,3.5987051e-07,2.2436629e-06,2.3217865e-08,7.1966645e-07,3.5988435e-07,2.2549368e-06,2.3217865e-08,7.196353e-07,3.5991556e-07,2.3007408e-06,2.3217865e-08,7.1959101e-07,3.5995996e-07,2.4116516e-06,2.3217867e-08,7.194912e-07,3.6005991e-07,2.8219681e-06,2.3217872e-08,7.1934909e-07,3.6020216e-07,3.6519893e-06,2.3217892e-08,7.1902934e-07,3.6052239e-07,5.9491026e-06,2.3217936e-08,7.1857465e-07,3.6097779e-07,9.5135101e-06,2.3218126e-08,7.1755255e-07,3.6200137e-07,1.7781716e-05,2.3218595e-08,7.1610259e-07,3.6345349e-07,2.963306e-05
16,5.8044689e-09,1.8005794e-07,9.0028706e-08,5.5936874e-07,5.8044689e-09,1.8005817e-07,9.0028706e-08,5.5936874e-07,5.8044689e-09,1.8005746e-07,9.0028706e-08,5.5936874e-07,5.8044689e-09,1.8005768e-07,9.0028713e-08,5.5936874e-07,5.8044689e-09,1.8005771e-07,9.0028728e-08,5.593688e-07,5.8044689e-09,1.8005741e-07,9.0028749e-08,5.5936914e-07,5.8044689e-09,1.8005738e-07,9.0028777e-08,5.5936994e-07,5.8044689e-09,1.8005734e-07,9.0028848e-08,5.5937358e-07,5.8044689e-09,1.8005721e-07,9.0028948e-08,5.5938278e-07,5.8044689e-09,1.8005699e-07,9.0029175e-08,5.5942132e-07,5.8044689e-09,1.8005667e-07,9.0029495e-08,5.5951847e-07,5.8044689e-09,1.8005595e-07,9.003022e-08,5.5991939e-07,5.8044689e-09,1.8005491e-07,9.0031257e-08,5.6092398e-07,5.8044689e-09,1.8005318e-07,9.0032991e-08,5.6374785e-07,5.8044689e-09,1.8004928e-07,9.0036892e-08,5.7521163e-07,5.8044689e-09,1.8004373e-07,9.0042455e-08,6.0295923e-07,5.8044689e-09,1.8003122e-07,9.0054968e-08,7.0559526e-07,5.8044689e-09,1.8001342e-07,9.0072788e-08,9.1322141e-07,5.8044702e-09,1.7997333e-07,9.0112898e-08,1.4879724e-06,5.8044733e-09,1.7991628e-07,9.0169983e-08,2.3802459e-06,5.8044849e-09,1.7978796e-07,9.0298407e-08,4.4520948e-06,5.8045151e-09,1.7960558e-07,9.0480924e-08,7.4268878e-06
17,1.4511182e-09,4.5030973e-08,2.2515422e-08,1.3984261e-07,1.4511182e-09,4.5031697e-08,2.2515422e-08,1.3984261e-07,1.4511182e-09,4.5030973e-08,2.2515422e-08,1.3984261e-07,1.4511182e-09,4.5030973e-08,2.2515424e-08,1.3984261e-07,1.4511182e-09,4.5031104e-08,2.2515424e-08,1.3984264e-07,1.4511182e-09,4.5030973e-08,2.2515428e-08,1.3984273e-07,1.4511182e-09,4.5030941e-08,2.2515431e-08,1.3984294e-07,1.4511182e-09,4.5030955e-08,2.251544e-08,1.3984386e-07,1.4511182e-09,4.503093e-08,2.2515453e-08,1.3984622e-07,1.4511182e-09,4.5030912e-08,2.2515481e-08,1.3985594e-07,1.4511182e-09,4.503087e-08,2.2515522e-08,1.3988034e-07,1.4511182e-09,4.5030784e-08,2.2515612e-08,1.3998087e-07,1.4511182e-09,4.5030653e-08,2.2515742e-08,1.4023242e-07,1.4511182e-09,4.5030436e-08,2.2515959e-08,1.4093906e-07,1.4511183e-09,4.502995e-08,2.2516447e-08,1.4380659e-07,1.4511183e-09,4.5029253e-08,2.2517142e-08,1.5074596e-07,1.4511182e-09,4.502769e-08,2.2518709e-08,1.7641204e-07,1.4511182e-09,4.5025459e-08,2.2520938e-08,2.2833359e-07,1.4511181e-09,4.5020442e-08,2.2525958e-08,3.7208034e-07,1.4511182e-09,4.5013302e-08,2.2533102e-08,5.9529538e-07,1.4511187e-09,4.4997222e-08,2.2549186e-08,1.1138587e-06,1.4511201e-09,4.4974353e-08,2.2572063e-08,1.8590586e-06


==> data/convergence_deg2_beta100.csv <==
refinements,tau_magic_l2,tau_magic_linfty,tau_magic_middle,tau_magic_h1s,tau0.01_l2,tau0.01_linfty,tau0.01_middle,tau0.01_h1s,tau0.018_l2,tau0.018_linfty,tau0.018_middle,tau0.018_h1s,tau0.032_l2,tau0.032_linfty,tau0.032_middle,tau0.032_h1s,tau0.056_l2,tau0.056_linfty,tau0.056_middle,tau0.056_h1s,tau0.1_l2,tau0.1_linfty,tau0.1_middle,tau0.1_h1s,tau0.18_l2,tau0.18_linfty,tau0.18_middle,tau0.18_h1s,tau0.32_l2,tau0.32_linfty,tau0.32_middle,tau0.32_h1s,tau0.56_l2,tau0.56_linfty,tau0.56_middle,tau0.56_h1s,tau1_l2,tau1_linfty,tau1_middle,tau1_h1s,tau1.8_l2,tau1.8_linfty,tau1.8_middle,tau1.8_h1s,tau3.2_l2,tau3.2_linfty,tau3.2_middle,tau3.2_h1s,tau5.6_l2,tau5.6_linfty,tau5.6_middle,tau5.6_h1s,tau10_l2,tau10_linfty,tau10_middle,tau10_h1s,tau18_l2,tau18_linfty,tau18_middle,tau18_h1s,tau32_l2,tau32_linfty,tau32_middle,tau32_h1s,tau56_l2,tau56_linfty,tau56_middle,tau56_h1s,tau1e+02_l2,tau1e+02_linfty,tau1e+02_middle,tau1e+02_h1s,tau1.8e+02_l2,tau1.8e+02_linfty,tau1.8e+02_middle,tau1.8e+02_h1s,tau3.2e+02_l2,tau3.2e+02_linfty,tau3.2e+02_middle,tau3.2e+02_h1s,tau5.6e+02_l2,tau5.6e+02_linfty,tau5.6e+02_middle,tau5.6e+02_h1s,tau1e+03_l2,tau1e+03_linfty,tau1e+03_middle,tau1e+03_h1s
2,0.076765202,0.38581529,0.18774495,2.7794435,0.053555511,0.63298464,0.092637733,4.8379827,0.053551748,0.63292897,0.092644289,4.8372078,0.05354641,0.63284969,0.092653647,4.8361058,0.053537492,0.63271683,0.092669383,4.8342576,0.053517595,0.63241774,0.092704996,4.830101,0.053489737,0.63199276,0.092756107,4.8241982,0.053428937,0.63103878,0.092872962,4.8109698,0.053346962,0.62968838,0.093043409,4.7922902,0.053181257,0.62667918,0.093444355,4.7508693,0.052987728,0.62247032,0.094053924,4.6934109,0.052712221,0.61329567,0.095578112,4.5701432,0.052630208,0.60090119,0.098055027,4.4081306,0.053065795,0.58162409,0.10282289,4.1672106,0.055417214,0.54369795,0.11511715,3.7371967,0.0599107,0.4989925,0.1334462,3.3172269,0.07054393,0.42256299,0.16968574,2.8630776,0.08404009,0.40798736,0.20672935,2.7895355,0.10700392,0.46400458,0.25844675,3.2375731,0.12972607,0.50052541,0.306519,3.8842931,0.16363803,0.52880234,0.37668535,4.7894893,0.19317779,0.53965533,0.43380141,5.4589429
3,0.040030841,0.29230019,0.12790266,2.7552927,0.035086147,0.40347457,0.07522364,3.3809166,0.035086278,0.40345073,0.07523495,3.3806674,0.035086472,0.40341675,0.075251043,3.3803127,0.035086792,0.40335974,0.075278051,3.3797183,0.035087526,0.40323141,0.075338855,3.3783805,0.035088588,0.40304887,0.075425349,3.3764794,0.035091065,0.40263835,0.075619876,3.3722126,0.035094775,0.40205532,0.075896122,3.3661747,0.035103977,0.40074834,0.076515406,3.3527284,0.035119012,0.39890233,0.077390112,3.3339505,0.035160962,0.39480609,0.079331048,3.2931876,0.035238884,0.38911772,0.0820264,3.238692,0.035413213,0.37993005,0.086379886,3.1560299,0.035970524,0.36074507,0.095470533,3.0060291,0.037042893,0.33655167,0.10693441,2.864167,0.040023852,0.29238558,0.1278622,2.7553079,0.044430189,0.30448321,0.14967093,2.8542242,0.052583586,0.32158393,0.18022642,3.3060601,0.060252439,0.33467576,0.2036249,3.8334389,0.069304928,0.34799445,0.22747523,4.4858832,0.075089306,0.35561356,0.24119593,4.9039245
4,0.015979959,0.16448836,0.051381972,1.384402,0.015581264,0.19246571,0.039381851,1.5014744,0.015581266,0.19245771,0.039385278,1.50141,0.015581268,0.19244634,0.039390162,1.5013185,0.015581273,0.19242723,0.03939835,1.5011652,0.015581286,0.19238424,0.03941679,1.5008198,0.015581308,0.19232307,0.039443031,1.5003294,0.015581369,0.19218543,0.039502069,1.4992293,0.01558149,0.19198982,0.03958597,1.497674,0.015581902,0.19155069,0.039774321,1.4942169,0.015582815,0.19092901,0.040040974,1.4894048,0.015586248,0.18954343,0.04063528,1.4790311,0.01559429,0.18760526,0.041466605,1.465349,0.015615555,0.18443979,0.042824347,1.4451441,0.015694583,0.17768699,0.045720778,1.41135,0.015865896,0.16888447,0.049496379,1.3874582,0.016407136,0.16272405,0.056767739,1.4083945,0.017321533,0.16005483,0.064915799,1.5300757,0.019273844,0.1559504,0.077444986,1.868708,0.021345148,0.15247762,0.088045992,2.2442458,0.02401072,0.14860038,0.099881664,2.7175722,0.025811689,0.1462013,0.10720514,3.0286248
5,0.0040075048,0.059203707,0.010579755,0.37462032,0.0039950204,0.062521361,0.0094295321,0.38498411,0.0039950204,0.062519796,0.0094300741,0.38497445,0.0039950199,0.062517568,0.0094308462,0.38496071,0.0039950204,0.062513828,0.0094321417,0.38493773,0.0039950204,0.062505417,0.0094350595,0.38488606,0.0039950213,0.06249344,0.0094392123,0.38481268,0.0039950241,0.06246648,0.009448559,0.38464853,0.0039950302,0.062428139,0.0094618518,0.38441724,0.0039950577,0.062341955,0.0094917323,0.38390687,0.0039951252,0.062219672,0.0095341271,0.38320535,0.0039953995,0.061945997,0.0096290093,0.38173208,0.0039960733,0.061560523,0.0097626522,0.37988645,0.0039979215,0.06092421,0.0099832611,0.37743631,0.0040051197,0.059538089,0.010463825,0.37472731,0.0040216572,0.058380898,0.011111417,0.37685698,0.0040792557,0.056338675,0.012431012,0.40091172,0.004190736,0.053856462,0.014034909,0.45976469,0.0044800108,0.049574211,0.016801909,0.6089462,0.0048594452,0.045423854,0.019483687,0.78260201,0.0054582725,0.044822235,0.022934327,1.0245696,0.0059360266,0.048895881,0.025362007,1.2011329
6,0.00067830499,0.01395146,0.0012955461,0.06484884,0.00067812478,0.014167804,0.0012430804,0.065348998,0.00067812478,0.014167613,0.0012431267,0.065348119,0.00067812484,0.01416734,0.0012431928,0.065346867,0.00067812484,0.014166884,0.0012433036,0.065344773,0.0006781249,0.014165854,0.0012435532,0.065340057,0.0006781249,0.014164389,0.0012439085,0.065333396,0.00067812495,0.01416109,0.0012447087,0.065318547,0.00067812536,0.014156397,0.001245847,0.06529782,0.0006781267,0.014145835,0.001248408,0.065252878,0.00067813019,0.014130828,0.0012520475,0.065193057,0.00067814416,0.014097143,0.0012602165,0.065076113,0.00067817885,0.014049465,0.0012717788,0.064951792,0.00067827519,0.013970162,0.0012910105,0.064852588,0.00067865977,0.013825272,0.0013335419,0.065111637,0.0006795784,0.013630199,0.0013922799,0.066533819,0.00068302167,0.013214961,0.0015173106,0.073272906,0.00069047185,0.012675529,0.0016797368,0.087736785,0.00071372464,0.011642497,0.0019907893,0.1250736,0.00075222983,0.010493969,0.0023366185,0.17278852,0.00083214109,0.0098383836,0.0028628523,0.24970455,0.00091438176,0.010920521,0.0033029371,0.31560555
7,9.3454655e-05,0.0024654784,0.0001156233,0.0089879613,9.3452923e-05,0.0024753292,0.00011415753,0.0090058632,9.3452923e-05,0.002475312,0.00011416008,0.0090058008,9.3452923e-05,0.0024752878,0.00011416371,0.0090057123,9.3452931e-05,0.0024752468,0.0001141698,0.0090055643,9.3452931e-05,0.0024751546,0.00011418352,0.0090052346,9.3452931e-05,0.0024750233,0.00011420303,0.0090047689,9.3452931e-05,0.002474728,0.00011424699,0.0090037463,9.3452945e-05,0.0024743075,0.00011430956,0.0090023438,9.3452996e-05,0.0024733611,0.00011445039,0.0089994287,9.345312e-05,0.0024720149,0.0001146507,0.0089958468,9.3453644e-05,0.0024689881,0.00011510107,0.0089902347,9.3454932e-05,0.0024647443,0.0001157403,0.008988075,9.3458541e-05,0.0024580434,0.00011680822,0.0089996643,9.3473151e-05,0.0024430926,0.00011919093,0.0090935025,9.3508854e-05,0.0024221421,0.00012252988,0.0093773874,9.3648705e-05,0.0023763357,0.00012983012,0.010537798,9.3973045e-05,0.0023142414,0.00013972624,0.012957172,9.512197e-05,0.0021863885,0.00016010238,0.019427195,9.7401957e-05,0.0020285554,0.00018525656,0.028421888,0.00010355352,0.0017497898,0.00022968397,0.04507222,0.00011200296,0.0016849287,0.00027403855,0.061997809
8,1.1994045e-05,0.0003692001,8.6790378e-06,0.0011552655,1.1994031e-05,0.00036957129,8.6481004e-06,0.0011558441,1.1994031e-05,0.00036957001,8.6482078e-06,0.00115584,1.1994031e-05,0.00036956818,8.6483606e-06,0.0011558343,1.1994031e-05,0.0003695651,8.648617e-06,0.0011558249,1.1994031e-05,0.00036955817,8.6491946e-06,0.0011558038,1.1994031e-05,0.00036954833,8.6500158e-06,0.0011557747,1.1994031e-05,0.00036952613,8.6518667e-06,0.0011557118,1.1994031e-05,0.00036949449,8.6545015e-06,0.0011556294,1.1994033e-05,0.00036942333,8.6604341e-06,0.0011554747,1.1994037e-05,0.00036932205,8.6688751e-06,0.001155328,1.1994053e-05,0.0003690962,8.6878708e-06,0.0011553128,1.1994097e-05,0.00036877859,8.7148728e-06,0.0011560415,1.1994216e-05,0.00036824678,8.7600865e-06,0.0011592294,1.1994702e-05,0.00036705463,8.8614388e-06,0.0011752044,1.1995902e-05,0.000365371,9.0045742e-06,0.0012176401,1.2000719e-05,0.00036163602,9.3221106e-06,0.0013828282,1.2012315e-05,0.00035645132,9.7628954e-06,0.0017249214,1.2056455e-05,0.00034531154,1.0709962e-05,0.0026637125,1.2154288e-05,0.0003306258,1.1958492e-05,0.0040441859,1.247298e-05,0.00030180544,1.4408703e-05,0.0068691811,1.3032773e-05,0.00026864148,1.7228189e-05,0.010169259
9,1.5093942e-06,5.0608018e-05,5.9521574e-07,0.00014543986,1.5093941e-06,5.0620718e-05,5.9465367e-07,0.00014545798,1.5093941e-06,5.0620631e-05,5.9465771e-07,0.00014545773,1.5093941e-06,5.0620503e-05,5.9466362e-07,0.00014545736,1.5093941e-06,5.0620292e-05,5.9467271e-07,0.0001454568,1.5093941e-06,5.0619819e-05,5.9469374e-07,0.0001454555,1.5093941e-06,5.0619143e-05,5.947237e-07,0.00014545376,1.5093941e-06,5.0617618e-05,5.9479106e-07,0.00014545022,1.5093941e-06,5.061545e-05,5.9488701e-07,0.00014544606,1.5093942e-06,5.0610564e-05,5.9510313e-07,0.0001454406,1.5093943e-06,5.0603634e-05,5.9541065e-07,0.00014544204,1.5093949e-06,5.0588067e-05,5.9610306e-07,0.00014548504,1.5093963e-06,5.0565919e-05,5.9708805e-07,0.00014564088,1.5093999e-06,5.0528794e-05,5.9873923e-07,0.00014615052,1.5094155e-06,5.0445375e-05,6.0244952e-07,0.000148412,1.509454e-06,5.0327093e-05,6.0771021e-07,0.00015413735,1.5096102e-06,5.0062717e-05,6.1946884e-07,0.00017598354,1.509994e-06,4.9691131e-05,6.3599572e-07,0.00022115337,1.5115106e-06,4.8874172e-05,6.7233145e-07,0.00034699729,1.5150789e-06,4.7756672e-05,7.220342e-07,0.00053812744,1.5280685e-06,4.5418623e-05,8.2602287e-07,0.00095408357,1.5549325e-06,4.2461361e-05,9.5755229e-07,0.0014874074
10,1.8899422e-07,6.6276421e-06,3.8981511e-08,1.8212542e-05,1.8899422e-07,6.628055e-06,3.8972011e-08,1.8213099e-05,1.8899422e-07,6.6280486e-06,3.8972324e-08,1.8213084e-05,1.8899422e-07,6.6280409e-06,3.8972395e-08,1.8213063e-05,1.8899422e-07,6.6280268e-06,3.8972846e-08,1.8213026e-05,1.8899422e-07,6.6279954e-06,3.8973507e-08,1.8212952e-05,1.8899422e-07,6.6279513e-06,3.8974463e-08,1.8212855e-05,1.8899422e-07,6.6278517e-06,3.8976715e-08,1.8212684e-05,1.8899422e-07,6.6277094e-06,3.8979959e-08,1.8212557e-05,1.8899422e-07,6.6273897e-06,3.898726e-08,1.821275e-05,1.8899424e-07,6.626934e-06,3.8997648e-08,1.8214183e-05,1.8899425e-07,6.6259099e-06,3.9021039e-08,1.8222387e-05,1.8899429e-07,6.624452e-06,3.9054328e-08,1.8245926e-05,1.8899441e-07,6.6220073e-06,3.9110166e-08,1.8316554e-05,1.889949e-07,6.6165071e-06,3.9235783e-08,1.8615512e-05,1.8899611e-07,6.6086927e-06,3.941425e-08,1.9356654e-05,1.8900109e-07,6.5911599e-06,3.981468e-08,2.2159224e-05,1.8901338e-07,6.5663603e-06,4.0381071e-08,2.7951699e-05,1.8906296e-07,6.5111813e-06,4.164129e-08,4.4220997e-05,1.8918324e-07,6.4342116e-06,4.3399176e-08,6.9362577e-05,1.8964789e-07,6.2673503e-06,4.7210072e-08,0.00012598824,1.9070194e-07,6.0442253e-06,5.2305957e-08,0.0002026888
11,2.3634302e-08,8.4807721e-07,2.4944176e-09,2.2775876e-06,2.3634302e-08,8.4809187e-07,2.493429e-09,2.2776044e-06,2.3634302e-08,8.4808994e-07,2.4946207e-09,2.2776035e-06,2.3634302e-08,8.4808954e-07,2.4941591e-09,2.2776021e-06,2.3634302e-08,8.4808829e-07,2.4943585e-09,2.2776001e-06,2.3634302e-08,8.4808653e-07,2.494279e-09,2.2775962e-06,2.3634302e-08,8.4808352e-07,2.4943825e-09,2.2775916e-06,2.3634302e-08,8.4807721e-07,2.4944207e-09,2.2775876e-06,2.3634302e-08,8.4806811e-07,2.4945239e-09,2.2775957e-06,2.3634302e-08,8.4804765e-07,2.49476e-09,2.2776749e-06,2.3634302e-08,8.4801849e-07,2.4950992e-09,2.2779325e-06,2.3634302e-08,8.4795289e-07,2.4958551e-09,2.2791348e-06,2.3634303e-08,8.4785944e-07,2.4969393e-09,2.2823308e-06,2.3634309e-08,8.4770267e-07,2.4987545e-09,2.2915895e-06,2.3634323e-08,8.4734978e-07,2.5028406e-09,2.3299638e-06,2.363436e-08,8.4684791e-07,2.5086533e-09,2.4241667e-06,2.3634517e-08,8.4571997e-07,2.5217193e-09,2.7788622e-06,2.3634907e-08,8.441196e-07,2.5402607e-09,3.5118978e-06,2.363649e-08,8.4053715e-07,2.5817655e-09,5.5794221e-06,2.3640391e-08,8.3548929e-07,2.6402478e-09,8.8032421e-06,2.3655932e-08,8.2433894e-07,2.7694309e-09,1.6197173e-05,2.3692941e-08,8.0896933e-07,2.947496e-09,2.651732e-05
12,2.9546012e-09,1.072609e-07,1.5787949e-10,2.8473036e-07,2.9546012e-09,1.0726163e-07,1.5771329e-10,2.8473085e-07,2.9546012e-09,1.0726119e-07,1.5792379e-10,2.8473079e-07,2.9546012e-09,1.0726123e-07,1.5788448e-10,2.8473073e-07,2.9546012e-09,1.0726114e-07,1.5790613e-10,2.8473062e-07,2.9546012e-09,1.0726102e-07,1.5789903e-10,2.8473045e-07,2.9546012e-09,1.0726082e-07,1.5791346e-10,2.8473036e-07,2.9546012e-09,1.0726047e-07,1.5788959e-10,2.8473093e-07,2.9546012e-09,1.0725992e-07,1.5787815e-10,2.8473349e-07,2.9546012e-09,1.0725862e-07,1.5788881e-10,2.8474682e-07,2.9546012e-09,1.0725675e-07,1.5791024e-10,2.8478391e-07,2.9546012e-09,1.0725262e-07,1.5792523e-10,2.8494529e-07,2.9546012e-09,1.0724671e-07,1.5796209e-10,2.8536056e-07,2.9546017e-09,1.0723679e-07,1.5801993e-10,2.8654466e-07,2.9546019e-09,1.0721446e-07,1.5815005e-10,2.9140381e-07,2.9546032e-09,1.0718269e-07,1.5833501e-10,3.0327561e-07,2.9546081e-09,1.0711118e-07,1.5875246e-10,3.4788212e-07,2.9546201e-09,1.0700957e-07,1.5934543e-10,4.4006697e-07,2.9546701e-09,1.0678139e-07,1.6067736e-10,7.0062879e-07,2.9547944e-09,1.0645822e-07,1.625633e-10,1.1087726e-06,2.9552971e-09,1.0573746e-07,1.6676938e-10,2.0536486e-06,2.9565235e-09,1.0472805e-07,1.7266033e-10,3.3933413e-06
13,3.6933737e-10,1.3486714e-08,1.5962509e-11,3.5592656e-08,3.6933737e-10,1.3487235e-08,1.6113333e-11,3.559267e-08,3.6933737e-10,1.3486952e-08,1.5938556e-11,3.5592667e-08,3.6933737e-10,1.3487028e-08,1.5961399e-11,3.5592659e-08,3.6933737e-10,1.3486549e-08,1.5974166e-11,3.5592659e-08,3.6933737e-10,1.3486633e-08,1.5943469e-11,3.5592656e-08,3.6933737e-10,1.3486678e-08,1.5952684e-11,3.5592677e-08,3.6933737e-10,1.3486532e-08,1.5955293e-11,3.5592812e-08,3.6933737e-10,1.3486524e-08,1.5956514e-11,3.5593228e-08,3.6933737e-10,1.3486453e-08,1.5957791e-11,3.5595111e-08,3.6933737e-10,1.3486333e-08,1.5957069e-11,3.5600053e-08,3.6933737e-10,1.3486074e-08,1.5956902e-11,3.5620914e-08,3.6933737e-10,1.34857e-08,1.5956736e-11,3.5673811e-08,3.6933737e-10,1.3485079e-08,1.5957013e-11,3.5823497e-08,3.6933737e-10,1.3483673e-08,1.595668e-11,3.6434763e-08,3.6933742e-10,1.3481675e-08,1.5957236e-11,3.7924714e-08,3.6933759e-10,1.3477175e-08,1.595829e-11,4.3517215e-08,3.6933798e-10,1.3470774e-08,1.5958512e-11,5.5074789e-08,3.6933953e-10,1.345638e-08,1.5959845e-11,8.7777643e-08,3.6934347e-10,1.3435941e-08,1.5959511e-11,1.3912151e-07,3.6935943e-10,1.3390132e-08,1.5961843e-11,2.5855022e-07,3.6939893e-10,1.3325455e-08,1.5966617e-11,4.2924898e-07
14,4.6187752e-11,1.6908283e-09,1.3650331e-11,4.4521173e-09,4.6187758e-11,1.691056e-09,1.385006e-11,4.4521182e-09,4.6187748e-11,1.6908397e-09,1.3663348e-11,4.4521173e-09,4.6187745e-11,1.6908569e-09,1.3593626e-11,4.4521173e-09,4.6187741e-11,1.6909051e-09,1.3628709e-11,4.4521173e-09,4.6187748e-11,1.690867e-09,1.3642143e-11,4.4521182e-09,4.6187752e-11,1.6907665e-09,1.3649692e-11,4.4521227e-09,4.6187745e-11,1.6907482e-09,1.362771e-11,4.452144e-09,4.6187745e-11,1.6907991e-09,1.3636481e-11,4.4522013e-09,4.6187745e-11,1.6907935e-09,1.3634205e-11,4.4524504e-09,4.6187745e-11,1.6907638e-09,1.3634205e-11,4.4530868e-09,4.6187741e-11,1.6907539e-09,1.3632373e-11,4.4557358e-09,4.6187745e-11,1.6907291e-09,1.3634038e-11,4.4624047e-09,4.6187748e-11,1.6906923e-09,1.3634704e-11,4.481207e-09,4.6187752e-11,1.6906031e-09,1.3634593e-11,4.5578075e-09,4.6187748e-11,1.6904784e-09,1.3633983e-11,4.7443089e-09,4.6187755e-11,1.690196e-09,1.3634316e-11,5.4440501e-09,4.6187769e-11,1.6897944e-09,1.3634927e-11,6.8903838e-09,4.6187824e-11,1.6888908e-09,1.3636703e-11,1.0985816e-08,4.6187942e-11,1.6876056e-09,1.363526e-11,1.7423819e-08,4.6188442e-11,1.6847184e-09,1.3633095e-11,3.2435452e-08,4.6189701e-11,1.6806251e-09,1.3634094e-11,5.3979289e-08
15,5.9329434e-12,2.119982e-10,1.3462315e-11,5.7995259e-10,5.9330045e-12,2.1248203e-10,1.360867e-11,5.7995769e-10,5.9329421e-12,2.1235314e-10,1.351963e-11,5.7995192e-10,5.9329698e-12,2.1180457e-10,1.3503171e-11,5.7995064e-10,5.9329351e-12,2.1173974e-10,1.3442469e-11,5.7994909e-10,5.9329529e-12,2.1165092e-10,1.3461676e-11,5.7994715e-10,5.9329325e-12,2.1165736e-10,1.3437446e-11,5.7994887e-10,5.9329208e-12,2.1165114e-10,1.3444551e-11,5.7995336e-10,5.9329408e-12,2.1167135e-10,1.3445606e-11,5.7996058e-10,5.9329399e-12,2.1164559e-10,1.3448076e-11,5.7998922e-10,5.9329152e-12,2.1165536e-10,1.3446494e-11,5.8006971e-10,5.9329108e-12,2.1165503e-10,1.3445106e-11,5.8038757e-10,5.9329395e-12,2.1165647e-10,1.3446994e-11,5.8119165e-10,5.9329477e-12,2.1165403e-10,1.3446882e-11,5.8345528e-10,5.9329278e-12,2.116477e-10,1.3445606e-11,5.9266886e-10,5.9329516e-12,2.1163982e-10,1.3446744e-11,6.151355e-10,5.9329234e-12,2.116225e-10,1.3445606e-11,6.9991957e-10,5.9329386e-12,2.1159707e-10,1.3446189e-11,8.7687507e-10,5.9329009e-12,2.1154045e-10,1.3444829e-11,1.3836591e-09,5.9328488e-12,2.1145996e-10,1.3443358e-11,2.1861337e-09,5.9328302e-12,2.1127866e-10,1.3441859e-11,4.0650083e-09,5.9330483e-12,2.1102131e-10,1.3448437e-11,6.7697332e-09
16,1.5563977e-12,2.778433e-11,1.3706036e-11,1.7886709e-10,1.5563719e-12,2.7589264e-11,1.3548024e-11,1.7887745e-10,1.5564299e-12,2.7221669e-11,1.3552992e-11,1.788452e-10,1.5566836e-12,2.6961544e-11,1.349576e-11,1.7884387e-10,1.5563399e-12,2.6610825e-11,1.3440554e-11,1.7884606e-10,1.556435e-12,2.6595948e-11,1.3476387e-11,1.7883722e-10,1.5564754e-12,2.6519342e-11,1.3465506e-11,1.7882967e-10,1.5563853e-12,2.6479929e-11,1.3456514e-11,1.7884691e-10,1.5565177e-12,2.6469493e-11,1.345965e-11,1.7884375e-10,1.5563911e-12,2.6478375e-11,1.3455792e-11,1.7884141e-10,1.5563481e-12,2.6473934e-11,1.3457846e-11,1.7884483e-10,1.5562282e-12,2.6472824e-11,1.3456902e-11,1.7887242e-10,1.5564993e-12,2.6475488e-11,1.3459067e-11,1.789101e-10,1.5562753e-12,2.6476266e-11,1.3456569e-11,1.7902764e-10,1.5561641e-12,2.64746e-11,1.3455348e-11,1.7950427e-10,1.5563323e-12,2.6475599e-11,1.3457679e-11,1.8067817e-10,1.5563476e-12,2.64746e-11,1.3457402e-11,1.854439e-10,1.5561394e-12,2.6472824e-11,1.3455737e-11,1.9685387e-10,1.5565148e-12,2.6469493e-11,1.3459123e-11,2.3805166e-10,1.5557268e-12,2.6464386e-11,1.3452628e-11,3.1853931e-10,1.5561093e-12,2.6452951e-11,1.3456236e-11,5.3422533e-10,1.5555725e-12,2.6436964e-11,1.3450963e-11,8.6311625e-10
17,1.7667603e-12,2.2575275e-11,1.9163338e-11,3.4552602e-10,1.7660404e-12,2.1022184e-11,1.7139179e-11,3.4549003e-10,1.7659278e-12,1.9614088e-11,1.685263e-11,3.4546993e-10,1.7658471e-12,1.9428681e-11,1.6520563e-11,3.4548325e-10,1.7659738e-12,1.9342417e-11,1.6502688e-11,3.4547407e-10,1.7653863e-12,1.9095392e-11,1.6479151e-11,3.4546765e-10,1.7659622e-12,1.9042878e-11,1.6447954e-11,3.4547751e-10,1.7657744e-12,1.9074409e-11,1.6422974e-11,3.4547215e-10,1.7656246e-12,1.9031332e-11,1.6422419e-11,3.4548658e-10,1.7658122e-12,1.9028668e-11,1.642686e-11,3.4547284e-10,1.7657778e-12,1.9030555e-11,1.6428192e-11,3.4547548e-10,1.7661273e-12,1.9033775e-11,1.6425306e-11,3.4549627e-10,1.7657938e-12,1.9033219e-11,1.6425639e-11,3.4547384e-10,1.7661888e-12,1.9032775e-11,1.6426416e-11,3.4548631e-10,1.7657914e-12,1.9031554e-11,1.6424306e-11,3.4548528e-10,1.7656256e-12,1.9032886e-11,1.6425639e-11,3.4548858e-10,1.7657568e-12,1.9032886e-11,1.642575e-11,3.4553596e-10,1.7656719e-12,1.9031776e-11,1.642475e-11,3.4564565e-10,1.7660764e-12,1.9033108e-11,1.6426194e-11,3.4605338e-10,1.766354e-12,1.9034108e-11,1.6427526e-11,3.4704928e-10,1.7672693e-12,1.9033997e-11,1.6427859e-11,3.5126937e-10,1.7650174e-12,1.902134e-11,1.641598e-11,3.6116393e-10


==> data/delta_values.csv <==
peclet,delta0,delta1,delta2,delta3,delta4,delta5
1e-20,1.666666666666667e-41,1e-41,7.142857142857143e-42,5.555555555555555e-42,4.545454545454546e-42,3.846153846153846e-42
1.1220184543019634e-20,2.098209019656945e-41,1.258925411794167e-41,8.992324369958337e-42,6.994030065523151e-42,5.722388235428033e-42,4.842020814592951e-42
1.2589254117941672e-20,2.641488654101856e-41,1.584893192461113e-41,1.132066566043652e-41,8.804962180339519e-42,7.204059965732334e-42,6.095743047927359e-42
1.4125375446227544e-20,3.325437191614799e-41,1.99526231496888e-41,1.425187367834914e-41,1.1084790638716e-41,9.069374158949453e-42,7.674085826803383e-42
1.5848931924611135e-20,4.1864773858493e-41,2.51188643150958e-41,1.794204593935414e-41,1.395492461949767e-41,1.141766559777082e-41,9.661101659652231e-42
1.7782794100389228e-20,5.270462766947299e-41,3.162277660168379e-41,2.258769757263128e-41,1.756820922315766e-41,1.437398936440172e-41,1.2162606385263e-41
1.9952623149688795e-20,6.635119509224955e-41,3.981071705534973e-41,2.843622646810695e-41,2.211706503074985e-41,1.809578047970442e-41,1.531181425205759e-41
2.2387211385683395e-20,8.353120560454539e-41,5.011872336272723e-41,3.579908811623374e-41,2.784373520151513e-41,2.278123789214874e-41,1.92764320625874e-41
2.5118864315095802e-20,1.051595574133655e-40,6.309573444801933e-41,4.506838174858523e-41,3.505318580445518e-41,2.867987929455424e-41,2.426759017231513e-41
2.818382931264454e-20,1.323880391207136e-40,7.943282347242815e-41,5.673773105173439e-41,4.41293463735712e-41,3.61058288511037e-41,3.05510859509339e-41
3.162277660168379e-20,1.666666666666667e-40,9.999999999999999e-41,7.142857142857143e-41,5.555555555555556e-41,4.545454545454545e-41,3.846153846153846e-41
3.5481338923357543e-20,2.098209019656945e-40,1.258925411794167e-40,8.992324369958337e-41,6.994030065523151e-41,5.722388235428033e-41,4.842020814592951e-41
3.981071705534972e-20,2.641488654101856e-40,1.584893192461113e-40,1.132066566043652e-40,8.804962180339519e-41,7.204059965732334e-41,6.095743047927359e-41
4.4668359215096314e-20,3.325437191614799e-40,1.99526231496888e-40,1.425187367834914e-40,1.1084790638716e-40,9.069374158949453e-41,7.674085826803384e-41
5.011872336272723e-20,4.1864773858493e-40,2.51188643150958e-40,1.794204593935414e-40,1.395492461949767e-40,1.141766559777082e-40,9.66110165965223e-41
5.62341325190349e-20,5.270462766947299e-40,3.162277660168379e-40,2.258769757263128e-40,1.756820922315766e-40,1.437398936440172e-40,1.2162606385263e-40
6.309573444801932e-20,6.635119509224954e-40,3.981071705534972e-40,2.843622646810695e-40,2.211706503074985e-40,1.809578047970442e-40,1.531181425205759e-40
7.079457843841379e-20,8.353120560454539e-40,5.011872336272723e-40,3.579908811623373e-40,2.784373520151513e-40,2.278123789214874e-40,1.927643206258739e-40
7.943282347242815e-20,1.051595574133655e-39,6.309573444801933e-40,4.506838174858523e-40,3.505318580445518e-40,2.867987929455424e-40,2.426759017231512e-40
8.912509381337455e-20,1.323880391207136e-39,7.943282347242815e-40,5.673773105173439e-40,4.412934637357119e-40,3.610582885110371e-40,3.05510859509339e-40
1e-19,1.666666666666667e-39,9.999999999999999e-40,7.142857142857143e-40,5.555555555555556e-40,4.545454545454545e-40,3.846153846153846e-40
1.1220184543019634e-19,2.098209019656945e-39,1.258925411794167e-39,8.992324369958337e-40,6.994030065523151e-40,5.722388235428033e-40,4.842020814592951e-40
1.2589254117941672e-19,2.641488654101856e-39,1.584893192461114e-39,1.132066566043653e-39,8.804962180339519e-40,7.204059965732334e-40,6.09574304792736e-40
1.4125375446227543e-19,3.325437191614799e-39,1.99526231496888e-39,1.425187367834914e-39,1.1084790638716e-39,9.069374158949453e-40,7.674085826803383e-40
1.5848931924611135e-19,4.1864773858493e-39,2.51188643150958e-39,1.794204593935414e-39,1.395492461949767e-39,1.141766559777082e-39,9.661101659652231e-40
1.7782794100389227e-19,5.270462766947299e-39,3.162277660168379e-39,2.258769757263128e-39,1.756820922315766e-39,1.437398936440172e-39,1.2162606385263e-39
1.9952623149688796e-19,6.635119509224955e-39,3.981071705534972e-39,2.843622646810695e-39,2.211706503074985e-39,1.809578047970442e-39,1.531181425205759e-39
2.2387211385683396e-19,8.353120560454538e-39,5.011872336272723e-39,3.579908811623373e-39,2.784373520151513e-39,2.278123789214874e-39,1.927643206258739e-39
2.5118864315095803e-19,1.051595574133655e-38,6.309573444801933e-39,4.506838174858523e-39,3.505318580445518e-39,2.867987929455424e-39,2.426759017231512e-39
2.818382931264454e-19,1.323880391207136e-38,7.943282347242814e-39,5.67377310517344e-39,4.41293463735712e-39,3.610582885110371e-39,3.05510859509339e-39
3.162277660168379e-19,1.666666666666667e-38,1e-38,7.142857142857142e-39,5.555555555555556e-39,4.545454545454546e-39,3.846153846153846e-39
3.548133892335755e-19,2.098209019656945e-38,1.258925411794167e-38,8.992324369958338e-39,6.994030065523151e-39,5.722388235428032e-39,4.842020814592951e-39
3.9810717055349723e-19,2.641488654101856e-38,1.584893192461113e-38,1.132066566043653e-38,8.80496218033952e-39,7.204059965732334e-39,6.095743047927359e-39
4.466835921509631e-19,3.325437191614799e-38,1.99526231496888e-38,1.425187367834914e-38,1.1084790638716e-38,9.069374158949453e-39,7.674085826803383e-39
5.011872336272723e-19,4.1864773858493e-38,2.51188643150958e-38,1.794204593935414e-38,1.395492461949767e-38,1.141766559777082e-38,9.661101659652231e-39
5.623413251903491e-19,5.270462766947299e-38,3.162277660168379e-38,2.258769757263128e-38,1.756820922315766e-38,1.437398936440173e-38,1.2162606385263e-38
6.309573444801933e-19,6.635119509224954e-38,3.981071705534972e-38,2.843622646810694e-38,2.211706503074985e-38,1.809578047970442e-38,1.531181425205759e-38
7.079457843841379e-19,8.353120560454538e-38,5.011872336272723e-38,3.579908811623373e-38,2.784373520151513e-38,2.278123789214874e-38,1.92764320625874e-38
7.943282347242815e-19,1.051595574133655e-37,6.309573444801933e-38,4.506838174858523e-38,3.505318580445518e-38,2.867987929455424e-38,2.426759017231513e-38
8.912509381337455e-19,1.323880391207136e-37,7.943282347242815e-38,5.67377310517344e-38,4.412934637357119e-38,3.61058288511037e-38,3.05510859509339e-38
1e-18,1.666666666666667e-37,1e-37,7.142857142857143e-38,5.555555555555556e-38,4.545454545454546e-38,3.846153846153846e-38
1.1220184543019635e-18,2.098209019656945e-37,1.258925411794167e-37,8.992324369958338e-38,6.994030065523152e-38,5.722388235428033e-38,4.84202081459295e-38
1.2589254117941673e-18,2.641488654101856e-37,1.584893192461113e-37,1.132066566043652e-37,8.804962180339519e-38,7.204059965732334e-38,6.095743047927359e-38
1.4125375446227543e-18,3.325437191614799e-37,1.995262314968879e-37,1.425187367834914e-37,1.1084790638716e-37,9.069374158949452e-38,7.674085826803383e-38
1.5848931924611136e-18,4.1864773858493e-37,2.51188643150958e-37,1.794204593935414e-37,1.395492461949767e-37,1.141766559777082e-37,9.661101659652231e-38
1.778279410038923e-18,5.270462766947299e-37,3.162277660168379e-37,2.258769757263128e-37,1.756820922315766e-37,1.437398936440172e-37,1.2162606385263e-37
1.9952623149688797e-18,6.635119509224954e-37,3.981071705534973e-37,2.843622646810695e-37,2.211706503074985e-37,1.809578047970442e-37,1.531181425205759e-37
2.2387211385683396e-18,8.353120560454537e-37,5.011872336272723e-37,3.579908811623373e-37,2.784373520151513e-37,2.278123789214874e-37,1.927643206258739e-37
2.5118864315095803e-18,1.051595574133655e-36,6.309573444801933e-37,4.506838174858523e-37,3.505318580445518e-37,2.867987929455424e-37,2.426759017231513e-37
2.8183829312644537e-18,1.323880391207136e-36,7.943282347242815e-37,5.67377310517344e-37,4.41293463735712e-37,3.61058288511037e-37,3.05510859509339e-37
3.1622776601683795e-18,1.666666666666667e-36,9.999999999999999e-37,7.142857142857143e-37,5.555555555555556e-37,4.545454545454546e-37,3.846153846153846e-37
3.5481338923357544e-18,2.098209019656945e-36,1.258925411794167e-36,8.992324369958337e-37,6.994030065523151e-37,5.722388235428032e-37,4.842020814592951e-37
3.981071705534973e-18,2.641488654101856e-36,1.584893192461113e-36,1.132066566043652e-36,8.804962180339519e-37,7.204059965732334e-37,6.095743047927359e-37
4.466835921509631e-18,3.325437191614799e-36,1.995262314968879e-36,1.425187367834914e-36,1.1084790638716e-36,9.069374158949453e-37,7.674085826803383e-37
5.011872336272723e-18,4.1864773858493e-36,2.51188643150958e-36,1.794204593935414e-36,1.395492461949767e-36,1.141766559777082e-36,9.661101659652231e-37
5.623413251903491e-18,5.270462766947299e-36,3.16227766016838e-36,2.258769757263128e-36,1.756820922315766e-36,1.437398936440172e-36,1.2162606385263e-36
6.309573444801932e-18,6.635119509224955e-36,3.981071705534973e-36,2.843622646810695e-36,2.211706503074985e-36,1.809578047970442e-36,1.531181425205759e-36
7.079457843841379e-18,8.353120560454538e-36,5.011872336272723e-36,3.579908811623374e-36,2.784373520151513e-36,2.278123789214874e-36,1.92764320625874e-36
7.943282347242816e-18,1.051595574133655e-35,6.309573444801932e-36,4.506838174858523e-36,3.505318580445518e-36,2.867987929455424e-36,2.426759017231512e-36
8.912509381337455e-18,1.323880391207136e-35,7.943282347242815e-36,5.673773105173439e-36,4.41293463735712e-36,3.610582885110371e-36,3.05510859509339e-36
1e-17,1.666666666666667e-35,1e-35,7.142857142857143e-36,5.555555555555555e-36,4.545454545454546e-36,3.846153846153846e-36
1.1220184543019635e-17,2.098209019656945e-35,1.258925411794167e-35,8.992324369958337e-36,6.994030065523152e-36,5.722388235428033e-36,4.842020814592951e-36
1.2589254117941672e-17,2.641488654101856e-35,1.584893192461113e-35,1.132066566043653e-35,8.80496218033952e-36,7.204059965732334e-36,6.09574304792736e-36
1.4125375446227542e-17,3.325437191614799e-35,1.99526231496888e-35,1.425187367834914e-35,1.1084790638716e-35,9.069374158949452e-36,7.674085826803383e-36
1.5848931924611135e-17,4.1864773858493e-35,2.51188643150958e-35,1.794204593935414e-35,1.395492461949767e-35,1.141766559777082e-35,9.661101659652231e-36
1.7782794100389228e-17,5.270462766947299e-35,3.162277660168379e-35,2.258769757263128e-35,1.756820922315766e-35,1.437398936440172e-35,1.2162606385263e-35
1.9952623149688797e-17,6.635119509224954e-35,3.981071705534972e-35,2.843622646810695e-35,2.211706503074985e-35,1.809578047970442e-35,1.531181425205759e-35
2.2387211385683396e-17,8.353120560454539e-35,5.011872336272723e-35,3.579908811623374e-35,2.784373520151512e-35,2.278123789214874e-35,1.92764320625874e-35
2.51188643150958e-17,1.051595574133656e-34,6.309573444801932e-35,4.506838174858523e-35,3.505318580445518e-35,2.867987929455424e-35,2.426759017231512e-35
2.8183829312644536e-17,1.323880391207136e-34,7.943282347242815e-35,5.67377310517344e-35,4.412934637357119e-35,3.61058288511037e-35,3.05510859509339e-35
3.1622776601683796e-17,1.666666666666667e-34,9.999999999999999e-35,7.142857142857143e-35,5.555555555555556e-35,4.545454545454545e-35,3.846153846153846e-35
3.5481338923357544e-17,2.098209019656945e-34,1.258925411794167e-34,8.992324369958337e-35,6.994030065523151e-35,5.722388235428032e-35,4.84202081459295e-35
3.9810717055349726e-17,2.641488654101856e-34,1.584893192461113e-34,1.132066566043653e-34,8.804962180339519e-35,7.204059965732334e-35,6.09574304792736e-35
4.466835921509631e-17,3.325437191614799e-34,1.995262314968879e-34,1.425187367834914e-34,1.1084790638716e-34,9.069374158949453e-35,7.674085826803383e-35
5.011872336272723e-17,4.1864773858493e-34,2.51188643150958e-34,1.794204593935414e-34,1.395492461949767e-34,1.141766559777082e-34,9.661101659652232e-35
5.62341325190349e-17,5.270462766947299e-34,3.162277660168379e-34,2.258769757263128e-34,1.756820922315766e-34,1.437398936440172e-34,1.2162606385263e-34
6.309573444801933e-17,6.635119509224954e-34,3.981071705534972e-34,2.843622646810695e-34,2.211706503074985e-34,1.809578047970442e-34,1.531181425205759e-34
7.079457843841379e-17,8.353120560454539e-34,5.011872336272723e-34,3.579908811623374e-34,2.784373520151513e-34,2.278123789214874e-34,1.92764320625874e-34
7.943282347242815e-17,1.051595574133655e-33,6.309573444801933e-34,4.506838174858523e-34,3.505318580445518e-34,2.867987929455424e-34,2.426759017231512e-34
8.912509381337455e-17,1.323880391207136e-33,7.943282347242815e-34,5.673773105173439e-34,4.41293463735712e-34,3.610582885110371e-34,3.05510859509339e-34
1e-16,1.666666666666667e-33,1e-33,7.142857142857143e-34,5.555555555555556e-34,4.545454545454546e-34,3.846153846153846e-34
1.1220184543019634e-16,2.098209019656945e-33,1.258925411794167e-33,8.992324369958337e-34,6.994030065523151e-34,5.722388235428033e-34,4.842020814592951e-34
1.2589254117941672e-16,2.641488654101856e-33,1.584893192461113e-33,1.132066566043652e-33,8.80496218033952e-34,7.204059965732334e-34,6.09574304792736e-34
1.4125375446227542e-16,3.325437191614799e-33,1.99526231496888e-33,1.425187367834914e-33,1.1084790638716e-33,9.069374158949452e-34,7.674085826803383e-34
1.5848931924611136e-16,4.1864773858493e-33,2.51188643150958e-33,1.794204593935414e-33,1.395492461949767e-33,1.141766559777082e-33,9.661101659652232e-34
1.7782794100389228e-16,5.270462766947299e-33,3.162277660168379e-33,2.258769757263128e-33,1.756820922315766e-33,1.437398936440172e-33,1.2162606385263e-33
1.9952623149688797e-16,6.635119509224954e-33,3.981071705534973e-33,2.843622646810695e-33,2.211706503074985e-33,1.809578047970442e-33,1.531181425205759e-33
2.2387211385683394e-16,8.353120560454538e-33,5.011872336272723e-33,3.579908811623373e-33,2.784373520151513e-33,2.278123789214874e-33,1.92764320625874e-33
2.51188643150958e-16,1.051595574133655e-32,6.309573444801933e-33,4.506838174858523e-33,3.505318580445518e-33,2.867987929455424e-33,2.426759017231513e-33
2.8183829312644536e-16,1.323880391207136e-32,7.943282347242815e-33,5.673773105173439e-33,4.412934637357119e-33,3.610582885110371e-33,3.05510859509339e-33
3.1622776601683793e-16,1.666666666666667e-32,1e-32,7.142857142857143e-33,5.555555555555555e-33,4.545454545454545e-33,3.846153846153846e-33
3.5481338923357545e-16,2.098209019656945e-32,1.258925411794167e-32,8.992324369958337e-33,6.994030065523151e-33,5.722388235428033e-33,4.842020814592951e-33
3.9810717055349724e-16,2.641488654101856e-32,1.584893192461113e-32,1.132066566043652e-32,8.804962180339519e-33,7.204059965732334e-33,6.09574304792736e-33
4.466835921509631e-16,3.325437191614799e-32,1.99526231496888e-32,1.425187367834914e-32,1.1084790638716e-32,9.069374158949453e-33,7.674085826803383e-33
5.011872336272722e-16,4.1864773858493e-32,2.51188643150958e-32,1.794204593935414e-32,1.395492461949767e-32,1.141766559777082e-32,9.661101659652232e-33
5.623413251903491e-16,5.270462766947299e-32,3.162277660168379e-32,2.258769757263128e-32,1.756820922315766e-32,1.437398936440172e-32,1.2162606385263e-32
6.309573444801932e-16,6.635119509224954e-32,3.981071705534973e-32,2.843622646810695e-32,2.211706503074985e-32,1.809578047970442e-32,1.531181425205759e-32
7.079457843841379e-16,8.353120560454539e-32,5.011872336272723e-32,3.579908811623373e-32,2.784373520151513e-32,2.278123789214874e-32,1.92764320625874e-32
7.943282347242815e-16,1.051595574133655e-31,6.309573444801932e-32,4.506838174858523e-32,3.505318580445518e-32,2.867987929455424e-32,2.426759017231513e-32
8.912509381337455e-16,1.323880391207136e-31,7.943282347242815e-32,5.673773105173439e-32,4.412934637357119e-32,3.61058288511037e-32,3.055108595093391e-32
1e-15,1.666666666666667e-31,1e-31,7.142857142857143e-32,5.555555555555556e-32,4.545454545454546e-32,3.846153846153846e-32
1.1220184543019635e-15,2.098209019656945e-31,1.258925411794167e-31,8.992324369958337e-32,6.994030065523151e-32,5.722388235428033e-32,4.842020814592951e-32
1.2589254117941673e-15,2.641488654101856e-31,1.584893192461113e-31,1.132066566043653e-31,8.80496218033952e-32,7.204059965732334e-32,6.095743047927359e-32
1.4125375446227542e-15,3.325437191614799e-31,1.99526231496888e-31,1.425187367834914e-31,1.1084790638716e-31,9.069374158949453e-32,7.674085826803383e-32
1.5848931924611135e-15,4.1864773858493e-31,2.51188643150958e-31,1.794204593935414e-31,1.395492461949767e-31,1.141766559777082e-31,9.661101659652232e-32
1.7782794100389227e-15,5.270462766947299e-31,3.162277660168379e-31,2.258769757263128e-31,1.756820922315766e-31,1.437398936440172e-31,1.2162606385263e-31
1.9952623149688794e-15,6.635119509224954e-31,3.981071705534972e-31,2.843622646810695e-31,2.211706503074985e-31,1.809578047970442e-31,1.531181425205759e-31
2.2387211385683397e-15,8.353120560454539e-31,5.011872336272723e-31,3.579908811623373e-31,2.784373520151513e-31,2.278123789214874e-31,1.92764320625874e-31
2.51188643150958e-15,1.051595574133656e-30,6.309573444801933e-31,4.506838174858523e-31,3.505318580445518e-31,2.867987929455424e-31,2.426759017231512e-31
2.818382931264454e-15,1.323880391207136e-30,7.943282347242816e-31,5.67377310517344e-31,4.412934637357119e-31,3.610582885110371e-31,3.05510859509339e-31
3.1622776601683794e-15,1.666666666666667e-30,1e-30,7.142857142857143e-31,5.555555555555556e-31,4.545454545454545e-31,3.846153846153846e-31
3.5481338923357544e-15,2.098209019656946e-30,1.258925411794167e-30,8.992324369958336e-31,6.994030065523151e-31,5.722388235428033e-31,4.842020814592951e-31
3.981071705534973e-15,2.641488654101856e-30,1.584893192461113e-30,1.132066566043653e-30,8.80496218033952e-31,7.204059965732334e-31,6.095743047927359e-31
4.466835921509631e-15,3.325437191614799e-30,1.99526231496888e-30,1.425187367834914e-30,1.1084790638716e-30,9.069374158949453e-31,7.674085826803383e-31
5.011872336272723e-15,4.1864773858493e-30,2.51188643150958e-30,1.794204593935414e-30,1.395492461949767e-30,1.141766559777082e-30,9.661101659652232e-31
5.623413251903491e-15,5.270462766947299e-30,3.162277660168379e-30,2.258769757263128e-30,1.756820922315766e-30,1.437398936440172e-30,1.2162606385263e-30
6.309573444801933e-15,6.635119509224954e-30,3.981071705534972e-30,2.843622646810695e-30,2.211706503074985e-30,1.809578047970442e-30,1.531181425205759e-30
7.079457843841379e-15,8.353120560454538e-30,5.011872336272723e-30,3.579908811623374e-30,2.784373520151513e-30,2.278123789214874e-30,1.92764320625874e-30
7.943282347242816e-15,1.051595574133655e-29,6.309573444801932e-30,4.506838174858523e-30,3.505318580445518e-30,2.867987929455424e-30,2.426759017231513e-30
8.912509381337455e-15,1.323880391207136e-29,7.943282347242814e-30,5.67377310517344e-30,4.41293463735712e-30,3.61058288511037e-30,3.05510859509339e-30
1e-14,1.666666666666667e-29,9.999999999999999e-30,7.142857142857143e-30,5.555555555555556e-30,4.545454545454546e-30,3.846153846153846e-30
1.1220184543019635e-14,2.098209019656945e-29,1.258925411794167e-29,8.992324369958338e-30,6.994030065523151e-30,5.722388235428033e-30,4.842020814592951e-30
1.2589254117941673e-14,2.641488654101856e-29,1.584893192461114e-29,1.132066566043653e-29,8.804962180339519e-30,7.204059965732334e-30,6.095743047927359e-30
1.4125375446227543e-14,3.3254371916148e-29,1.99526231496888e-29,1.425187367834914e-29,1.1084790638716e-29,9.069374158949453e-30,7.674085826803382e-30
1.5848931924611135e-14,4.1864773858493e-29,2.51188643150958e-29,1.794204593935414e-29,1.395492461949767e-29,1.141766559777082e-29,9.661101659652231e-30
1.7782794100389227e-14,5.270462766947299e-29,3.162277660168379e-29,2.258769757263128e-29,1.756820922315766e-29,1.437398936440172e-29,1.2162606385263e-29
1.9952623149688797e-14,6.635119509224954e-29,3.981071705534973e-29,2.843622646810695e-29,2.211706503074985e-29,1.809578047970442e-29,1.531181425205759e-29
2.2387211385683396e-14,8.353120560454538e-29,5.011872336272723e-29,3.579908811623373e-29,2.784373520151512e-29,2.278123789214874e-29,1.92764320625874e-29
2.51188643150958e-14,1.051595574133655e-28,6.309573444801933e-29,4.506838174858523e-29,3.505318580445518e-29,2.867987929455424e-29,2.426759017231512e-29
2.818382931264454e-14,1.323880391207136e-28,7.943282347242815e-29,5.673773105173439e-29,4.41293463735712e-29,3.61058288511037e-29,3.05510859509339e-29
3.1622776601683796e-14,1.666666666666667e-28,1e-28,7.142857142857143e-29,5.555555555555555e-29,4.545454545454545e-29,3.846153846153846e-29
3.5481338923357546e-14,2.098209019656945e-28,1.258925411794167e-28,8.992324369958337e-29,6.994030065523151e-29,5.722388235428033e-29,4.842020814592951e-29
3.9810717055349725e-14,2.641488654101856e-28,1.584893192461113e-28,1.132066566043653e-28,8.80496218033952e-29,7.204059965732334e-29,6.09574304792736e-29
4.466835921509631e-14,3.3254371916148e-28,1.99526231496888e-28,1.425187367834914e-28,1.1084790638716e-28,9.069374158949453e-29,7.674085826803383e-29
5.0118723362727226e-14,4.1864773858493e-28,2.51188643150958e-28,1.794204593935414e-28,1.395492461949767e-28,1.141766559777082e-28,9.661101659652231e-29
5.6234132519034906e-14,5.270462766947299e-28,3.162277660168379e-28,2.258769757263128e-28,1.756820922315766e-28,1.437398936440172e-28,1.2162606385263e-28
6.309573444801933e-14,6.635119509224954e-28,3.981071705534973e-28,2.843622646810695e-28,2.211706503074985e-28,1.809578047970442e-28,1.531181425205759e-28
7.079457843841379e-14,8.353120560454538e-28,5.011872336272723e-28,3.579908811623373e-28,2.784373520151513e-28,2.278123789214874e-28,1.927643206258739e-28
7.943282347242815e-14,1.051595574133655e-27,6.309573444801933e-28,4.506838174858523e-28,3.505318580445518e-28,2.867987929455424e-28,2.426759017231513e-28
8.912509381337455e-14,1.323880391207136e-27,7.943282347242815e-28,5.673773105173439e-28,4.41293463735712e-28,3.610582885110371e-28,3.05510859509339e-28
1e-13,1.666666666666667e-27,1e-27,7.142857142857143e-28,5.555555555555555e-28,4.545454545454546e-28,3.846153846153846e-28
1.1220184543019634e-13,2.098209019656945e-27,1.258925411794167e-27,8.992324369958336e-28,6.994030065523151e-28,5.722388235428032e-28,4.842020814592951e-28
1.2589254117941673e-13,2.641488654101856e-27,1.584893192461114e-27,1.132066566043652e-27,8.80496218033952e-28,7.204059965732334e-28,6.095743047927359e-28
1.4125375446227544e-13,3.325437191614799e-27,1.99526231496888e-27,1.425187367834914e-27,1.1084790638716e-27,9.069374158949453e-28,7.674085826803383e-28
1.5848931924611134e-13,4.186477385849301e-27,2.51188643150958e-27,1.794204593935414e-27,1.395492461949767e-27,1.141766559777082e-27,9.661101659652231e-28
1.7782794100389227e-13,5.270462766947299e-27,3.162277660168379e-27,2.258769757263128e-27,1.756820922315766e-27,1.437398936440172e-27,1.2162606385263e-27
1.9952623149688797e-13,6.635119509224954e-27,3.981071705534972e-27,2.843622646810695e-27,2.211706503074985e-27,1.809578047970442e-27,1.531181425205759e-27
2.2387211385683396e-13,8.353120560454538e-27,5.011872336272723e-27,3.579908811623373e-27,2.784373520151513e-27,2.278123789214874e-27,1.927643206258739e-27
2.51188643150958e-13,1.051595574133655e-26,6.309573444801933e-27,4.506838174858524e-27,3.505318580445518e-27,2.867987929455424e-27,2.426759017231512e-27
2.818382931264454e-13,1.323880391207136e-26,7.943282347242815e-27,5.67377310517344e-27,4.41293463735712e-27,3.61058288511037e-27,3.05510859509339e-27
3.162277660168379e-13,1.666666666666667e-26,1e-26,7.142857142857143e-27,5.555555555555555e-27,4.545454545454546e-27,3.846153846153846e-27
3.5481338923357545e-13,2.098209019656945e-26,1.258925411794167e-26,8.992324369958337e-27,6.994030065523151e-27,5.722388235428033e-27,4.842020814592951e-27
3.9810717055349727e-13,2.641488654101856e-26,1.584893192461114e-26,1.132066566043652e-26,8.80496218033952e-27,7.204059965732334e-27,6.09574304792736e-27
4.466835921509631e-13,3.325437191614799e-26,1.99526231496888e-26,1.425187367834914e-26,1.1084790638716e-26,9.069374158949453e-27,7.674085826803383e-27
5.011872336272723e-13,4.1864773858493e-26,2.51188643150958e-26,1.794204593935414e-26,1.395492461949767e-26,1.141766559777082e-26,9.661101659652231e-27
5.62341325190349e-13,5.270462766947299e-26,3.162277660168379e-26,2.258769757263128e-26,1.756820922315766e-26,1.437398936440172e-26,1.2162606385263e-26
6.309573444801932e-13,6.635119509224954e-26,3.981071705534972e-26,2.843622646810695e-26,2.211706503074985e-26,1.809578047970442e-26,1.531181425205759e-26
7.079457843841379e-13,8.353120560454538e-26,5.011872336272723e-26,3.579908811623374e-26,2.784373520151512e-26,2.278123789214874e-26,1.92764320625874e-26
7.943282347242815e-13,1.051595574133656e-25,6.309573444801932e-26,4.506838174858523e-26,3.505318580445518e-26,2.867987929455424e-26,2.426759017231512e-26
8.912509381337456e-13,1.323880391207136e-25,7.943282347242815e-26,5.673773105173439e-26,4.412934637357119e-26,3.61058288511037e-26,3.05510859509339e-26
1e-12,1.666666666666667e-25,1e-25,7.142857142857143e-26,5.555555555555556e-26,4.545454545454545e-26,3.846153846153846e-26
1.1220184543019634e-12,2.098209019656945e-25,1.258925411794167e-25,8.992324369958337e-26,6.994030065523151e-26,5.722388235428033e-26,4.842020814592951e-26
1.2589254117941673e-12,2.641488654101856e-25,1.584893192461113e-25,1.132066566043652e-25,8.804962180339519e-26,7.204059965732334e-26,6.09574304792736e-26
1.4125375446227543e-12,3.325437191614799e-25,1.99526231496888e-25,1.425187367834914e-25,1.1084790638716e-25,9.069374158949452e-26,7.674085826803383e-26
1.5848931924611134e-12,4.1864773858493e-25,2.51188643150958e-25,1.794204593935414e-25,1.395492461949767e-25,1.141766559777082e-25,9.661101659652231e-26
1.7782794100389228e-12,5.270462766947299e-25,3.16227766016838e-25,2.258769757263128e-25,1.756820922315766e-25,1.437398936440173e-25,1.2162606385263e-25
1.9952623149688795e-12,6.635119509224955e-25,3.981071705534973e-25,2.843622646810695e-25,2.211706503074985e-25,1.809578047970442e-25,1.531181425205759e-25
2.2387211385683395e-12,8.353120560454538e-25,5.011872336272722e-25,3.579908811623373e-25,2.784373520151513e-25,2.278123789214874e-25,1.92764320625874e-25
2.5118864315095803e-12,1.051595574133655e-24,6.309573444801933e-25,4.506838174858523e-25,3.505318580445518e-25,2.867987929455424e-25,2.426759017231512e-25
2.8183829312644537e-12,1.323880391207136e-24,7.943282347242815e-25,5.673773105173439e-25,4.412934637357119e-25,3.61058288511037e-25,3.05510859509339e-25
3.1622776601683794e-12,1.666666666666667e-24,9.999999999999999e-25,7.142857142857142e-25,5.555555555555556e-25,4.545454545454546e-25,3.846153846153846e-25
3.5481338923357548e-12,2.098209019656945e-24,1.258925411794167e-24,8.992324369958338e-25,6.994030065523151e-25,5.722388235428033e-25,4.84202081459295e-25
3.981071705534973e-12,2.641488654101856e-24,1.584893192461114e-24,1.132066566043653e-24,8.80496218033952e-25,7.204059965732334e-25,6.095743047927359e-25
4.4668359215096315e-12,3.325437191614799e-24,1.99526231496888e-24,1.425187367834914e-24,1.1084790638716e-24,9.069374158949454e-25,7.674085826803383e-25
5.011872336272723e-12,4.1864773858493e-24,2.51188643150958e-24,1.794204593935415e-24,1.395492461949767e-24,1.141766559777082e-24,9.661101659652231e-25
5.6234132519034904e-12,5.270462766947299e-24,3.162277660168379e-24,2.258769757263128e-24,1.756820922315766e-24,1.437398936440172e-24,1.2162606385263e-24
6.309573444801932e-12,6.635119509224954e-24,3.981071705534972e-24,2.843622646810695e-24,2.211706503074985e-24,1.809578047970442e-24,1.531181425205759e-24
7.079457843841379e-12,8.353120560454539e-24,5.011872336272723e-24,3.579908811623373e-24,2.784373520151513e-24,2.278123789214874e-24,1.927643206258739e-24
7.943282347242815e-12,1.051595574133655e-23,6.309573444801932e-24,4.506838174858523e-24,3.505318580445518e-24,2.867987929455424e-24,2.426759017231513e-24
8.912509381337456e-12,1.323880391207136e-23,7.943282347242815e-24,5.67377310517344e-24,4.412934637357119e-24,3.610582885110371e-24,3.05510859509339e-24
1e-11,1.666666666666667e-23,1e-23,7.142857142857143e-24,5.555555555555556e-24,4.545454545454546e-24,3.846153846153846e-24
1.1220184543019634e-11,2.098209019656945e-23,1.258925411794167e-23,8.992324369958337e-24,6.994030065523151e-24,5.722388235428033e-24,4.842020814592951e-24
1.2589254117941671e-11,2.641488654101856e-23,1.584893192461114e-23,1.132066566043652e-23,8.804962180339519e-24,7.204059965732334e-24,6.095743047927359e-24
1.4125375446227543e-11,3.325437191614799e-23,1.99526231496888e-23,1.425187367834914e-23,1.1084790638716e-23,9.069374158949453e-24,7.674085826803382e-24
1.5848931924611133e-11,4.1864773858493e-23,2.51188643150958e-23,1.794204593935414e-23,1.395492461949767e-23,1.141766559777082e-23,9.661101659652231e-24
1.7782794100389227e-11,5.270462766947299e-23,3.162277660168379e-23,2.258769757263128e-23,1.756820922315766e-23,1.437398936440173e-23,1.2162606385263e-23
1.9952623149688796e-11,6.635119509224955e-23,3.981071705534973e-23,2.843622646810695e-23,2.211706503074985e-23,1.809578047970442e-23,1.531181425205759e-23
2.2387211385683396e-11,8.353120560454538e-23,5.011872336272723e-23,3.579908811623374e-23,2.784373520151512e-23,2.278123789214874e-23,1.92764320625874e-23
2.51188643150958e-11,1.051595574133655e-22,6.309573444801932e-23,4.506838174858523e-23,3.505318580445518e-23,2.867987929455424e-23,2.426759017231513e-23
2.818382931264454e-11,1.323880391207136e-22,7.943282347242815e-23,5.67377310517344e-23,4.412934637357119e-23,3.61058288511037e-23,3.05510859509339e-23
3.1622776601683794e-11,1.666666666666667e-22,1e-22,7.142857142857143e-23,5.555555555555555e-23,4.545454545454545e-23,3.846153846153846e-23
3.548133892335755e-11,2.098209019656945e-22,1.258925411794167e-22,8.992324369958337e-23,6.994030065523152e-23,5.722388235428033e-23,4.842020814592951e-23
3.981071705534973e-11,2.641488654101856e-22,1.584893192461113e-22,1.132066566043652e-22,8.80496218033952e-23,7.204059965732334e-23,6.09574304792736e-23
4.466835921509631e-11,3.325437191614799e-22,1.99526231496888e-22,1.425187367834914e-22,1.1084790638716e-22,9.069374158949452e-23,7.674085826803384e-23
5.0118723362727226e-11,4.1864773858493e-22,2.51188643150958e-22,1.794204593935414e-22,1.395492461949767e-22,1.141766559777082e-22,9.661101659652231e-23
5.6234132519034906e-11,5.270462766947299e-22,3.162277660168379e-22,2.258769757263128e-22,1.756820922315766e-22,1.437398936440172e-22,1.2162606385263e-22
6.309573444801932e-11,6.635119509224954e-22,3.981071705534972e-22,2.843622646810695e-22,2.211706503074985e-22,1.809578047970442e-22,1.531181425205759e-22
7.079457843841379e-11,8.353120560454538e-22,5.011872336272723e-22,3.579908811623374e-22,2.784373520151513e-22,2.278123789214874e-22,1.927643206258739e-22
7.943282347242815e-11,1.051595574133655e-21,6.309573444801932e-22,4.506838174858523e-22,3.505318580445518e-22,2.867987929455424e-22,2.426759017231513e-22
8.912509381337455e-11,1.323880391207136e-21,7.943282347242815e-22,5.67377310517344e-22,4.41293463735712e-22,3.61058288511037e-22,3.05510859509339e-22
1e-10,1.666666666666667e-21,9.999999999999999e-22,7.142857142857142e-22,5.555555555555556e-22,4.545454545454545e-22,3.846153846153846e-22
1.1220184543019634e-10,2.098209019656945e-21,1.258925411794167e-21,8.992324369958338e-22,6.994030065523151e-22,5.722388235428033e-22,4.842020814592951e-22
1.2589254117941672e-10,2.641488654101856e-21,1.584893192461113e-21,1.132066566043652e-21,8.80496218033952e-22,7.204059965732334e-22,6.09574304792736e-22
1.4125375446227543e-10,3.325437191614799e-21,1.99526231496888e-21,1.425187367834914e-21,1.1084790638716e-21,9.069374158949452e-22,7.674085826803383e-22
1.5848931924611135e-10,4.1864773858493e-21,2.51188643150958e-21,1.794204593935414e-21,1.395492461949767e-21,1.141766559777082e-21,9.661101659652231e-22
1.778279410038923e-10,5.270462766947299e-21,3.162277660168379e-21,2.258769757263128e-21,1.756820922315766e-21,1.437398936440172e-21,1.2162606385263e-21
1.9952623149688797e-10,6.635119509224954e-21,3.981071705534972e-21,2.843622646810695e-21,2.211706503074985e-21,1.809578047970442e-21,1.531181425205759e-21
2.2387211385683395e-10,8.353120560454537e-21,5.011872336272723e-21,3.579908811623374e-21,2.784373520151513e-21,2.278123789214874e-21,1.927643206258739e-21
2.51188643150958e-10,1.051595574133655e-20,6.309573444801932e-21,4.506838174858523e-21,3.505318580445518e-21,2.867987929455424e-21,2.426759017231513e-21
2.8183829312644536e-10,1.323880391207136e-20,7.943282347242816e-21,5.673773105173439e-21,4.412934637357119e-21,3.610582885110371e-21,3.05510859509339e-21
3.1622776601683795e-10,1.666666666666667e-20,9.999999999999999e-21,7.142857142857142e-21,5.555555555555556e-21,4.545454545454545e-21,3.846153846153846e-21
3.5481338923357543e-10,2.098209019656945e-20,1.258925411794167e-20,8.992324369958337e-21,6.994030065523151e-21,5.722388235428033e-21,4.842020814592951e-21
3.9810717055349725e-10,2.641488654101856e-20,1.584893192461113e-20,1.132066566043652e-20,8.804962180339519e-21,7.204059965732334e-21,6.09574304792736e-21
4.466835921509631e-10,3.3254371916148e-20,1.995262314968879e-20,1.425187367834914e-20,1.1084790638716e-20,9.069374158949453e-21,7.674085826803383e-21
5.011872336272723e-10,4.1864773858493e-20,2.51188643150958e-20,1.794204593935414e-20,1.395492461949767e-20,1.141766559777082e-20,9.661101659652231e-21
5.623413251903491e-10,5.270462766947299e-20,3.162277660168379e-20,2.258769757263128e-20,1.756820922315766e-20,1.437398936440172e-20,1.2162606385263e-20
6.309573444801932e-10,6.635119509224954e-20,3.981071705534972e-20,2.843622646810695e-20,2.211706503074985e-20,1.809578047970442e-20,1.531181425205759e-20
7.079457843841379e-10,8.353120560454538e-20,5.011872336272723e-20,3.579908811623374e-20,2.784373520151513e-20,2.278123789214874e-20,1.92764320625874e-20
7.943282347242815e-10,1.051595574133655e-19,6.309573444801932e-20,4.506838174858523e-20,3.505318580445518e-20,2.867987929455424e-20,2.426759017231513e-20
8.912509381337456e-10,1.323880391207136e-19,7.943282347242815e-20,5.673773105173439e-20,4.412934637357119e-20,3.61058288511037e-20,3.055108595093391e-20
1e-09,1.666666666666667e-19,1e-19,7.142857142857143e-20,5.555555555555555e-20,4.545454545454546e-20,3.846153846153846e-20
1.1220184543019634e-09,2.098209019656945e-19,1.258925411794167e-19,8.992324369958338e-20,6.994030065523151e-20,5.722388235428033e-20,4.842020814592951e-20
1.2589254117941673e-09,2.641488654101856e-19,1.584893192461114e-19,1.132066566043652e-19,8.804962180339519e-20,7.204059965732335e-20,6.095743047927359e-20
1.4125375446227542e-09,3.325437191614799e-19,1.99526231496888e-19,1.425187367834914e-19,1.1084790638716e-19,9.069374158949453e-20,7.674085826803383e-20
1.5848931924611134e-09,4.1864773858493e-19,2.51188643150958e-19,1.794204593935414e-19,1.395492461949767e-19,1.141766559777082e-19,9.661101659652231e-20
1.7782794100389228e-09,5.270462766947299e-19,3.162277660168379e-19,2.258769757263128e-19,1.756820922315766e-19,1.437398936440172e-19,1.2162606385263e-19
1.9952623149688795e-09,6.635119509224954e-19,3.981071705534972e-19,2.843622646810695e-19,2.211706503074985e-19,1.809578047970442e-19,1.531181425205759e-19
2.23872113856834e-09,8.353120560454538e-19,5.011872336272723e-19,3.579908811623373e-19,2.784373520151513e-19,2.278123789214874e-19,1.92764320625874e-19
2.51188643150958e-09,1.051595574133655e-18,6.309573444801933e-19,4.506838174858523e-19,3.505318580445518e-19,2.867987929455424e-19,2.426759017231512e-19
2.818382931264454e-09,1.323880391207136e-18,7.943282347242815e-19,5.67377310517344e-19,4.412934637357119e-19,3.61058288511037e-19,3.055108595093391e-19
3.1622776601683795e-09,1.666666666666667e-18,1e-18,7.142857142857142e-19,5.555555555555556e-19,4.545454545454546e-19,3.846153846153846e-19
3.5481338923357546e-09,2.098209019656945e-18,1.258925411794167e-18,8.992324369958338e-19,6.994030065523151e-19,5.722388235428033e-19,4.842020814592951e-19
3.981071705534972e-09,2.641488654101856e-18,1.584893192461114e-18,1.132066566043653e-18,8.804962180339519e-19,7.204059965732334e-19,6.09574304792736e-19
4.466835921509631e-09,3.325437191614799e-18,1.99526231496888e-18,1.425187367834914e-18,1.1084790638716e-18,9.069374158949453e-19,7.674085826803383e-19
5.011872336272723e-09,4.1864773858493e-18,2.51188643150958e-18,1.794204593935414e-18,1.395492461949767e-18,1.141766559777082e-18,9.661101659652231e-19
5.623413251903491e-09,5.270462766947299e-18,3.162277660168379e-18,2.258769757263128e-18,1.756820922315766e-18,1.437398936440172e-18,1.2162606385263e-18
6.309573444801932e-09,6.635119509224954e-18,3.981071705534973e-18,2.843622646810695e-18,2.211706503074985e-18,1.809578047970442e-18,1.531181425205759e-18
7.079457843841379e-09,8.353120560454538e-18,5.011872336272723e-18,3.579908811623374e-18,2.784373520151513e-18,2.278123789214874e-18,1.92764320625874e-18
7.943282347242815e-09,1.051595574133655e-17,6.309573444801932e-18,4.506838174858524e-18,3.505318580445518e-18,2.867987929455424e-18,2.426759017231513e-18
8.912509381337455e-09,1.323880391207136e-17,7.943282347242816e-18,5.673773105173439e-18,4.412934637357119e-18,3.610582885110371e-18,3.05510859509339e-18
1e-08,1.666666666666667e-17,1e-17,7.142857142857143e-18,5.555555555555556e-18,4.545454545454545e-18,3.846153846153846e-18
1.1220184543019634e-08,2.098209019656945e-17,1.258925411794167e-17,8.992324369958337e-18,6.994030065523151e-18,5.722388235428033e-18,4.842020814592951e-18
1.2589254117941673e-08,2.641488654101856e-17,1.584893192461114e-17,1.132066566043652e-17,8.80496218033952e-18,7.204059965732333e-18,6.09574304792736e-18
1.4125375446227542e-08,3.3254371916148e-17,1.99526231496888e-17,1.425187367834914e-17,1.1084790638716e-17,9.069374158949452e-18,7.674085826803382e-18
1.5848931924611136e-08,4.1864773858493e-17,2.51188643150958e-17,1.794204593935414e-17,1.395492461949767e-17,1.141766559777082e-17,9.661101659652231e-18
1.7782794100389228e-08,5.270462766947299e-17,3.16227766016838e-17,2.258769757263128e-17,1.756820922315766e-17,1.437398936440172e-17,1.2162606385263e-17
1.9952623149688796e-08,6.635119509224954e-17,3.981071705534973e-17,2.843622646810695e-17,2.211706503074985e-17,1.809578047970442e-17,1.531181425205759e-17
2.2387211385683395e-08,8.353120560454538e-17,5.011872336272723e-17,3.579908811623374e-17,2.784373520151513e-17,2.278123789214874e-17,1.92764320625874e-17
2.51188643150958e-08,1.051595574133655e-16,6.309573444801933e-17,4.506838174858523e-17,3.505318580445518e-17,2.867987929455424e-17,2.426759017231513e-17
2.8183829312644537e-08,1.323880391207136e-16,7.943282347242815e-17,5.673773105173439e-17,4.412934637357119e-17,3.610582885110371e-17,3.055108595093391e-17
3.162277660168379e-08,1.666666666666667e-16,1e-16,7.142857142857143e-17,5.555555555555556e-17,4.545454545454546e-17,3.846153846153846e-17
3.5481338923357545e-08,2.098209019656945e-16,1.258925411794167e-16,8.992324369958337e-17,6.994030065523151e-17,5.722388235428033e-17,4.842020814592951e-17
3.981071705534972e-08,2.641488654101856e-16,1.584893192461114e-16,1.132066566043652e-16,8.80496218033952e-17,7.204059965732334e-17,6.095743047927359e-17
4.466835921509631e-08,3.325437191614799e-16,1.995262314968879e-16,1.425187367834914e-16,1.1084790638716e-16,9.069374158949453e-17,7.674085826803383e-17
5.011872336272723e-08,4.1864773858493e-16,2.51188643150958e-16,1.794204593935414e-16,1.395492461949767e-16,1.141766559777082e-16,9.661101659652231e-17
5.6234132519034905e-08,5.270462766947298e-16,3.162277660168379e-16,2.258769757263128e-16,1.756820922315766e-16,1.437398936440172e-16,1.2162606385263e-16
6.309573444801932e-08,6.635119509224954e-16,3.981071705534972e-16,2.843622646810694e-16,2.211706503074985e-16,1.809578047970442e-16,1.531181425205759e-16
7.07945784384138e-08,8.353120560454538e-16,5.011872336272722e-16,3.579908811623374e-16,2.784373520151513e-16,2.278123789214874e-16,1.927643206258739e-16
7.943282347242815e-08,1.051595574133655e-15,6.309573444801932e-16,4.506838174858523e-16,3.505318580445518e-16,2.867987929455424e-16,2.426759017231513e-16
8.912509381337455e-08,1.323880391207136e-15,7.943282347242814e-16,5.673773105173439e-16,4.412934637357119e-16,3.61058288511037e-16,3.05510859509339e-16
1e-07,1.666666666666666e-15,9.999999999999999e-16,7.142857142857143e-16,5.555555555555555e-16,4.545454545454545e-16,3.846153846153846e-16
1.1220184543019634e-07,2.098209019656945e-15,1.258925411794167e-15,8.992324369958336e-16,6.994030065523151e-16,5.722388235428032e-16,4.84202081459295e-16
1.2589254117941672e-07,2.641488654101855e-15,1.584893192461113e-15,1.132066566043652e-15,8.804962180339519e-16,7.204059965732334e-16,6.095743047927359e-16
1.4125375446227544e-07,3.325437191614798e-15,1.995262314968879e-15,1.425187367834914e-15,1.1084790638716e-15,9.069374158949453e-16,7.674085826803383e-16
1.5848931924611136e-07,4.186477385849299e-15,2.51188643150958e-15,1.794204593935414e-15,1.395492461949767e-15,1.141766559777082e-15,9.66110165965223e-16
1.7782794100389227e-07,5.270462766947296e-15,3.162277660168379e-15,2.258769757263128e-15,1.756820922315766e-15,1.437398936440172e-15,1.2162606385263e-15
1.9952623149688795e-07,6.635119509224949e-15,3.981071705534971e-15,2.843622646810694e-15,2.211706503074985e-15,1.809578047970442e-15,1.531181425205758e-15
2.2387211385683396e-07,8.353120560454531e-15,5.011872336272721e-15,3.579908811623373e-15,2.784373520151512e-15,2.278123789214874e-15,1.927643206258739e-15
2.51188643150958e-07,1.051595574133654e-14,6.30957344480193e-15,4.506838174858522e-15,3.505318580445518e-15,2.867987929455424e-15,2.426759017231512e-15
2.818382931264454e-07,1.323880391207134e-14,7.943282347242811e-15,5.673773105173438e-15,4.412934637357118e-15,3.61058288511037e-15,3.05510859509339e-15
3.162277660168379e-07,1.666666666666664e-14,9.999999999999992e-15,7.142857142857141e-15,5.555555555555554e-15,4.545454545454545e-15,3.846153846153846e-15
3.5481338923357547e-07,2.098209019656941e-14,1.258925411794166e-14,8.992324369958333e-15,6.994030065523149e-15,5.722388235428032e-15,4.84202081459295e-15
3.9810717055349724e-07,2.641488654101849e-14,1.584893192461112e-14,1.132066566043652e-14,8.804962180339515e-15,7.204059965732332e-15,6.095743047927358e-15
4.466835921509631e-07,3.325437191614788e-14,1.995262314968877e-14,1.425187367834913e-14,1.108479063871599e-14,9.069374158949449e-15,7.674085826803381e-15
5.011872336272723e-07,4.186477385849283e-14,2.511886431509576e-14,1.794204593935413e-14,1.395492461949766e-14,1.141766559777081e-14,9.661101659652228e-15
5.62341325190349e-07,5.270462766947271e-14,3.162277660168372e-14,2.258769757263125e-14,1.756820922315765e-14,1.437398936440172e-14,1.216260638526299e-14
6.309573444801933e-07,6.63511950922491e-14,3.981071705534961e-14,2.84362264681069e-14,2.211706503074983e-14,1.809578047970441e-14,1.531181425205758e-14
7.079457843841379e-07,8.353120560454468e-14,5.011872336272705e-14,3.579908811623367e-14,2.784373520151509e-14,2.278123789214872e-14,1.927643206258738e-14
7.943282347242815e-07,1.051595574133644e-13,6.309573444801904e-14,4.506838174858512e-14,3.505318580445513e-14,2.867987929455421e-14,2.426759017231511e-14
8.912509381337455e-07,1.323880391207118e-13,7.94328234724277e-14,5.673773105173422e-14,4.41293463735711e-14,3.610582885110366e-14,3.055108595093387e-14
1e-06,1.666666666666639e-13,9.999999999999928e-14,7.142857142857114e-14,5.555555555555542e-14,4.545454545454538e-14,3.846153846153841e-14
1.1220184543019635e-06,2.098209019656901e-13,1.258925411794156e-13,8.992324369958293e-14,6.994030065523129e-14,5.72238823542802e-14,4.842020814592943e-14
1.2589254117941672e-06,2.641488654101786e-13,1.584893192461095e-13,1.132066566043645e-13,8.804962180339484e-14,7.204059965732315e-14,6.095743047927347e-14
1.4125375446227544e-06,3.325437191614689e-13,1.995262314968851e-13,1.425187367834903e-13,1.108479063871594e-13,9.069374158949421e-14,7.674085826803364e-14
1.5848931924611134e-06,4.186477385849125e-13,2.511886431509535e-13,1.794204593935396e-13,1.395492461949758e-13,1.141766559777077e-13,9.6611016596522e-14
1.778279410038923e-06,5.270462766947021e-13,3.162277660168308e-13,2.2587697572631e-13,1.756820922315752e-13,1.437398936440164e-13,1.216260638526295e-13
1.9952623149688796e-06,6.635119509224514e-13,3.981071705534859e-13,2.84362264681065e-13,2.211706503074962e-13,1.80957804797043e-13,1.531181425205751e-13
2.2387211385683397e-06,8.35312056045384e-13,5.011872336272543e-13,3.579908811623302e-13,2.784373520151477e-13,2.278123789214854e-13,1.927643206258727e-13
2.51188643150958e-06,1.051595574133545e-12,6.309573444801649e-13,4.50683817485841e-13,3.505318580445462e-13,2.867987929455392e-13,2.426759017231493e-13
2.818382931264454e-06,1.323880391206961e-12,7.943282347242364e-13,5.67377310517326e-13,4.412934637357031e-13,3.610582885110321e-13,3.055108595093359e-13
3.162277660168379e-06,1.666666666666389e-12,9.999999999999285e-13,7.14285714285686e-13,5.555555555555416e-13,4.545454545454466e-13,3.846153846153797e-13
3.5481338923357546e-06,2.098209019656505e-12,1.258925411794054e-12,8.992324369957888e-13,6.994030065522929e-13,5.722388235427907e-13,4.842020814592873e-13
3.9810717055349725e-06,2.641488654101158e-12,1.584893192460934e-12,1.132066566043581e-12,8.804962180339167e-13,7.204059965732134e-13,6.095743047927236e-13
4.466835921509631e-06,3.325437191613694e-12,1.995262314968595e-12,1.425187367834801e-12,1.108479063871544e-12,9.069374158949136e-13,7.674085826803187e-13
5.0118723362727224e-06,4.186477385847547e-12,2.51188643150913e-12,1.794204593935236e-12,1.395492461949678e-12,1.141766559777032e-12,9.66110165965192e-13
5.623413251903491e-06,5.270462766944521e-12,3.162277660167665e-12,2.258769757262845e-12,1.756820922315626e-12,1.437398936440093e-12,1.216260638526251e-12
6.309573444801932e-06,6.635119509220552e-12,3.98107170553384e-12,2.843622646810245e-12,2.211706503074762e-12,1.809578047970316e-12,1.531181425205681e-12
7.079457843841379e-06,8.35312056044756e-12,5.011872336270929e-12,3.579908811622661e-12,2.78437352015116e-12,2.278123789214674e-12,1.927643206258616e-12
7.943282347242815e-06,1.05159557413255e-11,6.309573444799089e-12,4.506838174857395e-12,3.505318580444959e-12,2.867987929455107e-12,2.426759017231316e-12
8.912509381337456e-06,1.323880391205383e-11,7.943282347238307e-12,5.673773105171651e-12,4.412934637356234e-12,3.610582885109869e-12,3.055108595093079e-12
1e-05,1.666666666663889e-11,9.999999999992857e-12,7.142857142854309e-12,5.555555555554152e-12,4.545454545453751e-12,3.846153846153353e-12
1.1220184543019635e-05,2.098209019652543e-11,1.258925411793035e-11,8.992324369953846e-12,6.994030065520928e-12,5.722388235426774e-12,4.842020814592169e-12
1.2589254117941671e-05,2.641488654094878e-11,1.584893192459319e-11,1.132066566042941e-11,8.804962180335996e-12,7.204059965730338e-12,6.095743047926121e-12
1.4125375446227543e-05,3.325437191603741e-11,1.995262314966036e-11,1.425187367833786e-11,1.108479063871041e-11,9.069374158946289e-12,7.67408582680142e-12
1.5848931924611134e-05,4.186477385831773e-11,2.511886431505073e-11,1.794204593933626e-11,1.395492461948881e-11,1.141766559776581e-11,9.66110165964912e-12
1.778279410038923e-05,5.270462766919521e-11,3.162277660161237e-11,2.258769757260294e-11,1.756820922314364e-11,1.437398936439378e-11,1.216260638525807e-11
1.9952623149688796e-05,6.635119509180929e-11,3.981071705523652e-11,2.843622646806202e-11,2.211706503072761e-11,1.809578047969183e-11,1.531181425204977e-11
2.2387211385683396e-05,8.353120560384764e-11,5.011872336254781e-11,3.579908811616254e-11,2.784373520147989e-11,2.278123789212878e-11,1.927643206257501e-11
2.51188643150958e-05,1.051595574122597e-10,6.309573444773496e-11,4.506838174847239e-11,3.505318580439933e-11,2.86798792945226e-11,2.426759017229549e-11
2.818382931264454e-05,1.323880391189609e-10,7.943282347197747e-11,5.673773105155555e-11,4.412934637348267e-11,3.610582885105356e-11,3.055108595090279e-11
3.1622776601683795e-05,1.666666666638889e-10,9.999999999928572e-11,7.142857142828798e-11,5.555555555541526e-11,4.545454545446599e-11,3.846153846148915e-11
3.548133892335755e-05,2.098209019612921e-10,1.258925411782846e-10,8.992324369913414e-11,6.994030065500917e-11,5.722388235415438e-11,4.842020814585136e-11
3.981071705534973e-05,2.641488654032081e-10,1.584893192443171e-10,1.132066566036533e-10,8.80496218030428e-11,7.204059965712372e-11,6.095743047914974e-11
4.4668359215096314e-05,3.325437191504214e-10,1.995262314940443e-10,1.42518736782363e-10,1.108479063866015e-10,9.069374158917816e-11,7.674085826783753e-11
5.011872336272723e-05,4.186477385674034e-10,2.511886431464512e-10,1.79420459391753e-10,1.395492461940915e-10,1.141766559772068e-10,9.661101659621119e-11
5.623413251903491e-05,5.270462766669522e-10,3.162277660096951e-10,2.258769757234783e-10,1.756820922301737e-10,1.437398936432226e-10,1.216260638521369e-10
6.309573444801932e-05,6.635119508784706e-10,3.981071705421766e-10,2.843622646765771e-10,2.21170650305275e-10,1.809578047957848e-10,1.531181425197944e-10
7.079457843841379e-05,8.353120559756792e-10,5.011872336093302e-10,3.579908811552175e-10,2.784373520116273e-10,2.278123789194913e-10,1.927643206246354e-10
7.943282347242815e-05,1.05159557402307e-09,6.30957344451757e-10,4.506838174745681e-10,3.505318580389667e-10,2.867987929423788e-10,2.426759017211882e-10
8.912509381337455e-05,1.32388039103187e-09,7.943282346792131e-10,5.673773104994597e-10,4.412934637268601e-10,3.610582885060231e-10,3.055108595062278e-10
0.0001,1.666666666388889e-09,9.999999999285714e-10,7.142857142573696e-10,5.555555555415263e-10,4.545454545375079e-10,3.846153846104536e-10
0.00011220184543019634,2.098209019216697e-09,1.258925411680961e-09,8.992324369509104e-10,6.994030065300804e-10,5.722388235302087e-10,4.8420208145148e-10
0.00012589254117941672,2.64148865340411e-09,1.584893192281693e-09,1.132066565972454e-09,8.804962179987122e-10,7.204059965532725e-10,6.095743047803499e-10
0.00014125375446227543,3.325437190508946e-09,1.995262314684518e-09,1.425187367722072e-09,1.108479063815749e-09,9.069374158633093e-10,7.674085826607077e-10
0.00015848931924611134,4.186477384096641e-09,2.511886431058896e-09,1.794204593756572e-09,1.395492461861249e-09,1.141766559726942e-09,9.661101659341108e-10
0.00017782794100389227,5.270462764169521e-09,3.162277659454094e-09,2.258769756979681e-09,1.756820922175475e-09,1.437398936360706e-09,1.21626063847699e-09
0.00019952623149688796,6.635119504822473e-09,3.981071704402906e-09,2.843622646361462e-09,2.211706502852637e-09,1.809578047844497e-09,1.531181425127608e-09
0.00022387211385683397,8.353120553477075e-09,5.011872334478519e-09,3.579908810911387e-09,2.784373519799116e-09,2.278123789015264e-09,1.927643206134879e-09
0.000251188643150958,1.051595573027802e-08,6.30957344195831e-09,4.506838173730101e-09,3.505318579887006e-09,2.867987929139064e-09,2.426759017035207e-09
0.0002818382931264454,1.323880389454477e-08,7.943282342735976e-09,5.673773103385011e-09,4.412934636471938e-09,3.610582884608974e-09,3.055108594782267e-09
0.00031622776601683794,1.666666663888889e-08,9.999999992857143e-09,7.142857140022675e-09,5.555555554152638e-09,4.545454544659885e-09,3.84615384566075e-09
0.0003548133892335755,2.098209015254464e-08,1.258925410662101e-08,8.99232436546601e-09,6.994030063299676e-09,5.722388234168582e-09,4.842020813811445e-09
0.00039810717055349724,2.641488647124394e-08,1.584893190666909e-08,1.132066565331667e-08,8.804962176815548e-09,7.204059963736239e-09,6.095743046688757e-09
0.0004466835921509631,3.325437180556267e-08,1.995262312125257e-08,1.425187366706492e-08,1.108479063313088e-08,9.069374155785855e-09,7.67408582484033e-09
0.0005011872336272723,4.186477368322707e-08,2.511886427002742e-08,1.794204592146987e-08,1.395492461064585e-08,1.141766559275685e-08,9.661101656541002e-09
0.0005623413251903491,5.270462739169521e-08,3.162277653025522e-08,2.258769754428661e-08,1.756820920912848e-08,1.437398935645512e-08,1.216260638033203e-08
0.0006309573444801932,6.635119465200144e-08,3.981071694214307e-08,2.843622642318367e-08,2.211706500851509e-08,1.809578046710991e-08,1.531181424424253e-08
0.0007079457843841379,8.353120490679916e-08,5.011872318330677e-08,3.579908804503514e-08,2.784373516627542e-08,2.278123787218779e-08,1.927643205020137e-08
0.0007943282347242815,1.051595563075123e-07,6.309573416365706e-08,4.506838163574306e-08,3.505318574860401e-08,2.867987926291826e-08,2.42675901526846e-08
0.0008912509381337455,1.323880373680543e-07,7.943282302174434e-08,5.673773087289161e-08,4.412934628505305e-08,3.610582880096405e-08,3.055108591982161e-08
0.001,1.66666663888889e-07,9.999999928571429e-08,7.142857114512471e-08,5.555555541526375e-08,4.545454537507947e-08,3.84615384122288e-08
0.0011220184543019635,2.098208975632136e-07,1.258925400473502e-07,8.992324325035061e-08,6.994030043288399e-08,5.722388222833523e-08,4.842020806777895e-08
0.0012589254117941673,2.641488584327235e-07,1.584893174519068e-07,1.132066558923793e-07,8.804962145099811e-08,7.204059945771381e-08,6.095743035541332e-08
0.0014125375446227544,3.32543708102948e-07,1.995262286532654e-07,1.425187356550697e-07,1.108479058286482e-07,9.069374127313473e-08,7.674085807172852e-08
0.0015848931924611134,4.186477210583382e-07,2.5118863864412e-07,1.794204576051136e-07,1.395492453097952e-07,1.141766554763117e-07,9.661101628539936e-08
0.0017782794100389228,5.270462489169542e-07,3.16227758873981e-07,2.258769728918457e-07,1.756820908286586e-07,1.437398928493574e-07,1.216260633595333e-07
0.00199526231496888,6.635119068976887e-07,3.981071592328321e-07,2.843622601887419e-07,2.211706480840232e-07,1.809578035375932e-07,1.531181417390704e-07
0.0022387211385683395,8.35311986270839e-07,5.011872156852274e-07,3.579908740424781e-07,2.784373484911805e-07,2.278123769253921e-07,1.927643193872712e-07
0.0025118864315095803,1.051595463548347e-06,6.309573160439688e-07,4.506838062016359e-07,3.505318524594345e-07,2.867987897819444e-07,2.426758997600981e-07
0.002818382931264454,1.32388021594124e-06,7.943281896559037e-07,5.673772926330663e-07,4.412934548838977e-07,3.610582834970722e-07,3.055108563981096e-07
0.0031622776601683794,1.666666388888955e-06,9.999999285714365e-07,7.14285685941045e-07,5.555555415263755e-07,4.545454465988559e-07,3.846153796844183e-07
0.0035481338923357545,2.098208579408968e-06,1.258925298587526e-06,8.99232392072561e-07,6.994029843175633e-07,5.722388109482934e-07,4.842020736442401e-07
0.0039810717055349725,2.641487956355888e-06,1.584893013040686e-06,1.132066494845065e-06,8.804961827942456e-07,7.204059766122805e-07,6.095742924067087e-07
0.004466835921509631,3.325436085762073e-06,1.995262030606678e-06,1.42518725499276e-06,1.10847900802043e-06,9.069373842589673e-07,7.674085630498081e-07
0.005011872336272723,4.186475633191058e-06,2.511885980825888e-06,1.794204415092659e-06,1.39549237343163e-06,1.141766509637437e-06,9.661101348529299e-07
0.005623413251903491,5.270459989171612e-06,3.162276945882916e-06,2.258769473816474e-06,1.756820782023978e-06,1.437398856974192e-06,1.216260589216639e-06
0.006309573444801933,6.635115106748037e-06,3.981070573468907e-06,2.843622197578046e-06,2.211706280727493e-06,1.809577922025353e-06,1.531181347055214e-06
0.0070794578438413795,8.353113583000555e-06,5.011870542069128e-06,3.579908099637655e-06,2.784373167754502e-06,2.278123589605366e-06,1.927643082398476e-06
0.007943282347242816,1.051594468282065e-05,6.30957060118128e-06,4.5068370464373e-06,3.505318021933926e-06,2.867987613095686e-06,2.42675882092623e-06
0.008912509381337455,1.32387863855116e-05,7.943277840408617e-06,5.673771316746514e-06,4.41293375217596e-06,3.610582383714e-06,3.055108283970495e-06
0.01,1.666663888895502e-05,9.999992857150794e-06,7.142854308391863e-06,5.555554152638086e-06,4.545453750794901e-06,3.84615335305731e-06
0.011220184543019634,2.098204617189051e-05,1.258924279729185e-05,8.992319877634366e-06,6.994027842049049e-06,5.72238697597747e-06,4.842020033087654e-06
0.012589254117941671,2.641481676665876e-05,1.584891398259679e-05,1.132065854058435e-05,8.804958656371043e-06,7.204057969637909e-06,6.095741809325027e-06
0.014125375446227544,3.325426133134819e-05,1.995259471352537e-05,1.425186239414691e-05,1.108478505360333e-05,9.069370995353379e-06,7.67408386375116e-06
0.015848931924611134,4.186459859361218e-05,2.511881924683984e-05,1.794202805510484e-05,1.395491576769257e-05,1.141766058380972e-05,9.66109854842449e-06
0.01778279410038923,5.270434989378665e-05,3.162270517336334e-05,2.258766922801828e-05,1.756819519399593e-05,1.437398141781048e-05,1.216260145430006e-05
0.019952623149688795,6.635075484831348e-05,3.981060384919388e-05,2.843618154494665e-05,2.21170427960347e-05,1.809576788520918e-05,1.531180643700944e-05
0.022387211385683396,8.353050786664053e-05,5.011854394326698e-05,3.579901691787045e-05,2.784369996188197e-05,2.278121793122521e-05,1.927641967657367e-05
0.0251188643150958,0.0001051584515767267,6.309545008774819e-05,4.506826890687903e-05,3.505312995343146e-05,2.867984765863487e-05,2.426757054181205e-05
0.02818382931264454,0.00013238628649457,7.94323727925883e-05,5.673755220987214e-05,4.41292578557257e-05,3.610577871157528e-05,3.055105483869472e-05
0.03162277660168379,0.0001666638889550248,9.999928572222213e-05,7.142828798369996e-05,5.555541526434814e-05,4.54544659887977e-05,3.846148915198532e-05
0.035481338923357544,0.000209816499616562,0.0001258914091286859,8.992279447049144e-05,6.994007830889794e-05,5.72237564096565e-05,4.84201299956002e-05
0.03981071705534973,0.0002641418882111638,0.0001584875250731126,0.0001132059446257426,8.804926940869563e-05,7.204040004874358e-05,6.095730661944004e-05
0.044668359215096314,0.0003325326611542877,0.0001995233879372816,0.0001425176083764261,0.000110847347880179,9.069342523160871e-05,7.674066196360906e-05
0.05011872336272723,0.0004186302130401717,0.0002511841364385645,0.0001794186709948647,0.0001395483610230189,0.0001141761545850335,9.661070547533948e-05
0.05623413251903491,0.0005270185010082403,0.00031622062341066,0.000225874141317395,0.0001756806893324658,0.0001437390989917465,0.0001216255707595108
0.06309573444801933,0.0006634679302841768,0.0003980958503885727,0.0002843577724695548,0.000221168426870028,0.0001809565453611949,0.0001531173610220958
0.07079457843841379,0.0008352422897475395,0.0005011692925804199,0.0003579837615345424,0.0002784338281197633,0.0002278103828564183,0.0001927630820371415
0.07943282347242815,0.001051485005418887,0.0006309289102471347,0.0004506725337313075,0.0003505262730777123,0.0002867956294080428,0.0002426739386980642
0.08912509381337455,0.001323705158418836,0.0007942831703198299,0.0005673594271612864,0.000441284612221584,0.000361053274666811,0.0003055077483357412
0.1,0.001666388955009925,0.0009999285793641261,0.0007142573714549436,0.0005555415269743685,0.0004545375081873966,0.0003846104537604726
0.11220184543019635,0.002097768903468202,0.001258812220970584,0.0008991875173914779,0.000699380772995497,0.000572226229512824,0.0004841942666266903
0.12589254117941673,0.002640791171064991,0.001584713803591513,0.001131995374775236,0.0008804609807119377,0.0007203860365780049,0.0006095619192090785
0.14125375446227542,0.003324331863450703,0.001994978015731015,0.00142507454028441,0.00110842321745912,0.0009069057818277444,0.0007673889530353552
0.15848931924611134,0.004184725774111032,0.002511435873439324,0.001794025780316401,0.001395403953304682,0.001141716423944154,0.0009660790554381271
0.1778279410038923,0.00526768707897088,0.003161563625333207,0.002258486368741625,0.001756680649464976,0.001437319478065741,0.001216211332389163
0.19952623149688797,0.006630721196984014,0.003979940139489357,0.002843173530144915,0.002211484193366222,0.001809452118057896,0.001531103281692115
0.22387211385683395,0.008346151413951749,0.005010079130224747,0.003579197057303286,0.002784021198524333,0.0022779242099869,0.001927519360023836
0.251188643150958,0.01050491379566312,0.006306731814205895,0.004505710215292663,0.003504760219253787,0.002867671630131421,0.002426562739938683
0.28183829312644537,0.01322131040078012,0.007938779482952508,0.005671985599267669,0.004412049756263548,0.003610081609275095,0.00305479752804354
0.31622776601683794,0.01663895486152759,0.009992865069842642,0.007140024514980696,0.005554153236736093,0.004544660126292073,0.003845660861038257
0.35481338923357547,0.0209381969334521,0.01257794926378474,0.008987835711408055,0.00699180778573783,0.00572112926464797,0.004841239531593329
0.39810717055349726,0.02634537417722338,0.01583102141443948,0.01131355312002951,0.008801440594464771,0.007202064828491023,0.006094504889097361
0.4466835921509631,0.03314430933296865,0.01992424981440742,0.01424060406071421,0.01107921027902619,0.009066212472439867,0.007672123659390247
0.5011872336272722,0.04169054959828399,0.02507392134012705,0.01792419077937633,0.01394608229549427,0.0114126554460778,0.009657992197102007
0.5623413251903491,0.05242892494177039,0.03155159805494482,0.02255941097342155,0.01755419897278617,0.01436605037221468,0.01215767894374522
0.6309573444801932,0.06591507886239865,0.0396980087753182,0.02839141899268272,0.02209486803392374,0.01808320114229922,0.0153040062285768
0.7079457843841379,0.08284168257870346,0.04994029607161932,0.03572812040441734,0.02780857078914995,0.02276130720173942,0.0192640600611706
0.7943282347242815,0.1040700592245998,0.06281335074948431,0.04495599982577492,0.03499748477270527,0.02864830367124975,0.0242479876180564
0.8912509381337456,0.1306678818317088,0.07898607974162407,0.05655980550819283,0.04404112756754607,0.03605580956156813,0.03052002945332537
1.0,0.1639534137386529,0.09929355660768976,0.07114695217348325,0.05541586042394012,0.0453753194453983,0.03841234006814612
1.1220184543019633,0.2055463573763223,0.1247760741839726,0.08947765048273228,0.06971914217974745,0.05709841564673689,0.04834227946066335
1.2589254117941673,0.2574246704296314,0.1567261203675256,0.1125019157273236,0.08769959351177917,0.07184194358029859,0.06083401251052587
1.4125375446227544,0.3219855876506096,0.1967441758106333,0.1414047289985543,0.1102941117993231,0.09037928152684715,0.07654543454394536
1.5848931924611134,0.4021074566308948,0.2468039079795222,0.1776606864669089,0.1386734536649657,0.1136790432744495,0.09630165029856966
1.7782794100389228,0.5012068336249664,0.3093267050995335,0.2230994221816004,0.1742978500155934,0.1429527666891366,0.1211364663198924
1.9952623149688795,0.6232827447006347,0.3872644307634378,0.2799828470867964,0.2189842947800876,0.1797133421504838,0.1523436039679429
2.2387211385683394,0.7729375826267275,0.4841876613639725,0.351094701905693,0.2749870877258455,0.2258460850693524,0.1915395820728338
2.51188643150958,0.9553627703145708,0.6043744228429467,0.4398419362652998,0.3450929176434455,0.2836943971161605,0.2407404197638649
2.8183829312644537,1.176278661007372,0.752891649364908,0.550365851372196,0.4327311141094222,0.3561618017470407,0.3024544133579734
3.1622776601683795,1.441824135490841,0.9356586242716034,0.6876586616030539,0.5420985124919868,0.4468316543255932,0.3797931574321523
3.5481338923357546,1.758403567966912,1.159479397836712,0.8576781454072884,0.6782964977653394,0.5601048500430238,0.4766025807036735
3.9810717055349727,2.132516904374152,1.432031085944641,1.067449638606395,0.847475095221024,0.7013541919809282,0.5976148796471612
4.466835921509631,2.570618372157571,1.761799015286024,1.325141503981107,1.056975492613711,0.8770915590006116,0.7486206484799637
5.011872336272723,3.079062064318717,2.157959726171897,1.640098751822072,1.315458466869713,1.095140551924126,0.9366580124923584
5.623413251903491,3.664187343011891,2.630229199932359,2.022821662270736,1.633002746364393,1.364803073409775,1.170212038487416
6.3095734448019325,4.332567082459385,3.188713364999104,2.484884183173019,2.02115596571358,1.697003957482488,1.459413208681651
7.0794578438413795,5.091392954473066,3.8438136303534,3.038801612792897,2.492923773547757,2.104394644767549,1.816218829174664
7.943282347242815,5.948924703747555,4.606241899190932,3.697876887252022,3.062692018096693,2.60139709615011,2.254557115250382
8.912509381337456,6.914910617371665,5.487180076178673,4.476073751847044,3.746093535579108,3.204175154197968,2.79041239938422
10.0,8.000908039820194,6.498581348804919,5.387973871926659,4.559852437488066,3.93053423787724,3.441834098869704
11.220184543019634,9.220485269438553,7.653570012924328,6.448865165775733,5.521658143440671,4.799770994328562,4.228864112094534
12.589254117941673,10.58933993781739,8.966874250594534,7.674979576701765,6.650129119199602,5.83251759556615,5.173397533612945
14.125375446227544,12.12539616946976,10.45523401530337,9.083860887746807,7.964914914761443,7.050641925515657,6.299016402296646
15.848931924611135,13.84893607344815,12.13775742907422,10.69481488806758,9.486955667761411,8.477265410288327,7.630857475112913
17.78279410038923,15.78279477345988,14.03623379482841,12.52938862655243,11.23888239420432,10.13694057159196,9.19558251165479
19.952623149688797,17.95262323593021,16.17543170831599,14.6118420659416,13.24551557270358,12.05599656489916,11.02150663451413
22.387211385683397,20.38721139416323,18.58341280410522,16.96960127348386,15.53441424757641,14.26302747176095,13.13890964730746
25.118864315095802,23.11886431571531,21.29188319390295,19.6337030752109,18.13644120333197,16.78947922618225,15.58051908460929
28.183829312644537,26.18382931267697,24.33659535581014,22.63925060637715,21.08633075074184,19.67029191156628,18.38212743844491
31.622776601683793,29.62277660168496,27.75780783301452,26.0258996681511,24.423263470263,22.94456914890055,21.58329823107259
35.48133892335755,33.48133892335758,31.60080845858597,29.8383925349263,28.19146223512462,26.65626512361721,25.22812464371727
39.81071705534973,37.81071705534973,35.91650716755904,34.12715259496728,32.44082708191826,30.85489474294244,29.36602168521843
44.66835921509631,42.66835921509631,40.76210549626535,38.94895125453436,37.22762617996281,35.59628103397036,34.05254978925338
50.11872336272723,48.11872336272723,46.20185108766389,44.36765784001814,42.61525881233115,40.94335741503794,39.35027975470811
56.23413251903491,54.23413251903491,52.3078868101835,50.45508341110686,48.6751051901394,46.96704316951315,45.32971562112411
63.09573444801932,61.09573444801932,59.16120546716884,57.29193014405774,55.48747747762667,53.74721011853885,52.07029493725842
70.7945784384138,68.79457843841379,66.85272255515666,64.96885907881598,63.14268662456649,61.37375813722168,59.66148673944647
79.43282347242815,77.43282347242815,75.48448115221591,73.58769045624831,71.74224038942084,69.94781722111297,68.20400772273788
89.12509381337455,87.12509381337455,85.17100481128485,83.26275256283414,81.40018919322209,79.58309441256463,77.81117730939505
100.0,98,96.04081632653062,94.1223969400765,92.2446380999684,90.40738503589431,88.61043294228358
112.20184543019634,110.2018454301963,108.2381424630127,106.3107000126475,104.4194452340542,102.5642693247709,100.7450280767628
125.89254117941672,123.8925411794167,121.9248272231278,119.9893736622393,118.0861293036218,116.2150176153249,114.3759370331256
141.25375446227542,139.2537544622754,137.2824790019867,135.3399100507214,133.4260116044938,131.5407298003712,129.6839930869267
158.48931924611134,156.4893192461113,154.51488009601,152.5659891104846,150.6426209507633,148.7447376881856,146.872288899071
177.82794100389228,175.8279410038923,173.8506905167237,171.896180611614,169.9643934447444,168.0553022946209,166.1688716149242
199.52623149688796,197.526231496888,195.5464819718233,193.5869766303755,191.647702899778,189.7286419455218,187.829768700821
223.87211385683395,221.8721138568339,219.890142260361,217.9261946330643,215.9802621117448,214.0523314153429,212.1423848613816
251.188643150958,249.188643150958,247.2046952468698,245.2367963116924,243.2849400944936,241.349117226543,239.4293152304938
281.83829312644536,279.8382931264454,277.8525870958493,275.8811728286216,273.9240459144057,271.9811997419492,270.0526255042354
316.22776601683796,314.227766016838,312.2404956366634,310.2659533194065,308.3041359522098,306.3550388681811,304.4186558492618
354.81338923357544,352.8133892335754,350.8247266717852,348.8474004490446,346.8814083675695,344.9267471320225,342.9834123511179
398.10717055349727,396.1071705534973,394.1172688306741,392.137464608798,390.1677563357089,388.2081416839162,386.2586175514971
446.68359215096314,444.6835921509631,442.6925873108265,440.7105770822297,438.737560368694,436.7735355259205,434.8185003622935
501.1872336272723,499.1872336272723,497.1952466527075,495.2112723161533,493.2353098428541,491.267358070912,489.307415451568
562.341325190349,560.341325190349,558.3484636965063,556.3627404350225,554.3841548583539,552.4127061453166,550.4483932012448
630.9573444801932,628.9573444801932,626.9637042119542,624.9764234819426,622.9955019031206,621.0209388950054,619.052733683758
707.9457843841379,705.9457843841379,703.9514505416369,701.9627827198126,699.979780645038,698.0024439069133,696.0307719583162
794.3282347242815,792.3282347242815,790.333283137079,788.3433798659307,786.3585247173595,784.3787174011727,782.4039575304902
891.2509381337455,889.2509381337455,887.2554363016175,885.2644325689475,883.2779267989132,881.2959187862939,879.3184082574865
1000.0,998,996.0040080160321,994.0120239997102,992.0240478542656,990.0400794345522,988.0601185470555
1122.0184543019634,1120.018454301963,1118.022025671689,1116.029168376916,1114.039882349196,1112.054167485861,1110.072023650029
1258.9254117941673,1256.925411794167,1254.928594162797,1252.934958875845,1250.944505884892,1248.957235117311,1246.973146476268
1412.5375446227542,1410.537544622754,1408.540380421075,1406.546052000588,1404.554559327039,1402.565902349045,1400.580080998101
1584.8931924611136,1582.893192461114,1580.895719479373,1578.900773503774,1576.90835451008,1574.918462461938,1572.931097310879
1778.2794100389228,1776.279410038923,1774.281661936894,1772.286165724263,1770.29292138388,1768.301928890024,1766.313188208399
1995.2623149688795,1993.26231496888,1991.26432172934,1989.268335244192,1987.274355501304,1985.282382482473,1983.292416163432
2238.7211385683395,2236.721138568339,2234.722926900346,2232.726503560064,2230.731868538907,2228.739021823998,2226.747963398161
2511.8864315095802,2509.88643150958,2507.888025207187,2505.891212599363,2503.895993680032,2501.902368440078,2499.910336867348
2818.382931264454,2816.382931264454,2814.384351525866,2812.387192046541,2810.391452822178,2808.397133846326,2806.404235110385
3162.2776601683795,3160.277660168379,3158.27892587995,3156.281457301568,3154.285254430193,3152.290317261257,3150.296645788674
3548.133892335755,3546.133892335755,3544.135020324748,3542.137276301658,3540.140660264331,3538.145172209534,3536.150812132962
3981.0717055349724,3979.071705534972,3977.072710794565,3975.074721312987,3973.077737088714,3971.08175811946,3969.086784402175
4466.835921509632,4464.835921509632,4462.836817399216,4460.838609177846,4458.841296844443,4456.844880397386,4454.849359834519
5011.872336272723,5009.872336272723,5007.873134696261,5005.874731542957,5003.877126812046,5001.880320502383,4999.88431261244
5623.413251903491,5621.413251903491,5619.413963468327,5617.41538659773,5615.417521291157,5613.420367547798,5611.423925366574
6309.573444801932,6307.573444801932,6305.574078960224,6303.575347276616,6301.577249750726,6299.579786381979,6297.58295716961
7079.457843841379,7077.457843841379,7075.458409016063,7073.459539365295,7071.461234888806,7069.463495586187,7067.466321456898
7943.282347242815,7941.282347242815,7939.282850939803,7937.283858333683,7935.285369424264,7933.287384211258,7931.289902694281
8912.509381337455,8910.509381337455,8908.509830245574,8906.510728061743,8904.512074785825,8902.513870417621,8900.516114956856
10000.0,9998,9996.000400080016,9994.00120024,9992.002400479856,9990.004000799439,9988.006001198559
11220.184543019634,11218.18454301963,11216.18489958357,11214.1856127114,11212.18668240306,11210.18810865845,11208.18989147744
12589.254117941671,12587.25411794167,12585.25443572345,12583.25507128698,12581.25602463222,12579.2572957591,12577.25888466751
14125.375446227543,14123.37544622754,14121.37572944596,14119.37629588277,14117.37714553794,14115.37827841143,14113.37969450316
15848.931924611135,15846.93192461114,15844.93217702592,15842.93268185549,15840.93343909982,15838.93444875886,15836.93571083257
17782.794100389227,17780.79410038923,17778.79432535106,17776.79477527471,17774.79545016017,17772.79635000741,17770.7974748164
19952.623149688796,19950.6231496888,19948.62335018379,19946.62375117376,19944.62435265871,19942.62515463861,19940.62615711344
22387.211385683397,22385.2113856834,22383.2115643728,22381.21192175159,22379.21245781978,22377.21317257734,22375.21406602425
25118.8643150958,25116.8643150958,25114.86447435135,25112.86479286245,25110.86527062908,25108.86590765124,25106.86670392892
28183.82931264454,28181.82931264454,28179.82945457997,28177.82973845082,28175.8301642571,28173.83073199878,28171.83144167588
31622.776601683792,31620.77660168379,31618.7767281829,31616.77698118111,31614.77736067843,31612.77786667484,31610.77849917034
35481.33892335754,35479.33892335754,35477.33903609922,35475.33926158257,35473.33959980757,35471.34005077426,35469.34061448259
39810.71705534973,39808.71705534973,39806.71715583023,39804.71735679124,39802.71765823275,39800.71806015477,39798.71856255727
44668.35921509631,44666.35921509631,44664.35930464917,44662.35948375487,44660.35975241344,44658.36011062485,44656.36055838912
50118.72336272723,50116.72336272723,50114.7234425409,50112.72360216826,50110.7238416093,50108.724160864,50106.72455993238
56234.13251903491,56232.13251903491,56230.13259016861,56228.13273243602,56226.13294583715,56224.13323037197,56222.13358604049
63095.73444801933,63093.73444801933,63091.73451141706,63089.73463821254,63087.73482840574,63085.7350819967,63083.73539898538
70794.5784384138,70792.5784384138,70790.57849491689,70788.57860792309,70786.57877743238,70784.57900344477,70782.57928596025
79432.82347242815,79430.82347242815,79428.82352278644,79426.82362350301,79424.82377457786,79422.82397601099,79420.82422780241
89125.09381337455,89123.09381337455,89121.0938582563,89119.09394801978,89117.09408266502,89115.09426219201,89113.09448660073
100000.0,99998,99996.0000400008,99994.0001200024,99992.0002400048,99990.00040000799,99988.000600012
112201.84543019635,112199.8454301964,112197.845465847,112195.8455371484,112193.8456441004,112191.8457867031,112189.8459649564
125892.54117941672,125890.5411794167,125888.5412111904,125886.5412747376,125884.5413700585,125882.5414971531,125880.5416560212
141253.75446227542,141251.7544622754,141249.7544905937,141247.7545472301,141245.7546321848,141243.7547454578,141241.7548870489
158489.31924611135,158487.3192461114,158485.31927135,158483.3193218272,158481.319397543,158479.3194984975,158477.3196246905
177827.94100389228,177825.9410038923,177823.9410263862,177821.941071374,177819.9411388557,177817.9412288313,177815.9413413009
199526.23149688795,199524.231496888,199522.2315169357,199520.231557031,199518.2316171741,199516.2316973649,199514.2317976033
223872.11385683395,223870.113856834,223868.1138747015,223866.1139104365,223864.113964039,223862.114035509,223860.1141248465
251188.643150958,251186.643150958,251184.6431668824,251182.6431987312,251180.6432465045,251178.6433102021,251176.6433898242
281838.2931264454,281836.2931264454,281834.293140638,281832.2931690233,281830.2932116012,281828.2932683717,281826.293339335
316227.7660168379,316225.7660168379,316223.7660294871,316221.7660547855,316219.7660927331,316217.7661433298,316215.7662065758
354813.38923357544,354811.3892335754,354809.389244849,354807.3892673962,354805.389301217,354803.3893463114,354801.3894026794
398107.1705534973,398105.1705534973,398103.1705635448,398101.1705836401,398099.1706137828,398097.1706539732,398095.1707042112
446683.59215096314,446681.5921509631,446679.592159918,446677.5921778279,446675.5922046927,446673.5922405124,446671.592285287
501187.2336272723,501185.2336272723,501183.2336352534,501181.2336512155,501179.2336751588,501177.2337070831,501175.2337469885
562341.3251903491,562339.3251903491,562337.3251974622,562335.3252116885,562333.3252330279,562331.3252614805,562329.3252970462
630957.3444801932,630955.3444801932,630953.3444865328,630951.344499212,630949.3445182308,630947.3445435892,630945.3445752872
707945.784384138,707943.784384138,707941.7843897881,707939.7844010884,707937.7844180389,707935.7844406395,707933.7844688904
794328.2347242815,794326.2347242815,794324.2347293172,794322.2347393887,794320.2347544958,794318.2347746387,794316.2347998172
891250.9381337456,891248.9381337456,891246.9381382336,891244.9381472098,891242.9381606741,891240.9381786264,891238.9382010668
1000000.0,999998,999996.000004,999994.000012,999992.0000240001,999990.0000400001,999988.0000600001
1122018.4543019633,1122016.454301963,1122014.454305528,1122012.454312658,1122010.454323353,1122008.454337613,1122006.454355438
1258925.4117941672,1258923.411794167,1258921.411797344,1258919.411803699,1258917.411813231,1258915.41182594,1258913.411841827
1412537.5446227542,1412535.544622754,1412533.544625586,1412531.54463125,1412529.544639745,1412527.544651072,1412525.544665231
1584893.1924611134,1584891.192461113,1584889.192463637,1584887.192468685,1584885.192476257,1584883.192486352,1584881.192498971
1778279.410038923,1778277.410038923,1778275.410041172,1778273.410045671,1778271.410052419,1778269.410061416,1778267.410072663
1995262.3149688796,1995260.31496888,1995258.314970884,1995256.314974894,1995254.314980908,1995252.314988927,1995250.314998951
2238721.1385683394,2238719.138568339,2238717.138570126,2238715.1385737,2238713.13857906,2238711.138586207,2238709.138595141
2511886.43150958,2511884.43150958,2511882.431511173,2511880.431514357,2511878.431519135,2511876.431525504,2511874.431533467
2818382.931264454,2818380.931264454,2818378.931265873,2818376.931268712,2818374.931272969,2818372.931278646,2818370.931285743
3162277.6601683795,3162275.66016838,3162273.660169644,3162271.660172174,3162269.660175969,3162267.660181028,3162265.660187353
3548133.8923357544,3548131.892335754,3548129.892336882,3548127.892339136,3548125.892342519,3548123.892347028,3548121.892352665
3981071.7055349727,3981069.705534973,3981067.705535977,3981065.705537987,3981063.705541001,3981061.70554502,3981059.705550044
4466835.921509631,4466833.921509631,4466831.921510527,4466829.921512318,4466827.921515004,4466825.921518586,4466823.921523063
5011872.336272723,5011870.336272723,5011868.336273521,5011866.336275117,5011864.336277512,5011862.336280704,5011860.336284694
5623413.251903491,5623411.251903491,5623409.251904202,5623407.251905625,5623405.251907758,5623403.251910604,5623401.25191416
6309573.444801932,6309571.444801932,6309569.444802566,6309567.444803834,6309565.444805737,6309563.444808272,6309561.444811442
7079457.8438413795,7079455.84384138,7079453.843841944,7079451.843843075,7079449.84384477,7079447.843847029,7079445.843849855
7943282.347242815,7943280.347242815,7943278.347243318,7943276.347244326,7943274.347245837,7943272.347247851,7943270.347250368
8912509.381337455,8912507.381337455,8912505.381337903,8912503.381338801,8912501.381340148,8912499.381341944,8912497.381344188
10000000.0,9999998,9999996.0000004,9999994.0000012,9999992.000002399,9999990.000003999,9999988.000006
11220184.543019634,11220182.54301963,11220180.54301999,11220178.5430207,11220176.54302177,11220174.5430232,11220172.54302498
12589254.117941672,12589252.11794167,12589250.11794199,12589248.11794263,12589246.11794358,12589244.11794485,12589242.11794644
14125375.446227543,14125373.44622754,14125371.44622783,14125369.44622839,14125367.44622924,14125365.44623037,14125363.44623179
15848931.924611134,15848929.92461113,15848927.92461139,15848925.92461189,15848923.92461265,15848921.92461366,15848919.92461492
17782794.100389227,17782792.10038923,17782790.10038945,17782788.1003899,17782786.10039058,17782784.10039148,17782782.1003926
19952623.149688795,19952621.1496888,19952619.149689,19952617.1496894,19952615.14969,19952613.1496908,19952611.1496918
22387211.385683395,22387209.38568339,22387207.38568357,22387205.38568393,22387203.38568447,22387201.38568518,22387199.38568608
25118864.3150958,25118862.3150958,25118860.31509596,25118858.31509628,25118856.31509676,25118854.3150974,25118852.31509819
28183829.312644538,28183827.31264454,28183825.31264468,28183823.31264496,28183821.31264539,28183819.31264596,28183817.31264667
31622776.60168379,31622774.60168379,31622772.60168392,31622770.60168417,31622768.60168455,31622766.60168506,31622764.60168569
35481338.92335755,35481336.92335755,35481334.92335766,35481332.92335788,35481330.92335822,35481328.92335867,35481326.92335924
39810717.05534972,39810715.05534972,39810713.05534983,39810711.05535003,39810709.05535033,39810707.05535073,39810705.05535123
44668359.21509631,44668357.21509631,44668355.2150964,44668353.21509658,44668351.21509685,44668349.2150972,44668347.21509766
50118723.362727225,50118721.36272722,50118719.36272731,50118717.36272747,50118715.36272771,50118713.36272803,50118711.36272842
56234132.51903491,56234130.51903491,56234128.51903498,56234126.51903512,56234124.51903533,56234122.51903562,56234120.51903597
63095734.448019326,63095732.44801933,63095730.44801939,63095728.44801951,63095726.44801971,63095724.44801996,63095722.44802028
70794578.43841378,70794576.43841378,70794574.43841384,70794572.43841396,70794570.43841413,70794568.43841435,70794566.43841463
79432823.47242814,79432821.47242814,79432819.4724282,79432817.47242831,79432815.47242846,79432813.47242865,79432811.4724289
89125093.81337455,89125091.81337455,89125089.81337459,89125087.81337468,89125085.81337482,89125083.813375,89125081.81337522
100000000.0,99999998,99999996.00000004,99999994.00000012,99999992.00000024,99999990.0000004,99999988.0000006
112201845.43019634,112201843.4301963,112201841.4301964,112201839.4301964,112201837.4301966,112201835.4301967,112201833.4301969
125892541.17941672,125892539.1794167,125892537.1794167,125892535.1794168,125892533.1794169,125892531.179417,125892529.1794172
141253754.46227542,141253752.4622754,141253750.4622754,141253748.4622755,141253746.4622756,141253744.4622757,141253742.4622759
158489319.24611136,158489317.2461114,158489315.2461114,158489313.2461114,158489311.2461115,158489309.2461116,158489307.2461117
177827941.00389227,177827939.0038923,177827937.0038923,177827935.0038924,177827933.0038924,177827931.0038925,177827929.0038926
199526231.49688795,199526229.496888,199526227.496888,199526225.496888,199526223.4968881,199526221.4968882,199526219.4968883
223872113.85683396,223872111.856834,223872109.856834,223872107.856834,223872105.8568341,223872103.8568341,223872101.8568342
251188643.150958,251188641.150958,251188639.150958,251188637.1509581,251188635.1509581,251188633.1509582,251188631.1509582
281838293.12644535,281838291.1264454,281838289.1264454,281838287.1264454,281838285.1264455,281838283.1264455,281838281.1264456
316227766.01683795,316227764.016838,316227762.016838,316227760.016838,316227758.016838,316227756.0168381,316227754.0168381
354813389.23357546,354813387.2335755,354813385.2335755,354813383.2335755,354813381.2335755,354813379.2335756,354813377.2335756
398107170.55349725,398107168.5534973,398107166.5534973,398107164.5534973,398107162.5534973,398107160.5534974,398107158.5534974
446683592.1509631,446683590.1509631,446683588.1509631,446683586.1509631,446683584.1509632,446683582.1509632,446683580.1509632
501187233.6272723,501187231.6272723,501187229.6272723,501187227.6272723,501187225.6272723,501187223.6272724,501187221.6272724
562341325.1903491,562341323.1903491,562341321.1903491,562341319.1903491,562341317.1903491,562341315.1903491,562341313.1903492
630957344.4801933,630957342.4801933,630957340.4801933,630957338.4801933,630957336.4801933,630957334.4801933,630957332.4801934
707945784.3841379,707945782.3841379,707945780.3841379,707945778.3841379,707945776.384138,707945774.384138,707945772.384138
794328234.7242815,794328232.7242815,794328230.7242815,794328228.7242815,794328226.7242815,794328224.7242815,794328222.7242815
891250938.1337456,891250936.1337456,891250934.1337456,891250932.1337456,891250930.1337456,891250928.1337456,891250926.1337456
1000000000.0,999999998,999999996,999999994,999999992,999999990,999999988.0000001
1122018454.3019633,1122018452.301963,1122018450.301963,1122018448.301963,1122018446.301964,1122018444.301964,1122018442.301964
1258925411.7941673,1258925409.794167,1258925407.794167,1258925405.794167,1258925403.794167,1258925401.794167,1258925399.794167
1412537544.6227543,1412537542.622754,1412537540.622754,1412537538.622754,1412537536.622754,1412537534.622754,1412537532.622754
1584893192.4611135,1584893190.461113,1584893188.461113,1584893186.461113,1584893184.461113,1584893182.461113,1584893180.461113
1778279410.0389228,1778279408.038923,1778279406.038923,1778279404.038923,1778279402.038923,1778279400.038923,1778279398.038923
1995262314.9688797,1995262312.96888,1995262310.96888,1995262308.96888,1995262306.96888,1995262304.96888,1995262302.96888
2238721138.56834,2238721136.56834,2238721134.56834,2238721132.56834,2238721130.56834,2238721128.56834,2238721126.56834
2511886431.50958,2511886429.50958,2511886427.50958,2511886425.50958,2511886423.50958,2511886421.50958,2511886419.50958
2818382931.264454,2818382929.264454,2818382927.264454,2818382925.264454,2818382923.264454,2818382921.264454,2818382919.264454
3162277660.1683793,3162277658.168379,3162277656.168379,3162277654.168379,3162277652.168379,3162277650.168379,3162277648.168379
3548133892.3357544,3548133890.335754,3548133888.335754,3548133886.335754,3548133884.335754,3548133882.335754,3548133880.335754
3981071705.5349727,3981071703.534973,3981071701.534973,3981071699.534973,3981071697.534973,3981071695.534973,3981071693.534973
4466835921.509631,4466835919.509631,4466835917.509631,4466835915.509631,4466835913.509631,4466835911.509631,4466835909.509631
5011872336.272723,5011872334.272723,5011872332.272723,5011872330.272723,5011872328.272723,5011872326.272723,5011872324.272723
5623413251.903491,5623413249.903491,5623413247.903491,5623413245.903491,5623413243.903491,5623413241.903491,5623413239.903491
6309573444.801932,6309573442.801932,6309573440.801932,6309573438.801932,6309573436.801932,6309573434.801932,6309573432.801932
7079457843.841379,7079457841.841379,7079457839.841379,7079457837.841379,7079457835.841379,7079457833.841379,7079457831.841379
7943282347.242815,7943282345.242815,7943282343.242815,7943282341.242815,7943282339.242815,7943282337.242815,7943282335.242815
8912509381.337456,8912509379.337456,8912509377.337456,8912509375.337456,8912509373.337456,8912509371.337456,8912509369.337456
10000000000.0,9999999998,9999999996,9999999994,9999999992,9999999990,9999999988
11220184543.019634,11220184541.01963,11220184539.01963,11220184537.01963,11220184535.01963,11220184533.01963,11220184531.01963
12589254117.941671,12589254115.94167,12589254113.94167,12589254111.94167,12589254109.94167,12589254107.94167,12589254105.94167
14125375446.227543,14125375444.22754,14125375442.22754,14125375440.22754,14125375438.22754,14125375436.22754,14125375434.22754
15848931924.611135,15848931922.61114,15848931920.61114,15848931918.61114,15848931916.61114,15848931914.61114,15848931912.61114
17782794100.38923,17782794098.38923,17782794096.38923,17782794094.38923,17782794092.38923,17782794090.38923,17782794088.38923
19952623149.688797,19952623147.6888,19952623145.6888,19952623143.6888,19952623141.6888,19952623139.6888,19952623137.6888
22387211385.683395,22387211383.6834,22387211381.6834,22387211379.6834,22387211377.6834,22387211375.6834,22387211373.6834
25118864315.095802,25118864313.0958,25118864311.0958,25118864309.0958,25118864307.0958,25118864305.0958,25118864303.0958
28183829312.64454,28183829310.64454,28183829308.64454,28183829306.64454,28183829304.64454,28183829302.64454,28183829300.64454
31622776601.683792,31622776599.68379,31622776597.68379,31622776595.68379,31622776593.68379,31622776591.68379,31622776589.68379
35481338923.357544,35481338921.35754,35481338919.35754,35481338917.35754,35481338915.35754,35481338913.35754,35481338911.35754
39810717055.349724,39810717053.34972,39810717051.34972,39810717049.34972,39810717047.34972,39810717045.34972,39810717043.34972
44668359215.09631,44668359213.09631,44668359211.09631,44668359209.09631,44668359207.09631,44668359205.09631,44668359203.09631
50118723362.72723,50118723360.72723,50118723358.72723,50118723356.72723,50118723354.72723,50118723352.72723,50118723350.72723
56234132519.034904,56234132517.0349,56234132515.0349,56234132513.0349,56234132511.0349,56234132509.0349,56234132507.0349
63095734448.019325,63095734446.01933,63095734444.01933,63095734442.01933,63095734440.01933,63095734438.01933,63095734436.01933
70794578438.41379,70794578436.41379,70794578434.41379,70794578432.41379,70794578430.41379,70794578428.41379,70794578426.41379
79432823472.42815,79432823470.42815,79432823468.42815,79432823466.42815,79432823464.42815,79432823462.42815,79432823460.42815
89125093813.37456,89125093811.37456,89125093809.37456,89125093807.37456,89125093805.37456,89125093803.37456,89125093801.37456
100000000000.0,99999999998,99999999996,99999999994,99999999992,99999999990,99999999988
112201845430.19635,112201845428.1964,112201845426.1964,112201845424.1964,112201845422.1964,112201845420.1964,112201845418.1964
125892541179.41672,125892541177.4167,125892541175.4167,125892541173.4167,125892541171.4167,125892541169.4167,125892541167.4167
141253754462.27542,141253754460.2754,141253754458.2754,141253754456.2754,141253754454.2754,141253754452.2754,141253754450.2754
158489319246.11136,158489319244.1114,158489319242.1114,158489319240.1114,158489319238.1114,158489319236.1114,158489319234.1114
177827941003.89227,177827941001.8923,177827940999.8923,177827940997.8923,177827940995.8923,177827940993.8923,177827940991.8923
199526231496.88797,199526231494.888,199526231492.888,199526231490.888,199526231488.888,199526231486.888,199526231484.888
223872113856.83395,223872113854.834,223872113852.834,223872113850.834,223872113848.834,223872113846.834,223872113844.834
251188643150.958,251188643148.958,251188643146.958,251188643144.958,251188643142.958,251188643140.958,251188643138.958
281838293126.4454,281838293124.4454,281838293122.4454,281838293120.4454,281838293118.4454,281838293116.4454,281838293114.4454
316227766016.83795,316227766014.838,316227766012.838,316227766010.838,316227766008.838,316227766006.838,316227766004.838
354813389233.57544,354813389231.5754,354813389229.5754,354813389227.5754,354813389225.5754,354813389223.5754,354813389221.5754
398107170553.49725,398107170551.4973,398107170549.4973,398107170547.4973,398107170545.4973,398107170543.4973,398107170541.4973
446683592150.96313,446683592148.9631,446683592146.9631,446683592144.9631,446683592142.9631,446683592140.9631,446683592138.9631
501187233627.2723,501187233625.2723,501187233623.2723,501187233621.2723,501187233619.2723,501187233617.2723,501187233615.2723
562341325190.3491,562341325188.3491,562341325186.3491,562341325184.3491,562341325182.3491,562341325180.3491,562341325178.3491
630957344480.1932,630957344478.1932,630957344476.1932,630957344474.1932,630957344472.1932,630957344470.1932,630957344468.1932
707945784384.138,707945784382.1379,707945784380.1379,707945784378.1379,707945784376.1379,707945784374.1379,707945784372.1379
794328234724.2815,794328234722.2815,794328234720.2815,794328234718.2815,794328234716.2815,794328234714.2815,794328234712.2815
891250938133.7455,891250938131.7455,891250938129.7455,891250938127.7455,891250938125.7455,891250938123.7455,891250938121.7455
1000000000000.0,999999999998,999999999996,999999999994,999999999992,999999999990,999999999988
1122018454301.9634,1122018454299.963,1122018454297.963,1122018454295.963,1122018454293.963,1122018454291.963,1122018454289.963
1258925411794.1672,1258925411792.167,1258925411790.167,1258925411788.167,1258925411786.167,1258925411784.167,1258925411782.167
1412537544622.7544,1412537544620.754,1412537544618.754,1412537544616.754,1412537544614.754,1412537544612.754,1412537544610.754
1584893192461.1135,1584893192459.114,1584893192457.114,1584893192455.114,1584893192453.114,1584893192451.114,1584893192449.114
1778279410038.9229,1778279410036.923,1778279410034.923,1778279410032.923,1778279410030.923,1778279410028.923,1778279410026.923
1995262314968.8796,1995262314966.88,1995262314964.88,1995262314962.88,1995262314960.88,1995262314958.88,1995262314956.88
2238721138568.34,2238721138566.34,2238721138564.34,2238721138562.34,2238721138560.34,2238721138558.34,2238721138556.34
2511886431509.58,2511886431507.58,2511886431505.58,2511886431503.58,2511886431501.58,2511886431499.58,2511886431497.58
2818382931264.4536,2818382931262.454,2818382931260.454,2818382931258.454,2818382931256.454,2818382931254.454,2818382931252.454
3162277660168.3794,3162277660166.379,3162277660164.379,3162277660162.379,3162277660160.379,3162277660158.379,3162277660156.379
3548133892335.7544,3548133892333.754,3548133892331.754,3548133892329.754,3548133892327.754,3548133892325.754,3548133892323.754
3981071705534.9727,3981071705532.973,3981071705530.973,3981071705528.973,3981071705526.973,3981071705524.973,3981071705522.973
4466835921509.631,4466835921507.631,4466835921505.631,4466835921503.631,4466835921501.631,4466835921499.631,4466835921497.631
5011872336272.723,5011872336270.723,5011872336268.723,5011872336266.723,5011872336264.723,5011872336262.723,5011872336260.723
5623413251903.491,5623413251901.491,5623413251899.491,5623413251897.491,5623413251895.491,5623413251893.491,5623413251891.491
6309573444801.933,6309573444799.933,6309573444797.933,6309573444795.933,6309573444793.933,6309573444791.933,6309573444789.933
7079457843841.379,7079457843839.379,7079457843837.379,7079457843835.379,7079457843833.379,7079457843831.379,7079457843829.379
7943282347242.815,7943282347240.815,7943282347238.815,7943282347236.815,7943282347234.815,7943282347232.815,7943282347230.815
8912509381337.455,8912509381335.455,8912509381333.455,8912509381331.455,8912509381329.455,8912509381327.455,8912509381325.455
10000000000000.0,9999999999998,9999999999996,9999999999994,9999999999992,9999999999990,9999999999988
11220184543019.635,11220184543017.63,11220184543015.63,11220184543013.63,11220184543011.63,11220184543009.63,11220184543007.63
12589254117941.672,12589254117939.67,12589254117937.67,12589254117935.67,12589254117933.67,12589254117931.67,12589254117929.67
14125375446227.543,14125375446225.54,14125375446223.54,14125375446221.54,14125375446219.54,14125375446217.54,14125375446215.54
15848931924611.135,15848931924609.13,15848931924607.13,15848931924605.13,15848931924603.13,15848931924601.13,15848931924599.13
17782794100389.227,17782794100387.23,17782794100385.23,17782794100383.23,17782794100381.23,17782794100379.23,17782794100377.23
19952623149688.797,19952623149686.8,19952623149684.8,19952623149682.8,19952623149680.8,19952623149678.8,19952623149676.8
22387211385683.395,22387211385681.39,22387211385679.39,22387211385677.39,22387211385675.39,22387211385673.39,22387211385671.39
25118864315095.8,25118864315093.8,25118864315091.8,25118864315089.8,25118864315087.8,25118864315085.8,25118864315083.8
28183829312644.54,28183829312642.54,28183829312640.54,28183829312638.54,28183829312636.54,28183829312634.54,28183829312632.54
31622776601683.793,31622776601681.79,31622776601679.79,31622776601677.79,31622776601675.79,31622776601673.79,31622776601671.79
35481338923357.55,35481338923355.55,35481338923353.55,35481338923351.55,35481338923349.55,35481338923347.55,35481338923345.55
39810717055349.73,39810717055347.73,39810717055345.73,39810717055343.73,39810717055341.73,39810717055339.73,39810717055337.73
44668359215096.31,44668359215094.31,44668359215092.31,44668359215090.31,44668359215088.31,44668359215086.31,44668359215084.31
50118723362727.23,50118723362725.23,50118723362723.23,50118723362721.23,50118723362719.23,50118723362717.23,50118723362715.23
56234132519034.91,56234132519032.91,56234132519030.91,56234132519028.91,56234132519026.91,56234132519024.91,56234132519022.91
63095734448019.33,63095734448017.33,63095734448015.33,63095734448013.33,63095734448011.33,63095734448009.33,63095734448007.33
70794578438413.8,70794578438411.8,70794578438409.8,70794578438407.8,70794578438405.8,70794578438403.8,70794578438401.8
79432823472428.16,79432823472426.16,79432823472424.16,79432823472422.16,79432823472420.16,79432823472418.16,79432823472416.16
89125093813374.55,89125093813372.55,89125093813370.55,89125093813368.55,89125093813366.55,89125093813364.55,89125093813362.55
100000000000000.0,99999999999998,99999999999996,99999999999994,99999999999992,99999999999990,99999999999988
112201845430196.34,112201845430194.3,112201845430192.3,112201845430190.3,112201845430188.3,112201845430186.3,112201845430184.3
125892541179416.72,125892541179414.7,125892541179412.7,125892541179410.7,125892541179408.7,125892541179406.7,125892541179404.7
141253754462275.44,141253754462273.4,141253754462271.4,141253754462269.4,141253754462267.4,141253754462265.4,141253754462263.4
158489319246111.34,158489319246109.3,158489319246107.3,158489319246105.3,158489319246103.3,158489319246101.3,158489319246099.3
177827941003892.28,177827941003890.3,177827941003888.3,177827941003886.3,177827941003884.3,177827941003882.3,177827941003880.3
199526231496887.97,199526231496886,199526231496884,199526231496882,199526231496880,199526231496878,199526231496876
223872113856833.97,223872113856832,223872113856830,223872113856828,223872113856826,223872113856824,223872113856822
251188643150958.0,251188643150956,251188643150954,251188643150952,251188643150950,251188643150948,251188643150946
281838293126445.4,281838293126443.4,281838293126441.4,281838293126439.4,281838293126437.4,281838293126435.4,281838293126433.4
316227766016837.94,316227766016835.9,316227766016833.9,316227766016831.9,316227766016829.9,316227766016827.9,316227766016825.9
354813389233575.44,354813389233573.4,354813389233571.4,354813389233569.4,354813389233567.4,354813389233565.4,354813389233563.4
398107170553497.25,398107170553495.2,398107170553493.2,398107170553491.2,398107170553489.2,398107170553487.2,398107170553485.2
446683592150963.1,446683592150961.1,446683592150959.1,446683592150957.1,446683592150955.1,446683592150953.1,446683592150951.1
501187233627272.3,501187233627270.3,501187233627268.3,501187233627266.3,501187233627264.3,501187233627262.3,501187233627260.3
562341325190349.06,562341325190347.1,562341325190345.1,562341325190343.1,562341325190341.1,562341325190339.1,562341325190337.1
630957344480193.2,630957344480191.2,630957344480189.2,630957344480187.2,630957344480185.2,630957344480183.2,630957344480181.2
707945784384137.9,707945784384135.9,707945784384133.9,707945784384131.9,707945784384129.9,707945784384127.9,707945784384125.9
794328234724281.5,794328234724279.5,794328234724277.5,794328234724275.5,794328234724273.5,794328234724271.5,794328234724269.5
891250938133745.5,891250938133743.5,891250938133741.5,891250938133739.5,891250938133737.5,891250938133735.5,891250938133733.5
1000000000000000.0,999999999999998,999999999999996,999999999999994,999999999999992,999999999999990,999999999999988
1122018454301963.4,1122018454301961,1122018454301959,1122018454301957,1122018454301955,1122018454301953,1122018454301951
1258925411794167.2,1258925411794165,1258925411794163,1258925411794161,1258925411794159,1258925411794157,1258925411794155
1412537544622754.2,1412537544622752,1412537544622750,1412537544622748,1412537544622746,1412537544622744,1412537544622742
1584893192461113.5,1584893192461112,1584893192461110,1584893192461108,1584893192461106,1584893192461104,1584893192461102
1778279410038922.8,1778279410038921,1778279410038919,1778279410038917,1778279410038915,1778279410038913,1778279410038911
1995262314968879.5,1995262314968878,1995262314968876,1995262314968874,1995262314968872,1995262314968870,1995262314968868
2238721138568339.5,2238721138568338,2238721138568336,2238721138568334,2238721138568332,2238721138568330,2238721138568328
2511886431509580.0,2511886431509578,2511886431509576,2511886431509574,2511886431509572,2511886431509570,2511886431509568
2818382931264454.0,2818382931264452,2818382931264450,2818382931264448,2818382931264446,2818382931264444,2818382931264442
3162277660168379.5,3162277660168378,3162277660168376,3162277660168374,3162277660168372,3162277660168370,3162277660168368
3548133892335754.5,3548133892335752,3548133892335750,3548133892335748,3548133892335746,3548133892335744,3548133892335742
3981071705534972.5,3981071705534970,3981071705534968,3981071705534966,3981071705534964,3981071705534962,3981071705534960
4466835921509631.0,4466835921509629,4466835921509627,4466835921509625,4466835921509623,4466835921509621,4466835921509619
5011872336272723.0,5011872336272721,5011872336272719,5011872336272717,5011872336272715,5011872336272713,5011872336272711
5623413251903491.0,5623413251903489,5623413251903487,5623413251903485,5623413251903483,5623413251903481,5623413251903479
6309573444801932.0,6309573444801930,6309573444801928,6309573444801926,6309573444801924,6309573444801922,6309573444801920
7079457843841379.0,7079457843841377,7079457843841375,7079457843841373,7079457843841371,7079457843841369,7079457843841367
7943282347242815.0,7943282347242813,7943282347242811,7943282347242809,7943282347242807,7943282347242805,7943282347242803
8912509381337455.0,8912509381337453,8912509381337451,8912509381337449,8912509381337447,8912509381337445,8912509381337443
1e+16,9999999999999998,9999999999999996,9999999999999994,9999999999999992,9999999999999990,9999999999999988
1.1220184543019634e+16,1.122018454301963e+16,1.122018454301963e+16,1.122018454301963e+16,1.122018454301963e+16,1.122018454301962e+16,1.122018454301962e+16
1.2589254117941672e+16,1.258925411794167e+16,1.258925411794167e+16,1.258925411794167e+16,1.258925411794166e+16,1.258925411794166e+16,1.258925411794166e+16
1.4125375446227544e+16,1.412537544622754e+16,1.412537544622754e+16,1.412537544622754e+16,1.412537544622754e+16,1.412537544622753e+16,1.412537544622753e+16
1.5848931924611134e+16,1.584893192461113e+16,1.584893192461113e+16,1.584893192461113e+16,1.584893192461113e+16,1.584893192461112e+16,1.584893192461112e+16
1.7782794100389228e+16,1.778279410038923e+16,1.778279410038922e+16,1.778279410038922e+16,1.778279410038922e+16,1.778279410038922e+16,1.778279410038922e+16
1.9952623149688796e+16,1.99526231496888e+16,1.995262314968879e+16,1.995262314968879e+16,1.995262314968879e+16,1.995262314968879e+16,1.995262314968878e+16
2.2387211385683396e+16,2.23872113856834e+16,2.238721138568339e+16,2.238721138568339e+16,2.238721138568339e+16,2.238721138568339e+16,2.238721138568338e+16
2.51188643150958e+16,2.51188643150958e+16,2.51188643150958e+16,2.51188643150958e+16,2.511886431509579e+16,2.511886431509579e+16,2.511886431509579e+16
2.818382931264454e+16,2.818382931264454e+16,2.818382931264454e+16,2.818382931264453e+16,2.818382931264453e+16,2.818382931264453e+16,2.818382931264453e+16
3.162277660168379e+16,3.162277660168379e+16,3.162277660168379e+16,3.162277660168379e+16,3.162277660168378e+16,3.162277660168378e+16,3.162277660168378e+16
3.5481338923357544e+16,3.548133892335754e+16,3.548133892335754e+16,3.548133892335754e+16,3.548133892335754e+16,3.548133892335754e+16,3.548133892335753e+16
3.981071705534973e+16,3.981071705534972e+16,3.981071705534972e+16,3.981071705534972e+16,3.981071705534972e+16,3.981071705534971e+16,3.981071705534971e+16
4.466835921509631e+16,4.466835921509631e+16,4.46683592150963e+16,4.46683592150963e+16,4.46683592150963e+16,4.46683592150963e+16,4.46683592150963e+16
5.011872336272723e+16,5.011872336272722e+16,5.011872336272722e+16,5.011872336272722e+16,5.011872336272722e+16,5.011872336272722e+16,5.011872336272722e+16
5.623413251903491e+16,5.62341325190349e+16,5.62341325190349e+16,5.62341325190349e+16,5.62341325190349e+16,5.62341325190349e+16,5.62341325190349e+16
6.309573444801933e+16,6.309573444801932e+16,6.309573444801932e+16,6.309573444801932e+16,6.309573444801932e+16,6.309573444801931e+16,6.309573444801931e+16
7.079457843841379e+16,7.079457843841379e+16,7.079457843841378e+16,7.079457843841378e+16,7.079457843841378e+16,7.079457843841378e+16,7.079457843841378e+16
7.943282347242814e+16,7.943282347242814e+16,7.943282347242814e+16,7.943282347242814e+16,7.943282347242814e+16,7.943282347242814e+16,7.943282347242814e+16
8.912509381337456e+16,8.912509381337454e+16,8.912509381337454e+16,8.912509381337454e+16,8.912509381337454e+16,8.912509381337454e+16,8.912509381337454e+16
1e+17,1e+17,1e+17,1e+17,1e+17,9.999999999999998e+16,9.999999999999998e+16
1.1220184543019634e+17,1.122018454301963e+17,1.122018454301963e+17,1.122018454301963e+17,1.122018454301963e+17,1.122018454301963e+17,1.122018454301963e+17
1.2589254117941672e+17,1.258925411794167e+17,1.258925411794167e+17,1.258925411794167e+17,1.258925411794167e+17,1.258925411794167e+17,1.258925411794167e+17
1.4125375446227542e+17,1.412537544622754e+17,1.412537544622754e+17,1.412537544622754e+17,1.412537544622754e+17,1.412537544622754e+17,1.412537544622754e+17
1.5848931924611136e+17,1.584893192461114e+17,1.584893192461114e+17,1.584893192461113e+17,1.584893192461113e+17,1.584893192461113e+17,1.584893192461113e+17
1.778279410038923e+17,1.778279410038923e+17,1.778279410038923e+17,1.778279410038923e+17,1.778279410038923e+17,1.778279410038923e+17,1.778279410038923e+17
1.9952623149688797e+17,1.99526231496888e+17,1.99526231496888e+17,1.99526231496888e+17,1.99526231496888e+17,1.995262314968879e+17,1.995262314968879e+17
2.2387211385683395e+17,2.23872113856834e+17,2.23872113856834e+17,2.23872113856834e+17,2.23872113856834e+17,2.23872113856834e+17,2.23872113856834e+17
2.51188643150958e+17,2.51188643150958e+17,2.51188643150958e+17,2.51188643150958e+17,2.51188643150958e+17,2.51188643150958e+17,2.51188643150958e+17
2.8183829312644538e+17,2.818382931264454e+17,2.818382931264454e+17,2.818382931264454e+17,2.818382931264454e+17,2.818382931264454e+17,2.818382931264454e+17
3.1622776601683795e+17,3.16227766016838e+17,3.16227766016838e+17,3.16227766016838e+17,3.16227766016838e+17,3.16227766016838e+17,3.16227766016838e+17
3.548133892335755e+17,3.548133892335755e+17,3.548133892335754e+17,3.548133892335754e+17,3.548133892335754e+17,3.548133892335754e+17,3.548133892335754e+17
3.981071705534973e+17,3.981071705534973e+17,3.981071705534972e+17,3.981071705534972e+17,3.981071705534972e+17,3.981071705534972e+17,3.981071705534972e+17
4.4668359215096314e+17,4.466835921509631e+17,4.466835921509631e+17,4.466835921509631e+17,4.466835921509631e+17,4.466835921509631e+17,4.466835921509631e+17
5.0118723362727226e+17,5.011872336272723e+17,5.011872336272723e+17,5.011872336272723e+17,5.011872336272723e+17,5.011872336272723e+17,5.011872336272723e+17
5.6234132519034906e+17,5.623413251903491e+17,5.623413251903491e+17,5.623413251903491e+17,5.623413251903491e+17,5.623413251903491e+17,5.623413251903491e+17
6.309573444801933e+17,6.309573444801933e+17,6.309573444801933e+17,6.309573444801933e+17,6.309573444801933e+17,6.309573444801933e+17,6.309573444801933e+17
7.079457843841379e+17,7.079457843841379e+17,7.079457843841379e+17,7.079457843841379e+17,7.079457843841379e+17,7.079457843841379e+17,7.079457843841379e+17
7.943282347242815e+17,7.943282347242815e+17,7.943282347242815e+17,7.943282347242815e+17,7.943282347242815e+17,7.943282347242815e+17,7.943282347242815e+17
8.912509381337455e+17,8.912509381337455e+17,8.912509381337455e+17,8.912509381337455e+17,8.912509381337455e+17,8.912509381337455e+17,8.912509381337455e+17
1e+18,1e+18,1e+18,1e+18,1e+18,1e+18,1e+18
1.1220184543019634e+18,1.122018454301963e+18,1.122018454301963e+18,1.122018454301963e+18,1.122018454301963e+18,1.122018454301963e+18,1.122018454301963e+18
1.2589254117941673e+18,1.258925411794167e+18,1.258925411794167e+18,1.258925411794167e+18,1.258925411794167e+18,1.258925411794167e+18,1.258925411794167e+18
1.4125375446227543e+18,1.412537544622754e+18,1.412537544622754e+18,1.412537544622754e+18,1.412537544622754e+18,1.412537544622754e+18,1.412537544622754e+18
1.5848931924611136e+18,1.584893192461114e+18,1.584893192461114e+18,1.584893192461114e+18,1.584893192461114e+18,1.584893192461114e+18,1.584893192461114e+18
1.7782794100389228e+18,1.778279410038923e+18,1.778279410038923e+18,1.778279410038923e+18,1.778279410038923e+18,1.778279410038923e+18,1.778279410038923e+18
1.9952623149688796e+18,1.99526231496888e+18,1.99526231496888e+18,1.99526231496888e+18,1.99526231496888e+18,1.99526231496888e+18,1.99526231496888e+18
2.2387211385683397e+18,2.23872113856834e+18,2.23872113856834e+18,2.23872113856834e+18,2.23872113856834e+18,2.23872113856834e+18,2.23872113856834e+18
2.5118864315095803e+18,2.51188643150958e+18,2.51188643150958e+18,2.51188643150958e+18,2.51188643150958e+18,2.51188643150958e+18,2.51188643150958e+18
2.8183829312644536e+18,2.818382931264454e+18,2.818382931264454e+18,2.818382931264454e+18,2.818382931264454e+18,2.818382931264454e+18,2.818382931264454e+18
3.1622776601683794e+18,3.162277660168379e+18,3.162277660168379e+18,3.162277660168379e+18,3.162277660168379e+18,3.162277660168379e+18,3.162277660168379e+18
3.548133892335755e+18,3.548133892335755e+18,3.548133892335755e+18,3.548133892335755e+18,3.548133892335755e+18,3.548133892335755e+18,3.548133892335755e+18
3.9810717055349724e+18,3.981071705534972e+18,3.981071705534972e+18,3.981071705534972e+18,3.981071705534972e+18,3.981071705534972e+18,3.981071705534972e+18
4.466835921509631e+18,4.466835921509631e+18,4.466835921509631e+18,4.466835921509631e+18,4.466835921509631e+18,4.466835921509631e+18,4.466835921509631e+18
5.011872336272723e+18,5.011872336272723e+18,5.011872336272723e+18,5.011872336272723e+18,5.011872336272723e+18,5.011872336272723e+18,5.011872336272723e+18
5.623413251903491e+18,5.623413251903491e+18,5.623413251903491e+18,5.623413251903491e+18,5.623413251903491e+18,5.623413251903491e+18,5.623413251903491e+18
6.309573444801932e+18,6.309573444801932e+18,6.309573444801932e+18,6.309573444801932e+18,6.309573444801932e+18,6.309573444801932e+18,6.309573444801932e+18
7.079457843841379e+18,7.079457843841379e+18,7.079457843841379e+18,7.079457843841379e+18,7.079457843841379e+18,7.079457843841379e+18,7.079457843841379e+18
7.943282347242815e+18,7.943282347242815e+18,7.943282347242815e+18,7.943282347242815e+18,7.943282347242815e+18,7.943282347242815e+18,7.943282347242815e+18
8.912509381337456e+18,8.912509381337456e+18,8.912509381337456e+18,8.912509381337456e+18,8.912509381337456e+18,8.912509381337456e+18,8.912509381337456e+18
1e+19,1e+19,1e+19,1e+19,1e+19,1e+19,1e+19
1.1220184543019635e+19,1.122018454301963e+19,1.122018454301963e+19,1.122018454301963e+19,1.122018454301963e+19,1.122018454301963e+19,1.122018454301963e+19
1.2589254117941672e+19,1.258925411794167e+19,1.258925411794167e+19,1.258925411794167e+19,1.258925411794167e+19,1.258925411794167e+19,1.258925411794167e+19
1.4125375446227542e+19,1.412537544622754e+19,1.412537544622754e+19,1.412537544622754e+19,1.412537544622754e+19,1.412537544622754e+19,1.412537544622754e+19
1.5848931924611135e+19,1.584893192461114e+19,1.584893192461114e+19,1.584893192461114e+19,1.584893192461114e+19,1.584893192461114e+19,1.584893192461114e+19
1.7782794100389229e+19,1.778279410038923e+19,1.778279410038923e+19,1.778279410038923e+19,1.778279410038923e+19,1.778279410038923e+19,1.778279410038923e+19
1.9952623149688795e+19,1.99526231496888e+19,1.99526231496888e+19,1.99526231496888e+19,1.99526231496888e+19,1.99526231496888e+19,1.99526231496888e+19
2.2387211385683395e+19,2.238721138568339e+19,2.238721138568339e+19,2.238721138568339e+19,2.238721138568339e+19,2.238721138568339e+19,2.238721138568339e+19
2.51188643150958e+19,2.51188643150958e+19,2.51188643150958e+19,2.51188643150958e+19,2.51188643150958e+19,2.51188643150958e+19,2.51188643150958e+19
2.818382931264454e+19,2.818382931264454e+19,2.818382931264454e+19,2.818382931264454e+19,2.818382931264454e+19,2.818382931264454e+19,2.818382931264454e+19
3.162277660168379e+19,3.162277660168379e+19,3.162277660168379e+19,3.162277660168379e+19,3.162277660168379e+19,3.162277660168379e+19,3.162277660168379e+19
3.5481338923357544e+19,3.548133892335754e+19,3.548133892335754e+19,3.548133892335754e+19,3.548133892335754e+19,3.548133892335754e+19,3.548133892335754e+19
3.981071705534973e+19,3.981071705534973e+19,3.981071705534973e+19,3.981071705534973e+19,3.981071705534973e+19,3.981071705534973e+19,3.981071705534973e+19
4.466835921509632e+19,4.466835921509632e+19,4.466835921509632e+19,4.466835921509632e+19,4.466835921509632e+19,4.466835921509632e+19,4.466835921509632e+19
5.011872336272723e+19,5.011872336272723e+19,5.011872336272723e+19,5.011872336272723e+19,5.011872336272723e+19,5.011872336272723e+19,5.011872336272723e+19
5.6234132519034905e+19,5.62341325190349e+19,5.62341325190349e+19,5.62341325190349e+19,5.62341325190349e+19,5.62341325190349e+19,5.62341325190349e+19
6.3095734448019325e+19,6.309573444801932e+19,6.309573444801932e+19,6.309573444801932e+19,6.309573444801932e+19,6.309573444801932e+19,6.309573444801932e+19
7.079457843841379e+19,7.079457843841379e+19,7.079457843841379e+19,7.079457843841379e+19,7.079457843841379e+19,7.079457843841379e+19,7.079457843841379e+19
7.943282347242815e+19,7.943282347242815e+19,7.943282347242815e+19,7.943282347242815e+19,7.943282347242815e+19,7.943282347242815e+19,7.943282347242815e+19
8.912509381337455e+19,8.912509381337455e+19,8.912509381337455e+19,8.912509381337455e+19,8.912509381337455e+19,8.912509381337455e+19,8.912509381337455e+19
1e+20,1e+20,1e+20,1e+20,1e+20,1e+20,1e+20


==> data/tau_0_values.csv <==
peclet,tauzero
9.999999999999999452e-21,1.666666666666666549e-41
1.122018454301963228e-20,2.098209019656945441e-41
1.258925411794167231e-20,2.641488654101855615e-41
1.412537544622754398e-20,3.325437191614799120e-41
1.584893192461113472e-20,4.186477385849300294e-41
1.778279410038922529e-20,5.270462766947298717e-41
1.995262314968879465e-20,6.635119509224954583e-41
2.238721138568339168e-20,8.353120560454538525e-41
2.511886431509579866e-20,1.051595574133655462e-40
2.818382931264453320e-20,1.323880391207135769e-40
3.162277660168379218e-20,1.666666666666666753e-40
3.548133892335754927e-20,2.098209019656945339e-40
3.981071705534972296e-20,2.641488654101855921e-40
4.466835921509631449e-20,3.325437191614799324e-40
5.011872336272721558e-20,4.186477385849300498e-40
5.623413251903490401e-20,5.270462766947298921e-40
6.309573444801933510e-20,6.635119509224954379e-40
7.079457843841377992e-20,8.353120560454538728e-40
7.943282347242815934e-20,1.051595574133655462e-39
8.912509381337453037e-20,1.323880391207135891e-39
9.999999999999999752e-20,1.666666666666666712e-39
1.122018454301963378e-19,2.098209019656945421e-39
1.258925411794167231e-19,2.641488654101855921e-39
1.412537544622754338e-19,3.325437191614799079e-39
1.584893192461113533e-19,4.186477385849300335e-39
1.778279410038922709e-19,5.270462766947298921e-39
1.995262314968879344e-19,6.635119509224954706e-39
2.238721138568339168e-19,8.353120560454538076e-39
2.511886431509579866e-19,1.051595574133655429e-38
2.818382931264453801e-19,1.323880391207135728e-38
3.162277660168379579e-19,1.666666666666666777e-38
3.548133892335754807e-19,2.098209019656945290e-38
3.981071705534972296e-19,2.641488654101855595e-38
4.466835921509632171e-19,3.325437191614799079e-38
5.011872336272721679e-19,4.186477385849300335e-38
5.623413251903490882e-19,5.270462766947299182e-38
6.309573444801933510e-19,6.635119509224954184e-38
7.079457843841378715e-19,8.353120560454537815e-38
7.943282347242815934e-19,1.051595574133655429e-37
8.912509381337453519e-19,1.323880391207135832e-37
1.000000000000000072e-18,1.666666666666666568e-37
1.122018454301963474e-18,2.098209019656945395e-37
1.258925411794167279e-18,2.641488654101855908e-37
1.412537544622754483e-18,3.325437191614799497e-37
1.584893192461113773e-18,4.186477385849299918e-37
1.778279410038922902e-18,5.270462766947298556e-37
1.995262314968879730e-18,6.635119509224954184e-37
2.238721138568339554e-18,8.353120560454537397e-37
2.511886431509580251e-18,1.051595574133655429e-36
2.818382931264454090e-18,1.323880391207135874e-36
3.162277660168379868e-18,1.666666666666666568e-36
3.548133892335755192e-18,2.098209019656945311e-36
3.981071705534972874e-18,2.641488654101855741e-36
4.466835921509631978e-18,3.325437191614799079e-36
5.011872336272722449e-18,4.186477385849300419e-36
5.623413251903491845e-18,5.270462766947298723e-36
6.309573444801933895e-18,6.635119509224954685e-36
7.079457843841378907e-18,8.353120560454537731e-36
7.943282347242815742e-18,1.051595574133655462e-35
8.912509381337455060e-18,1.323880391207135941e-35
1.000000000000000072e-17,1.666666666666666635e-35
1.122018454301963474e-17,2.098209019656945244e-35
1.258925411794167318e-17,2.641488654101856008e-35
1.412537544622754521e-17,3.325437191614799213e-35
1.584893192461113812e-17,4.186477385849300419e-35
1.778279410038922825e-17,5.270462766947299391e-35
1.995262314968879653e-17,6.635119509224954150e-35
2.238721138568339631e-17,8.353120560454538533e-35
2.511886431509580406e-17,1.051595574133655516e-34
2.818382931264453628e-17,1.323880391207135834e-34
3.162277660168379560e-17,1.666666666666666689e-34
3.548133892335755038e-17,2.098209019656945405e-34
3.981071705534972565e-17,2.641488654101856008e-34
4.466835921509632286e-17,3.325437191614799320e-34
5.011872336272722449e-17,4.186477385849299884e-34
5.623413251903491691e-17,5.270462766947299177e-34
6.309573444801934049e-17,6.635119509224954150e-34
7.079457843841378599e-17,8.353120560454538533e-34
7.943282347242816050e-17,1.051595574133655388e-33
8.912509381337454751e-17,1.323880391207135791e-33
9.999999999999999791e-17,1.666666666666666646e-33
1.122018454301963382e-16,2.098209019656945490e-33
1.258925411794167164e-16,2.641488654101855923e-33
1.412537544622754459e-16,3.325437191614799491e-33
1.584893192461113565e-16,4.186477385849299884e-33
1.778279410038922825e-16,5.270462766947298664e-33
1.995262314968879468e-16,6.635119509224954492e-33
2.238721138568339446e-16,8.353120560454537507e-33
2.511886431509580036e-16,1.051595574133655353e-32
2.818382931264453628e-16,1.323880391207135757e-32
3.162277660168379313e-16,1.666666666666666714e-32
3.548133892335755038e-16,2.098209019656945422e-32
3.981071705534971949e-16,2.641488654101855991e-32
4.466835921509632040e-16,3.325437191614799354e-32
5.011872336272721463e-16,4.186477385849300158e-32
5.623413251903491198e-16,5.270462766947298938e-32
6.309573444801933063e-16,6.635119509224954492e-32
7.079457843841378353e-16,8.353120560454538602e-32
7.943282347242815310e-16,1.051595574133655326e-31
8.912509381337454751e-16,1.323880391207135812e-31
1.000000000000000078e-15,1.666666666666666660e-31
1.122018454301963333e-15,2.098209019656945422e-31
1.258925411794167460e-15,2.641488654101855772e-31
1.412537544622754410e-15,3.325437191614799354e-31
1.584893192461113713e-15,4.186477385849300377e-31
1.778279410038923071e-15,5.270462766947298719e-31
1.995262314968879813e-15,6.635119509224953835e-31
2.238721138568339742e-15,8.353120560454538821e-31
2.511886431509580134e-15,1.051595574133655501e-30
2.818382931264453825e-15,1.323880391207135899e-30
3.162277660168379806e-15,1.666666666666666572e-30
3.548133892335755235e-15,2.098209019656945509e-30
3.981071705534972639e-15,2.641488654101855772e-30
4.466835921509631843e-15,3.325437191614799091e-30
5.011872336272722449e-15,4.186477385849300026e-30
5.623413251903491987e-15,5.270462766947298544e-30
6.309573444801934247e-15,6.635119509224953660e-30
7.079457843841379141e-15,8.353120560454538120e-30
7.943282347242817085e-15,1.051595574133655361e-29
8.912509381337454751e-15,1.323880391207135724e-29
9.999999999999999988e-15,1.666666666666666712e-29
1.122018454301963333e-14,2.098209019656945299e-29
1.258925411794167262e-14,2.641488654101855632e-29
1.412537544622754410e-14,3.325437191614799511e-29
1.584893192461113477e-14,4.186477385849300026e-29
1.778279410038922677e-14,5.270462766947298964e-29
1.995262314968879655e-14,6.635119509224953660e-29
2.238721138568339584e-14,8.353120560454538400e-29
2.511886431509580056e-14,1.051595574133655417e-28
2.818382931264453589e-14,1.323880391207135949e-28
3.162277660168379569e-14,1.666666666666666656e-28
3.548133892335755235e-14,2.098209019656945355e-28
3.981071705534972482e-14,2.641488654101855856e-28
4.466835921509631685e-14,3.325437191614799511e-28
5.011872336272721976e-14,4.186477385849300363e-28
5.623413251903491198e-14,5.270462766947298964e-28
6.309573444801932827e-14,6.635119509224954109e-28
7.079457843841378037e-14,8.353120560454537728e-28
7.943282347242815823e-14,1.051595574133655327e-27
8.912509381337453805e-14,1.323880391207135769e-27
1.000000000000000030e-13,1.666666666666666611e-27
1.122018454301963396e-13,2.098209019656945445e-27
1.258925411794167294e-13,2.641488654101855856e-27
1.412537544622754410e-13,3.325437191614799332e-27
1.584893192461113666e-13,4.186477385849300542e-27
1.778279410038922740e-13,5.270462766947298964e-27
1.995262314968879466e-13,6.635119509224953571e-27
2.238721138568339584e-13,8.353120560454538086e-27
2.511886431509579992e-13,1.051595574133655471e-26
2.818382931264453778e-13,1.323880391207135769e-26
3.162277660168379696e-13,1.666666666666666540e-26
3.548133892335754983e-13,2.098209019656945301e-26
3.981071705534972229e-13,2.641488654101855785e-26
4.466835921509632190e-13,3.325437191614799476e-26
5.011872336272721723e-13,4.186477385849300112e-26
5.623413251903491450e-13,5.270462766947299251e-26
6.309573444801933332e-13,6.635119509224953858e-26
7.079457843841378794e-13,8.353120560454537799e-26
7.943282347242815571e-13,1.051595574133655528e-25
8.912509381337454562e-13,1.323880391207135941e-25
9.999999999999999799e-13,1.666666666666666769e-25
1.122018454301963219e-12,2.098209019656945129e-25
1.258925411794167294e-12,2.641488654101855785e-25
1.412537544622754259e-12,3.325437191614799476e-25
1.584893192461113615e-12,4.186477385849300112e-25
1.778279410038922639e-12,5.270462766947298792e-25
1.995262314968879516e-12,6.635119509224954546e-25
2.238721138568339533e-12,8.353120560454538029e-25
2.511886431509579891e-12,1.051595574133655482e-24
2.818382931264453677e-12,1.323880391207135758e-24
3.162277660168379393e-12,1.666666666666666723e-24
3.548133892335754781e-12,2.098209019656945313e-24
3.981071705534971926e-12,2.641488654101855876e-24
4.466835921509631483e-12,3.325437191614799200e-24
5.011872336272721925e-12,4.186477385849299928e-24
5.623413251903491248e-12,5.270462766947298608e-24
6.309573444801932928e-12,6.635119509224954179e-24
7.079457843841378794e-12,8.353120560454538764e-24
7.943282347242814965e-12,1.051595574133655482e-23
8.912509381337453956e-12,1.323880391207135978e-23
9.999999999999999395e-12,1.666666666666666650e-23
1.122018454301963219e-11,2.098209019656945460e-23
1.258925411794167132e-11,2.641488654101855803e-23
1.412537544622754259e-11,3.325437191614799053e-23
1.584893192461113656e-11,4.186477385849300075e-23
1.778279410038922679e-11,5.270462766947299049e-23
1.995262314968879274e-11,6.635119509224954767e-23
2.238721138568339291e-11,8.353120560454538470e-23
2.511886431509580053e-11,1.051595574133655424e-22
2.818382931264453516e-11,1.323880391207135861e-22
3.162277660168379393e-11,1.666666666666666591e-22
3.548133892335754862e-11,2.098209019656945401e-22
3.981071705534972088e-11,2.641488654101856038e-22
4.466835921509631321e-11,3.325437191614799171e-22
5.011872336272721925e-11,4.186477385849300310e-22
5.623413251903490602e-11,5.270462766947298696e-22
6.309573444801933412e-11,6.635119509224953826e-22
7.079457843841377825e-11,8.353120560454538000e-22
7.943282347242815288e-11,1.051595574133655447e-21
8.912509381337453956e-11,1.323880391207135814e-21
1.000000000000000036e-10,1.666666666666666638e-21
1.122018454301963413e-10,2.098209019656945260e-21
1.258925411794167456e-10,2.641488654101855662e-21
1.412537544622754549e-10,3.325437191614799359e-21
1.584893192461113720e-10,4.186477385849300028e-21
1.778279410038922873e-10,5.270462766947298696e-21
1.995262314968879468e-10,6.635119509224953826e-21
2.238721138568339485e-10,8.353120560454537435e-21
2.511886431509580441e-10,1.051595574133655485e-20
2.818382931264453580e-10,1.323880391207135889e-20
3.162277660168379522e-10,1.666666666666666525e-20
3.548133892335755379e-10,2.098209019656945486e-20
3.981071705534972476e-10,2.641488654101855888e-20
4.466835921509632097e-10,3.325437191614799509e-20
5.011872336272722572e-10,4.186477385849300178e-20
5.623413251903490990e-10,5.270462766947298696e-20
6.309573444801933154e-10,6.635119509224953826e-20
7.079457843841379376e-10,8.353120560454537736e-20
7.943282347242816581e-10,1.051595574133655425e-19
8.912509381337454473e-10,1.323880391207135829e-19
1.000000000000000062e-09,1.666666666666666706e-19
1.122018454301963439e-09,2.098209019656945305e-19
1.258925411794167300e-09,2.641488654101855647e-19
1.412537544622754446e-09,3.325437191614799389e-19
1.584893192461113617e-09,4.186477385849300419e-19
1.778279410038922821e-09,5.270462766947298817e-19
1.995262314968879468e-09,6.635119509224953826e-19
2.238721138568339381e-09,8.353120560454537736e-19
2.511886431509580337e-09,1.051595574133655328e-18
2.818382931264453890e-09,1.323880391207135829e-18
3.162277660168379522e-09,1.666666666666666658e-18
3.548133892335755379e-09,2.098209019656945401e-18
3.981071705534972269e-09,2.641488654101855839e-18
4.466835921509631787e-09,3.325437191614799293e-18
5.011872336272722158e-09,4.186477385849300419e-18
5.623413251903491817e-09,5.270462766947299009e-18
6.309573444801933774e-09,6.635119509224954019e-18
7.079457843841379376e-09,8.353120560454537929e-18
7.943282347242816994e-09,1.051595574133655367e-17
8.912509381337454680e-09,1.323880391207135906e-17
1.000000000000000021e-08,1.666666666666666735e-17
1.122018454301963356e-08,2.098209019656945478e-17
1.258925411794167259e-08,2.641488654101855839e-17
1.412537544622754405e-08,3.325437191614799524e-17
1.584893192461113617e-08,4.186477385849300265e-17
1.778279410038922821e-08,5.270462766947298855e-17
1.995262314968879633e-08,6.635119509224954481e-17
2.238721138568339464e-08,8.353120560454538237e-17
2.511886431509580089e-08,1.051595574133655428e-16
2.818382931264453725e-08,1.323880391207135721e-16
3.162277660168379853e-08,1.666666666666666550e-16
3.548133892335755130e-08,2.098209019656945355e-16
3.981071705534972269e-08,2.641488654101855531e-16
4.466835921509631952e-08,3.325437191614799031e-16
5.011872336272722323e-08,4.186477385849299895e-16
5.623413251903491155e-08,5.270462766947298362e-16
6.309573444801933609e-08,6.635119509224953742e-16
7.079457843841378218e-08,8.353120560454537744e-16
7.943282347242815340e-08,1.051595574133655379e-15
8.912509381337453687e-08,1.323880391207135721e-15
9.999999999999999547e-08,1.666666666666666402e-15
1.122018454301963290e-07,2.098209019656944911e-15
1.258925411794167226e-07,2.641488654101855137e-15
1.412537544622754405e-07,3.325437191614798242e-15
1.584893192461113551e-07,4.186477385849298515e-15
1.778279410038922689e-07,5.270462766947296390e-15
1.995262314968879501e-07,6.635119509224949403e-15
2.238721138568339332e-07,8.353120560454530841e-15
2.511886431509580155e-07,1.051595574133654314e-14
2.818382931264453328e-07,1.323880391207134025e-14
3.162277660168379191e-07,1.666666666666663877e-14
3.548133892335754733e-07,2.098209019656940967e-14
3.981071705534971872e-07,2.641488654101848747e-14
4.466835921509631687e-07,3.325437191614788381e-14
5.011872336272721794e-07,4.186477385849282738e-14
5.623413251903491420e-07,5.270462766947271304e-14
6.309573444801932815e-07,6.635119509224909960e-14
7.079457843841377953e-07,8.353120560454468048e-14
7.943282347242815604e-07,1.051595574133644406e-13
8.912509381337453952e-07,1.323880391207118342e-13
9.999999999999999547e-07,1.666666666666638949e-13
1.122018454301963263e-06,2.098209019656901398e-13
1.258925411794167173e-06,2.641488654101786017e-13
1.412537544622754352e-06,3.325437191614688795e-13
1.584893192461113445e-06,4.186477385849124965e-13
1.778279410038922689e-06,5.270462766947020636e-13
1.995262314968879554e-06,6.635119509224513636e-13
2.238721138568339279e-06,8.353120560453840493e-13
2.511886431509580155e-06,1.051595574133544820e-12
2.818382931264453434e-06,1.323880391206960671e-12
3.162277660168379191e-06,1.666666666666388887e-12
3.548133892335755051e-06,2.098209019656504973e-12
3.981071705534971660e-06,2.641488654101158159e-12
4.466835921509631264e-06,3.325437191613693594e-12
5.011872336272721582e-06,4.186477385847547446e-12
5.623413251903491208e-06,5.270462766944520717e-12
6.309573444801933027e-06,6.635119509220551813e-12
7.079457843841378377e-06,8.353120560447559898e-12
7.943282347242814969e-06,1.051595574132549538e-11
8.912509381337454376e-06,1.323880391205383131e-11
1.000000000000000082e-05,1.666666666663888887e-11
1.122018454301963517e-05,2.098209019652542746e-11
1.258925411794167300e-05,2.641488654094878372e-11
1.412537544622754479e-05,3.325437191603740527e-11
1.584893192461113784e-05,4.186477385831773337e-11
1.778279410038922901e-05,5.270462766919520798e-11
1.995262314968879638e-05,6.635119509180928730e-11
2.238721138568339618e-05,8.353120560384763642e-11
2.511886431509580494e-05,1.051595574122596939e-10
2.818382931264453857e-05,1.323880391189609346e-10
3.162277660168379530e-05,1.666666666638888839e-10
3.548133892335755390e-05,2.098209019612920536e-10
3.981071705534972846e-05,2.641488654032081276e-10
4.466835921509632111e-05,3.325437191504214026e-10
5.011872336272722429e-05,4.186477385674034260e-10
5.623413251903491378e-05,5.270462766669521614e-10
6.309573444801933365e-05,6.635119508784705856e-10
7.079457843841379901e-05,8.353120559756792161e-10
7.943282347242816663e-05,1.051595574023070129e-09
8.912509381337454714e-05,1.323880391031869829e-09
1.000000000000000048e-04,1.666666666388888905e-09
1.122018454301963416e-04,2.098209019216697300e-09
1.258925411794167436e-04,2.641488653404109743e-09
1.412537544622754343e-04,3.325437190508946177e-09
1.584893192461113648e-04,4.186477384096640640e-09
1.778279410038922969e-04,5.270462764169520827e-09
1.995262314968879571e-04,6.635119504822473292e-09
2.238721138568339414e-04,8.353120553477075179e-09
2.511886431509580088e-04,1.051595573027802197e-08
2.818382931264453925e-04,1.323880389454476602e-08
3.162277660168379937e-04,1.666666663888888987e-08
3.548133892335755390e-04,2.098209015254464281e-08
3.981071705534972439e-04,2.641488647124393670e-08
4.466835921509632111e-04,3.325437180556266778e-08
5.011872336272722023e-04,4.186477368322707375e-08
5.623413251903490971e-04,5.270462739169521067e-08
6.309573444801934178e-04,6.635119465200143930e-08
7.079457843841379088e-04,8.353120490679916273e-08
7.943282347242816392e-04,1.051595563075123079e-07
8.912509381337454985e-04,1.323880373680543271e-07
1.000000000000000021e-03,1.666666638888889624e-07
1.122018454301963470e-03,2.098208975632135746e-07
1.258925411794167273e-03,2.641488584327235426e-07
1.412537544622754397e-03,3.325437081029479503e-07
1.584893192461113648e-03,4.186477210583381748e-07
1.778279410038922752e-03,5.270462489169541866e-07
1.995262314968879354e-03,6.635119068976886631e-07
2.238721138568339469e-03,8.353119862708390342e-07
2.511886431509580304e-03,1.051595463548346869e-06
2.818382931264453925e-03,1.323880215941240010e-06
3.162277660168379394e-03,1.666666388888955051e-06
3.548133892335754956e-03,2.098208579408968233e-06
3.981071705534972548e-03,2.641487956355888061e-06
4.466835921509632219e-03,3.325436085762073310e-06
5.011872336272722023e-03,4.186475633191058106e-06
5.623413251903490971e-03,5.270459989171612475e-06
6.309573444801933745e-03,6.635115106748037414e-06
7.079457843841378654e-03,8.353113583000555177e-06
7.943282347242815525e-03,1.051594468282065260e-05
8.912509381337453684e-03,1.323878638551160392e-05
1.000000000000000021e-02,1.666663888895502483e-05
1.122018454301963383e-02,2.098204617189051275e-05
1.258925411794167316e-02,2.641481676665875697e-05
1.412537544622754354e-02,3.325426133134818714e-05
1.584893192461113778e-02,4.186459859361218213e-05
1.778279410038922925e-02,5.270434989378664880e-05
1.995262314968879527e-02,6.635075484831348073e-05
2.238721138568339555e-02,8.353050786664052848e-05
2.511886431509580131e-02,1.051584515767267484e-04
2.818382931264453925e-02,1.323862864945700001e-04
3.162277660168379828e-02,1.666638889550247987e-04
3.548133892335755130e-02,2.098164996165620009e-04
3.981071705534972027e-02,2.641418882111638161e-04
4.466835921509632046e-02,3.325326611542876970e-04
5.011872336272722023e-02,4.186302130401717346e-04
5.623413251903491145e-02,5.270185010082402942e-04
6.309573444801933051e-02,6.634679302841767819e-04
7.079457843841378828e-02,8.352422897475394754e-04
7.943282347242816566e-02,1.051485005418887134e-03
8.912509381337453684e-02,1.323705158418836316e-03
1.000000000000000056e-01,1.666388955009924858e-03
1.122018454301963453e-01,2.097768903468202450e-03
1.258925411794167282e-01,2.640791171064991137e-03
1.412537544622754493e-01,3.324331863450703112e-03
1.584893192461113709e-01,4.184725774111032470e-03
1.778279410038922925e-01,5.267687078970880246e-03
1.995262314968879735e-01,6.630721196984014180e-03
2.238721138568339486e-01,8.346151413951749184e-03
2.511886431509580131e-01,1.050491379566312160e-02
2.818382931264453717e-01,1.322131040078011570e-02
3.162277660168379967e-01,1.663895486152759326e-02
3.548133892335755268e-01,2.093819693345210300e-02
3.981071705534972582e-01,2.634537417722338307e-02
4.466835921509632046e-01,3.314430933296864945e-02
5.011872336272722439e-01,4.169054959828399215e-02
5.623413251903491838e-01,5.242892494177038565e-02
6.309573444801933606e-01,6.591507886239865444e-02
7.079457843841379105e-01,8.284168257870345997e-02
7.943282347242816011e-01,1.040700592245998035e-01
8.912509381337454517e-01,1.306678818317088264e-01
1.000000000000000000e+00,1.639534137386528534e-01
1.122018454301963342e+00,2.055463573763223195e-01
1.258925411794167282e+00,2.574246704296314081e-01
1.412537544622754382e+00,3.219855876506096393e-01
1.584893192461113598e+00,4.021074566308948106e-01
1.778279410038922759e+00,5.012068336249664302e-01
1.995262314968879513e+00,6.232827447006347166e-01
2.238721138568339430e+00,7.729375826267275151e-01
2.511886431509580131e+00,9.553627703145708416e-01
2.818382931264453717e+00,1.176278661007371662e+00
3.162277660168379523e+00,1.441824135490840986e+00
3.548133892335755046e+00,1.758403567966911885e+00
3.981071705534972249e+00,2.132516904374152311e+00
4.466835921509631824e+00,2.570618372157571052e+00
5.011872336272721995e+00,3.079062064318717429e+00
5.623413251903491172e+00,3.664187343011891418e+00
6.309573444801933384e+00,4.332567082459385155e+00
7.079457843841378661e+00,5.091392954473065835e+00
7.943282347242815788e+00,5.948924703747555220e+00
8.912509381337454073e+00,6.914910617371664792e+00
1.000000000000000000e+01,8.000908039820194162e+00
1.122018454301963430e+01,9.220485269438553289e+00
1.258925411794167282e+01,1.058933993781738536e+01
1.412537544622754382e+01,1.212539616946975940e+01
1.584893192461113642e+01,1.384893607344814548e+01
1.778279410038922848e+01,1.578279477345987836e+01
1.995262314968879380e+01,1.795262323593020781e+01
2.238721138568339342e+01,2.038721139416323425e+01
2.511886431509580220e+01,2.311886431571530665e+01
2.818382931264453717e+01,2.618382931267696989e+01
3.162277660168379612e+01,2.962277660168496141e+01
3.548133892335754780e+01,3.348133892335757622e+01
3.981071705534971983e+01,3.781071705534972693e+01
4.466835921509631646e+01,4.266835921509630936e+01
5.011872336272722350e+01,4.811872336272723061e+01
5.623413251903491528e+01,5.423413251903490817e+01
6.309573444801933562e+01,6.109573444801932141e+01
7.079457843841379372e+01,6.879457843841379372e+01
7.943282347242815433e+01,7.743282347242815433e+01
8.912509381337454784e+01,8.712509381337454784e+01
1.000000000000000000e+02,9.800000000000000000e+01
1.122018454301963288e+02,1.102018454301963430e+02
1.258925411794167246e+02,1.238925411794167246e+02
1.412537544622754240e+02,1.392537544622754240e+02
1.584893192461113642e+02,1.564893192461113358e+02
1.778279410038922776e+02,1.758279410038922776e+02
1.995262314968879593e+02,1.975262314968879593e+02
2.238721138568339484e+02,2.218721138568339484e+02
2.511886431509580007e+02,2.491886431509580007e+02
2.818382931264453646e+02,2.798382931264453646e+02
3.162277660168379612e+02,3.142277660168379612e+02
3.548133892335754922e+02,3.528133892335754354e+02
3.981071705534972125e+02,3.961071705534972693e+02
4.466835921509631930e+02,4.446835921509631362e+02
5.011872336272721782e+02,4.991872336272722919e+02
5.623413251903491528e+02,5.603413251903490391e+02
6.309573444801933420e+02,6.289573444801932283e+02
7.079457843841378235e+02,7.059457843841379372e+02
7.943282347242816286e+02,7.923282347242815149e+02
8.912509381337454215e+02,8.892509381337455352e+02
1.000000000000000000e+03,9.980000000000000000e+02
1.122018454301963402e+03,1.120018454301963402e+03
1.258925411794167303e+03,1.256925411794167303e+03
1.412537544622754467e+03,1.410537544622754240e+03
1.584893192461113586e+03,1.582893192461113586e+03
1.778279410038922833e+03,1.776279410038922833e+03
1.995262314968879537e+03,1.993262314968879537e+03
2.238721138568339484e+03,2.236721138568339484e+03
2.511886431509580234e+03,2.509886431509580234e+03
2.818382931264453873e+03,2.816382931264453873e+03
3.162277660168379498e+03,3.160277660168379498e+03
3.548133892335755263e+03,3.546133892335754808e+03
3.981071705534972352e+03,3.979071705534972352e+03
4.466835921509631589e+03,4.464835921509631589e+03
5.011872336272722350e+03,5.009872336272723260e+03
5.623413251903491073e+03,5.621413251903491073e+03
6.309573444801932965e+03,6.307573444801932055e+03
7.079457843841378235e+03,7.077457843841379145e+03
7.943282347242815376e+03,7.941282347242815376e+03
8.912509381337453306e+03,8.910509381337455125e+03
1.000000000000000000e+04,9.998000000000000000e+03
1.122018454301963357e+04,1.121818454301963357e+04
1.258925411794167303e+04,1.258725411794167121e+04
1.412537544622754467e+04,1.412337544622754285e+04
1.584893192461113540e+04,1.584693192461113540e+04
1.778279410038922651e+04,1.778079410038922651e+04
1.995262314968879582e+04,1.995062314968879582e+04
2.238721138568339302e+04,2.238521138568339666e+04
2.511886431509580143e+04,2.511686431509580143e+04
2.818382931264453873e+04,2.818182931264453873e+04
3.162277660168379589e+04,3.162077660168379225e+04
3.548133892335755081e+04,3.547933892335754354e+04
3.981071705534971989e+04,3.980871705534972716e+04
4.466835921509631589e+04,4.466635921509630862e+04
5.011872336272722168e+04,5.011672336272722896e+04
5.623413251903490891e+04,5.623213251903490891e+04
6.309573444801933510e+04,6.309373444801932783e+04
7.079457843841378053e+04,7.079257843841379508e+04
7.943282347242816468e+04,7.943082347242815013e+04
8.912509381337453669e+04,8.912309381337455125e+04
1.000000000000000000e+05,9.999800000000000000e+04
1.122018454301963357e+05,1.121998454301963502e+05
1.258925411794167303e+05,1.258905411794167157e+05
1.412537544622754504e+05,1.412517544622754212e+05
1.584893192461113504e+05,1.584873192461113504e+05
1.778279410038922797e+05,1.778259410038922797e+05
1.995262314968879509e+05,1.995242314968879509e+05
2.238721138568339520e+05,2.238701138568339520e+05
2.511886431509579998e+05,2.511866431509579998e+05
2.818382931264453800e+05,2.818362931264453800e+05
3.162277660168379662e+05,3.162257660168379080e+05
3.548133892335754936e+05,3.548113892335754354e+05
3.981071705534972134e+05,3.981051705534972716e+05
4.466835921509632026e+05,4.466815921509631444e+05
5.011872336272721877e+05,5.011852336272723041e+05
5.623413251903491328e+05,5.623393251903491328e+05
6.309573444801933365e+05,6.309553444801932201e+05
7.079457843841378344e+05,7.079437843841379508e+05
7.943282347242815886e+05,7.943262347242814722e+05
8.912509381337454543e+05,8.912489381337455707e+05
1.000000000000000000e+06,9.999980000000000000e+05
1.122018454301963327e+06,1.122016454301963327e+06
1.258925411794167245e+06,1.258923411794167245e+06
1.412537544622754445e+06,1.412535544622754212e+06
1.584893192461113678e+06,1.584891192461113445e+06
1.778279410038922681e+06,1.778277410038922913e+06
1.995262314968879567e+06,1.995260314968879567e+06
2.238721138568339404e+06,2.238719138568339404e+06
2.511886431509579998e+06,2.511884431509579998e+06
2.818382931264453568e+06,2.818380931264454033e+06
3.162277660168379545e+06,3.162275660168379545e+06
3.548133892335754819e+06,3.548131892335754354e+06
3.981071705534972250e+06,3.981069705534972716e+06
4.466835921509631909e+06,4.466833921509630978e+06
5.011872336272722110e+06,5.011870336272723041e+06
5.623413251903491095e+06,5.623411251903491095e+06
6.309573444801933132e+06,6.309571444801932201e+06
7.079457843841378577e+06,7.079455843841379508e+06
7.943282347242815420e+06,7.943280347242815420e+06
8.912509381337454543e+06,8.912507381337454543e+06
1.000000000000000000e+07,9.999998000000000000e+06
1.122018454301963374e+07,1.122018254301963374e+07
1.258925411794167198e+07,1.258925211794167198e+07
1.412537544622754306e+07,1.412537344622754306e+07
1.584893192461113632e+07,1.584892992461113445e+07
1.778279410038922727e+07,1.778279210038922727e+07
1.995262314968879521e+07,1.995262114968879521e+07
2.238721138568339497e+07,2.238720938568339497e+07
2.511886431509580091e+07,2.511886231509580091e+07
2.818382931264453754e+07,2.818382731264453754e+07
3.162277660168379545e+07,3.162277460168379173e+07
3.548133892335755378e+07,3.548133692335754633e+07
3.981071705534972250e+07,3.981071505534972250e+07
4.466835921509631723e+07,4.466835721509630978e+07
5.011872336272721738e+07,5.011872136272722483e+07
5.623413251903491467e+07,5.623413051903490722e+07
6.309573444801933318e+07,6.309573244801932573e+07
7.079457843841378391e+07,7.079457643841378391e+07
7.943282347242815793e+07,7.943282147242814302e+07
8.912509381337453425e+07,8.912509181337454915e+07
1.000000000000000000e+08,9.999999800000000000e+07
1.122018454301963300e+08,1.122018434301963449e+08
1.258925411794167310e+08,1.258925391794167161e+08
1.412537544622754455e+08,1.412537524622754157e+08
1.584893192461113632e+08,1.584893172461113632e+08
1.778279410038922727e+08,1.778279390038922727e+08
1.995262314968879521e+08,1.995262294968879521e+08
2.238721138568339348e+08,2.238721118568339646e+08
2.511886431509580016e+08,2.511886411509580016e+08
2.818382931264453530e+08,2.818382911264453530e+08
3.162277660168379545e+08,3.162277640168379545e+08
3.548133892335755229e+08,3.548133872335754633e+08
3.981071705534971952e+08,3.981071685534972548e+08
4.466835921509631872e+08,4.466835901509631276e+08
5.011872336272721887e+08,5.011872316272723079e+08
5.623413251903491020e+08,5.623413231903491020e+08
6.309573444801933765e+08,6.309573424801932573e+08
7.079457843841378689e+08,7.079457823841378689e+08
7.943282347242815495e+08,7.943282327242815495e+08
8.912509381337454319e+08,8.912509361337455511e+08
1.000000000000000000e+09,9.999999980000000000e+08
1.122018454301963329e+09,1.122018452301963329e+09
1.258925411794167280e+09,1.258925409794167280e+09
1.412537544622754335e+09,1.412537542622754335e+09
1.584893192461113691e+09,1.584893190461113453e+09
1.778279410038922787e+09,1.778279408038922787e+09
1.995262314968879461e+09,1.995262312968879700e+09
2.238721138568339348e+09,2.238721136568339825e+09
2.511886431509580135e+09,2.511886429509580135e+09
2.818382931264453888e+09,2.818382929264453888e+09
3.162277660168379307e+09,3.162277658168379307e+09
3.548133892335754871e+09,3.548133890335754395e+09
3.981071705534972191e+09,3.981071703534972668e+09
4.466835921509632111e+09,4.466835919509631157e+09
5.011872336272722244e+09,5.011872334272723198e+09
5.623413251903491020e+09,5.623413249903491020e+09
6.309573444801933289e+09,6.309573442801932335e+09
7.079457843841378212e+09,7.079457841841379166e+09
7.943282347242815971e+09,7.943282345242815018e+09
8.912509381337453842e+09,8.912509379337455750e+09
1.000000000000000000e+10,9.999999998000000000e+09
1.122018454301963425e+10,1.122018454101963425e+10
1.258925411794167328e+10,1.258925411594167137e+10
1.412537544622754288e+10,1.412537544422754288e+10
1.584893192461113548e+10,1.584893192261113548e+10
1.778279410038922882e+10,1.778279409838922882e+10
1.995262314968879700e+10,1.995262314768879700e+10
2.238721138568339539e+10,2.238721138368339539e+10
2.511886431509580231e+10,2.511886431309580231e+10
2.818382931264453888e+10,2.818382931064453888e+10
3.162277660168379593e+10,3.162277659968379211e+10
3.548133892335755157e+10,3.548133892135754395e+10
3.981071705534972382e+10,3.981071705334972382e+10
4.466835921509632111e+10,4.466835921309631348e+10
5.011872336272721863e+10,5.011872336072722626e+10
5.623413251903491211e+10,5.623413251703490448e+10
6.309573444801933289e+10,6.309573444601932526e+10
7.079457843841378784e+10,7.079457843641378784e+10
7.943282347242816162e+10,7.943282347042814636e+10
8.912509381337454224e+10,8.912509381137455750e+10
1.000000000000000000e+11,9.999999999800000000e+10
1.122018454301963348e+11,1.122018454281963501e+11
1.258925411794167328e+11,1.258925411774167175e+11
1.412537544622754517e+11,1.412537544602754211e+11
1.584893192461113586e+11,1.584893192441113586e+11
1.778279410038922729e+11,1.778279410018922729e+11
1.995262314968879395e+11,1.995262314948879700e+11
2.238721138568339539e+11,2.238721138548339539e+11
2.511886431509580078e+11,2.511886431489580078e+11
2.818382931264453735e+11,2.818382931244453735e+11
3.162277660168379517e+11,3.162277660148379517e+11
3.548133892335755005e+11,3.548133892315754395e+11
3.981071705534972534e+11,3.981071705514972534e+11
4.466835921509631958e+11,4.466835921489631348e+11
5.011872336272722168e+11,5.011872336252722778e+11
5.623413251903491211e+11,5.623413251883491211e+11
6.309573444801933594e+11,6.309573444781932373e+11
7.079457843841378174e+11,7.079457843821379395e+11
7.943282347242816162e+11,7.943282347222814941e+11
8.912509381337453613e+11,8.912509381317454834e+11
1.000000000000000000e+12,9.999999999980000000e+11
1.122018454301963379e+12,1.122018454299963379e+12
1.258925411794167236e+12,1.258925411792167236e+12
1.412537544622754395e+12,1.412537544620754395e+12
1.584893192461113525e+12,1.584893192459113525e+12
1.778279410038922852e+12,1.778279410036922852e+12
1.995262314968879395e+12,1.995262314966879639e+12
2.238721138568339355e+12,2.238721138566339844e+12
2.511886431509580078e+12,2.511886431507580078e+12
2.818382931264453613e+12,2.818382931262453613e+12
3.162277660168379395e+12,3.162277660166379395e+12
3.548133892335754883e+12,3.548133892333754395e+12
3.981071705534972168e+12,3.981071705532972656e+12
4.466835921509631836e+12,4.466835921507630859e+12
5.011872336272721680e+12,5.011872336270722656e+12
5.623413251903491211e+12,5.623413251901491211e+12
6.309573444801933594e+12,6.309573444799932617e+12
7.079457843841378906e+12,7.079457843839378906e+12
7.943282347242815430e+12,7.943282347240815430e+12
8.912509381337453125e+12,8.912509381335455078e+12
1.000000000000000000e+13,9.999999999998000000e+12
1.122018454301963281e+13,1.122018454301763477e+13
1.258925411794167188e+13,1.258925411793967188e+13
1.412537544622754297e+13,1.412537544622554297e+13
1.584893192461113672e+13,1.584893192460913477e+13
1.778279410038922656e+13,1.778279410038722656e+13
1.995262314968879688e+13,1.995262314968679688e+13
2.238721138568339453e+13,2.238721138568139453e+13
2.511886431509580078e+13,2.511886431509380078e+13
2.818382931264453906e+13,2.818382931264253906e+13
3.162277660168379688e+13,3.162277660168179297e+13
3.548133892335754688e+13,3.548133892335554688e+13
3.981071705534971875e+13,3.981071705534772656e+13
4.466835921509632031e+13,4.466835921509431250e+13
5.011872336272721875e+13,5.011872336272522656e+13
5.623413251903491406e+13,5.623413251903290625e+13
6.309573444801933594e+13,6.309573444801732812e+13
7.079457843841378125e+13,7.079457843841179688e+13
7.943282347242815625e+13,7.943282347242615625e+13
8.912509381337454688e+13,8.912509381337254688e+13
1.000000000000000000e+14,9.999999999999800000e+13
1.122018454301963281e+14,1.122018454301943438e+14
1.258925411794167344e+14,1.258925411794147188e+14
1.412537544622754375e+14,1.412537544622734375e+14
1.584893192461113750e+14,1.584893192461093438e+14
1.778279410038922812e+14,1.778279410038902812e+14
1.995262314968879375e+14,1.995262314968859688e+14
2.238721138568339375e+14,2.238721138568319688e+14
2.511886431509580000e+14,2.511886431509560000e+14
2.818382931264453750e+14,2.818382931264433750e+14
3.162277660168379375e+14,3.162277660168359375e+14
3.548133892335755000e+14,3.548133892335734375e+14
3.981071705534972500e+14,3.981071705534952500e+14
4.466835921509631875e+14,4.466835921509611250e+14
5.011872336272721875e+14,5.011872336272703125e+14
5.623413251903491250e+14,5.623413251903470625e+14
6.309573444801933750e+14,6.309573444801912500e+14
7.079457843841378750e+14,7.079457843841358750e+14
7.943282347242816250e+14,7.943282347242795000e+14
8.912509381337453750e+14,8.912509381337435000e+14
1.000000000000000000e+15,9.999999999999980000e+14
1.122018454301963375e+15,1.122018454301961375e+15
1.258925411794167250e+15,1.258925411794165250e+15
1.412537544622754500e+15,1.412537544622752250e+15
1.584893192461113500e+15,1.584893192461111500e+15
1.778279410038922750e+15,1.778279410038920750e+15
1.995262314968879500e+15,1.995262314968877500e+15
2.238721138568339500e+15,2.238721138568337500e+15
2.511886431509580000e+15,2.511886431509578000e+15
2.818382931264453500e+15,2.818382931264452000e+15
3.162277660168379500e+15,3.162277660168377500e+15
3.548133892335755000e+15,3.548133892335752500e+15
3.981071705534972000e+15,3.981071705534970500e+15
4.466835921509632000e+15,4.466835921509629000e+15
5.011872336272722000e+15,5.011872336272721000e+15
5.623413251903491000e+15,5.623413251903489000e+15
6.309573444801933000e+15,6.309573444801930000e+15
7.079457843841379000e+15,7.079457843841377000e+15
7.943282347242816000e+15,7.943282347242813000e+15
8.912509381337454000e+15,8.912509381337453000e+15
1.000000000000000000e+16,9.999999999999998000e+15
1.122018454301963400e+16,1.122018454301963200e+16
1.258925411794167200e+16,1.258925411794167000e+16
1.412537544622754400e+16,1.412537544622754200e+16
1.584893192461113600e+16,1.584893192461113200e+16
1.778279410038922800e+16,1.778279410038922600e+16
1.995262314968879600e+16,1.995262314968879600e+16
2.238721138568339600e+16,2.238721138568339600e+16
2.511886431509580000e+16,2.511886431509580000e+16
2.818382931264453600e+16,2.818382931264453600e+16
3.162277660168379600e+16,3.162277660168379200e+16
3.548133892335755200e+16,3.548133892335754400e+16
3.981071705534972000e+16,3.981071705534972000e+16
4.466835921509632000e+16,4.466835921509631200e+16
5.011872336272721600e+16,5.011872336272722400e+16
5.623413251903491200e+16,5.623413251903490400e+16
6.309573444801933600e+16,6.309573444801932000e+16
7.079457843841378400e+16,7.079457843841379200e+16
7.943282347242816000e+16,7.943282347242814400e+16
8.912509381337454400e+16,8.912509381337454400e+16
1.000000000000000000e+17,1.000000000000000000e+17
1.122018454301963360e+17,1.122018454301963360e+17
1.258925411794167360e+17,1.258925411794167200e+17
1.412537544622754400e+17,1.412537544622754240e+17
1.584893192461113600e+17,1.584893192461113600e+17
1.778279410038922880e+17,1.778279410038922880e+17
1.995262314968879360e+17,1.995262314968879680e+17
2.238721138568339520e+17,2.238721138568339520e+17
2.511886431509580160e+17,2.511886431509580160e+17
2.818382931264453760e+17,2.818382931264453760e+17
3.162277660168379520e+17,3.162277660168379520e+17
3.548133892335754880e+17,3.548133892335754880e+17
3.981071705534972160e+17,3.981071705534972800e+17
4.466835921509632000e+17,4.466835921509631360e+17
5.011872336272721920e+17,5.011872336272722560e+17
5.623413251903491200e+17,5.623413251903490560e+17
6.309573444801932800e+17,6.309573444801932800e+17
7.079457843841378560e+17,7.079457843841378560e+17
7.943282347242816000e+17,7.943282347242814720e+17
8.912509381337454080e+17,8.912509381337455360e+17
1.000000000000000000e+18,1.000000000000000000e+18
1.122018454301963392e+18,1.122018454301963392e+18
1.258925411794167296e+18,1.258925411794167296e+18
1.412537544622754304e+18,1.412537544622754304e+18
1.584893192461113600e+18,1.584893192461113600e+18
1.778279410038922752e+18,1.778279410038922752e+18
1.995262314968879616e+18,1.995262314968879616e+18
2.238721138568339456e+18,2.238721138568339712e+18
2.511886431509580288e+18,2.511886431509580288e+18
2.818382931264453632e+18,2.818382931264453632e+18
3.162277660168379392e+18,3.162277660168379392e+18
3.548133892335755264e+18,3.548133892335754752e+18
3.981071705534972416e+18,3.981071705534972416e+18
4.466835921509632000e+18,4.466835921509630976e+18
5.011872336272721920e+18,5.011872336272722944e+18
5.623413251903491072e+18,5.623413251903491072e+18
6.309573444801933312e+18,6.309573444801932288e+18
7.079457843841378304e+18,7.079457843841379328e+18
7.943282347242815488e+18,7.943282347242815488e+18
8.912509381337453568e+18,8.912509381337455616e+18
1.000000000000000000e+19,1.000000000000000000e+19
1.122018454301963264e+19,1.122018454301963469e+19
1.258925411794167194e+19,1.258925411794167194e+19
1.412537544622754406e+19,1.412537544622754202e+19
1.584893192461113549e+19,1.584893192461113549e+19
1.778279410038922854e+19,1.778279410038922854e+19
1.995262314968879514e+19,1.995262314968879514e+19
2.238721138568339456e+19,2.238721138568339456e+19
2.511886431509580186e+19,2.511886431509580186e+19
2.818382931264453837e+19,2.818382931264453837e+19
3.162277660168379597e+19,3.162277660168379187e+19
3.548133892335754854e+19,3.548133892335754445e+19
3.981071705534971904e+19,3.981071705534972723e+19
4.466835921509631590e+19,4.466835921509631590e+19
5.011872336272722330e+19,5.011872336272723149e+19
5.623413251903491277e+19,5.623413251903490458e+19
6.309573444801933312e+19,6.309573444801932493e+19
7.079457843841378714e+19,7.079457843841378714e+19
7.943282347242815488e+19,7.943282347242815488e+19
8.912509381337453363e+19,8.912509381337455002e+19
1.000000000000000000e+20,1.000000000000000000e+20


==> data/uniform_plot_data.csv <==
tau,d0r8b1l2,d0r8b1h1s,d0r8b1linftyhat,d0r8b10l2,d0r8b10h1s,d0r8b10linftyhat,d0r8b100l2,d0r8b100h1s,d0r8b100linftyhat,d1r8b1l2,d1r8b1h1s,d1r8b1linftyhat,d1r8b10l2,d1r8b10h1s,d1r8b10linftyhat,d1r8b100l2,d1r8b100h1s,d1r8b100linftyhat,d2r8b1l2,d2r8b1h1s,d2r8b1linftyhat,d2r8b10l2,d2r8b10h1s,d2r8b10linftyhat,d2r8b100l2,d2r8b100h1s,d2r8b100linftyhat
1e-06,0.0011713572,0.0011498919,1.4528277e-07,0.0024867833,0.024187431,4.4215301e-05,0.0077953134,0.75122374,0.004375059,5.7988433e-07,5.6925813e-07,5.2307048e-12,1.2197165e-05,0.00011863441,1.0528515e-09,0.00037754129,0.036383141,1.0267568e-05,1.9270169e-10,1.8997787e-10,5.2644555e-12,3.9165283e-08,3.8093694e-07,1.0630163e-11,1.1994029e-05,0.0011558483,1.0375925e-08
1.1382166e-06,0.0011713572,0.0011498919,1.4525104e-07,0.0024867833,0.024187431,4.4215201e-05,0.0077953134,0.75122374,0.0043750589,5.7988433e-07,5.6925813e-07,5.2284843e-12,1.2197164e-05,0.00011863442,1.0536846e-09,0.00037754129,0.036383137,1.0267511e-05,1.918167e-10,1.8911278e-10,5.2643445e-12,3.9165251e-08,3.8093663e-07,1.0630941e-11,1.1994031e-05,0.0011558485,1.0377019e-08
1.2955369e-06,0.0011713572,0.0011498919,1.4521378e-07,0.0024867833,0.024187431,4.4215088e-05,0.0077953134,0.75122374,0.0043750588,5.7988433e-07,5.6925813e-07,5.229539e-12,1.2197164e-05,0.00011863441,1.0531909e-09,0.00037754129,0.036383141,1.0267541e-05,1.9095864e-10,1.8827409e-10,5.2653437e-12,3.9165265e-08,3.8093677e-07,1.063033e-11,1.1994029e-05,0.0011558481,1.0375819e-08
1.4746016e-06,0.0011713572,0.0011498919,1.4517269e-07,0.0024867833,0.024187431,4.421496e-05,0.0077953134,0.75122374,0.0043750587,5.7988433e-07,5.6925813e-07,5.2305382e-12,1.2197165e-05,0.00011863442,1.0536808e-09,0.00037754129,0.036383137,1.0267435e-05,1.9014018e-10,1.8747415e-10,5.2633453e-12,3.91653e-08,3.8093711e-07,1.0631107e-11,1.1994027e-05,0.0011558481,1.037268e-08
1.678416e-06,0.0011713572,0.0011498919,1.451258e-07,0.0024867833,0.024187431,4.4214813e-05,0.0077953134,0.75122374,0.0043750585,5.7988433e-07,5.6925813e-07,5.2308713e-12,1.2197165e-05,0.00011863442,1.0536403e-09,0.00037754129,0.036383137,1.0267458e-05,1.8961509e-10,1.8696089e-10,5.264289e-12,3.91653e-08,3.8093711e-07,1.063194e-11,1.1994026e-05,0.0011558479,1.0371961e-08
1.9104008e-06,0.0011713572,0.0011498919,1.4507203e-07,0.0024867833,0.024187431,4.4214647e-05,0.0077953134,0.75122374,0.0043750583,5.7988433e-07,5.6925813e-07,5.2290949e-12,1.2197164e-05,0.00011863442,1.0531361e-09,0.00037754129,0.036383137,1.0267471e-05,1.8917509e-10,1.8653083e-10,5.2632343e-12,3.9165204e-08,3.8093617e-07,1.0630108e-11,1.1994029e-05,0.0011558483,1.0375322e-08
2.1744499e-06,0.0011713572,0.0011498919,1.4501062e-07,0.0024867833,0.024187431,4.4214457e-05,0.0077953134,0.75122374,0.0043750582,5.7988433e-07,5.6925813e-07,5.2314264e-12,1.2197164e-05,0.00011863442,1.0533279e-09,0.00037754129,0.036383137,1.0267407e-05,1.8900524e-10,1.8636483e-10,5.2648441e-12,3.9165212e-08,3.8093626e-07,1.0630163e-11,1.1994035e-05,0.0011558488,1.0380418e-08
2.4749948e-06,0.0011713572,0.0011498919,1.449399e-07,0.0024867833,0.024187431,4.4214242e-05,0.0077953134,0.75122374,0.0043750579,5.7988433e-07,5.6925813e-07,5.2277627e-12,1.2197165e-05,0.00011863442,1.0531325e-09,0.00037754129,0.036383137,1.0267538e-05,1.8875269e-10,1.8611807e-10,5.2641225e-12,3.9165222e-08,3.8093634e-07,1.0630719e-11,1.1994034e-05,0.0011558488,1.0378373e-08
2.8170801e-06,0.0011713572,0.0011498919,1.4486097e-07,0.0024867833,0.024187431,4.4213996e-05,0.0077953134,0.75122374,0.0043750577,5.7988433e-07,5.6925813e-07,5.2294835e-12,1.2197164e-05,0.00011863442,1.0529432e-09,0.00037754129,0.036383137,1.0267427e-05,1.885529e-10,1.8592283e-10,5.2652327e-12,3.9165215e-08,3.8093631e-07,1.0630941e-11,1.1994032e-05,0.0011558485,1.0377474e-08
3.2064472e-06,0.0011713572,0.0011498919,1.4477056e-07,0.0024867833,0.024187431,4.4213716e-05,0.0077953134,0.75122374,0.0043750574,5.7988433e-07,5.6925813e-07,5.2300941e-12,1.2197165e-05,0.00011863442,1.0532585e-09,0.00037754129,0.036383137,1.0267448e-05,1.8842225e-10,1.85795e-10,5.2635674e-12,3.9165204e-08,3.809362e-07,1.0630608e-11,1.1994031e-05,0.0011558485,1.0376412e-08
3.6496313e-06,0.0011713572,0.0011498919,1.4466748e-07,0.0024867833,0.024187431,4.4213398e-05,0.0077953134,0.75122374,0.0043750571,5.7988433e-07,5.6925813e-07,5.2307603e-12,1.2197164e-05,0.00011863442,1.0533339e-09,0.00037754129,0.036383137,1.0267461e-05,1.8833593e-10,1.8571068e-10,5.2650662e-12,3.9165176e-08,3.8093592e-07,1.0629719e-11,1.199403e-05,0.0011558484,1.0375477e-08
4.1540708e-06,0.0011713572,0.0011498919,1.4455016e-07,0.0024867833,0.024187431,4.4213036e-05,0.0077953134,0.75122374,0.0043750567,5.7988433e-07,5.6925813e-07,5.2293725e-12,1.2197164e-05,0.00011863442,1.0532241e-09,0.00037754129,0.036383137,1.0267492e-05,1.8821114e-10,1.8558877e-10,5.2653437e-12,3.9165204e-08,3.809362e-07,1.0630552e-11,1.1994031e-05,0.0011558485,1.0375109e-08
4.7282322e-06,0.0011713572,0.0011498919,1.4441785e-07,0.0024867833,0.024187431,4.4212624e-05,0.0077953134,0.75122374,0.0043750563,5.7988433e-07,5.6925813e-07,5.2299831e-12,1.2197165e-05,0.00011863442,1.0532341e-09,0.00037754129,0.036383137,1.0267456e-05,1.881319e-10,1.8551134e-10,5.2646221e-12,3.9165194e-08,3.8093606e-07,1.0630385e-11,1.1994032e-05,0.0011558485,1.0377022e-08
5.3817522e-06,0.0011713572,0.0011498919,1.4426593e-07,0.0024867833,0.024187431,4.4212155e-05,0.0077953134,0.75122374,0.0043750558,5.7988433e-07,5.6925813e-07,5.2303717e-12,1.2197164e-05,0.00011863442,1.0531283e-09,0.00037754129,0.036383137,1.0267471e-05,1.8815233e-10,1.8553126e-10,5.2647331e-12,3.9165194e-08,3.8093606e-07,1.0630663e-11,1.199403e-05,0.0011558484,1.037586e-08
6.1255994e-06,0.0011713572,0.0011498919,1.4409319e-07,0.0024867833,0.024187431,4.4211621e-05,0.0077953134,0.75122374,0.0043750553,5.7988433e-07,5.6925813e-07,5.2297056e-12,1.2197164e-05,0.00011863441,1.0530952e-09,0.00037754129,0.036383137,1.0267488e-05,1.8806974e-10,1.854506e-10,5.2646776e-12,3.9165204e-08,3.8093617e-07,1.0630496e-11,1.1994031e-05,0.0011558484,1.0376528e-08
6.9722587e-06,0.0011713572,0.0011498919,1.4389709e-07,0.0024867833,0.024187431,4.4211013e-05,0.0077953134,0.75122374,0.0043750547,5.7988433e-07,5.6925813e-07,5.229428e-12,1.2197164e-05,0.00011863442,1.0531023e-09,0.00037754129,0.036383137,1.0267475e-05,1.880566e-10,1.8543778e-10,5.2647331e-12,3.9165183e-08,3.8093597e-07,1.0630052e-11,1.1994031e-05,0.0011558484,1.0375875e-08
7.9359403e-06,0.0011713572,0.0011498919,1.4367362e-07,0.0024867833,0.024187431,4.4210321e-05,0.0077953134,0.75122374,0.004375054,5.7988433e-07,5.6925813e-07,5.2300386e-12,1.2197164e-05,0.00011863442,1.0531079e-09,0.00037754129,0.036383137,1.0267461e-05,1.8803792e-10,1.8541949e-10,5.2642335e-12,3.9165197e-08,3.8093609e-07,1.0630552e-11,1.199403e-05,0.0011558483,1.0375408e-08
9.0328187e-06,0.0011713572,0.0011498919,1.4341913e-07,0.0024867833,0.024187431,4.4209533e-05,0.0077953134,0.75122374,0.0043750532,5.7988433e-07,5.6925813e-07,5.2303162e-12,1.2197164e-05,0.00011863442,1.0530573e-09,0.00037754129,0.036383137,1.0267472e-05,1.8801036e-10,1.8539248e-10,5.2649551e-12,3.9165194e-08,3.8093606e-07,1.0630996e-11,1.1994031e-05,0.0011558485,1.0376398e-08
1.0281304e-05,0.0011713572,0.0011498919,1.4312951e-07,0.0024867833,0.024187431,4.4208637e-05,0.0077953134,0.75122374,0.0043750522,5.7988433e-07,5.6925813e-07,5.2309268e-12,1.2197165e-05,0.00011863442,1.0530767e-09,0.00037754129,0.036383137,1.0267448e-05,1.8800864e-10,1.853908e-10,5.2650106e-12,3.9165194e-08,3.8093609e-07,1.0630774e-11,1.1994031e-05,0.0011558485,1.0376356e-08
1.170235e-05,0.0011713572,0.0011498919,1.4279996e-07,0.0024867833,0.024187431,4.4207617e-05,0.0077953134,0.75122374,0.0043750512,5.7988433e-07,5.6925813e-07,5.2312044e-12,1.2197164e-05,0.00011863441,1.0529886e-09,0.00037754129,0.036383137,1.0267452e-05,1.8799647e-10,1.8537893e-10,5.2650106e-12,3.9165194e-08,3.8093609e-07,1.0630219e-11,1.1994032e-05,0.0011558485,1.0376805e-08
1.3319809e-05,0.0011713572,0.0011498919,1.4242498e-07,0.0024867833,0.024187431,4.4206455e-05,0.0077953134,0.75122374,0.00437505,5.7988433e-07,5.6925813e-07,5.2303162e-12,1.2197164e-05,0.00011863441,1.0529483e-09,0.00037754129,0.036383137,1.0267444e-05,1.8799338e-10,1.8537588e-10,5.2658988e-12,3.9165194e-08,3.8093606e-07,1.0630608e-11,1.1994031e-05,0.0011558484,1.0376154e-08
1.5160827e-05,0.0011713572,0.0011498919,1.4199779e-07,0.0024867833,0.024187431,4.4205134e-05,0.0077953134,0.75122374,0.0043750487,5.7988433e-07,5.6925813e-07,5.2307048e-12,1.2197165e-05,0.00011863441,1.0529252e-09,0.00037754129,0.036383137,1.0267445e-05,1.8798148e-10,1.8536425e-10,5.2635118e-12,3.9165194e-08,3.8093609e-07,1.0630274e-11,1.1994031e-05,0.0011558485,1.0376598e-08
1.7256304e-05,0.0011713572,0.0011498919,1.4151197e-07,0.0024867833,0.024187431,4.4203629e-05,0.0077953134,0.75122374,0.0043750472,5.7988433e-07,5.6925813e-07,5.2303717e-12,1.2197164e-05,0.00011863441,1.0528512e-09,0.00037754129,0.036383137,1.0267433e-05,1.8797547e-10,1.8535848e-10,5.2641225e-12,3.916519e-08,3.8093603e-07,1.0630496e-11,1.1994031e-05,0.0011558485,1.0376722e-08
1.9641411e-05,0.0011713572,0.0011498919,1.4095861e-07,0.0024867833,0.024187431,4.4201917e-05,0.0077953134,0.75122374,0.0043750454,5.7988433e-07,5.6925813e-07,5.2315929e-12,1.2197164e-05,0.00011863441,1.0527995e-09,0.00037754129,0.036383137,1.0267425e-05,1.8797335e-10,1.8535633e-10,5.264289e-12,3.916519e-08,3.8093603e-07,1.0630163e-11,1.1994031e-05,0.0011558484,1.0376033e-08
2.235618e-05,0.0011713572,0.0011498919,1.4032916e-07,0.0024867833,0.024187431,4.4199968e-05,0.0077953134,0.75122374,0.0043750434,5.7988433e-07,5.6925813e-07,5.2313709e-12,1.2197164e-05,0.00011863441,1.0527206e-09,0.00037754129,0.036383137,1.0267421e-05,1.8797022e-10,1.853533e-10,5.2645666e-12,3.916519e-08,3.8093603e-07,1.0630496e-11,1.1994031e-05,0.0011558484,1.03762e-08
2.5446174e-05,0.0011713572,0.0011498919,1.3961248e-07,0.0024867833,0.024187431,4.4197749e-05,0.0077953134,0.75122374,0.0043750412,5.7988433e-07,5.6925813e-07,5.2315929e-12,1.2197164e-05,0.00011863441,1.052612e-09,0.00037754129,0.036383137,1.0267415e-05,1.8796861e-10,1.8535173e-10,5.2644555e-12,3.9165194e-08,3.8093606e-07,1.0629886e-11,1.1994031e-05,0.0011558484,1.0376392e-08
2.8963256e-05,0.0011713572,0.0011498919,1.3879684e-07,0.0024867833,0.024187431,4.4195224e-05,0.0077953134,0.75122374,0.0043750386,5.7988433e-07,5.6925813e-07,5.2322036e-12,1.2197164e-05,0.00011863441,1.0525023e-09,0.00037754129,0.036383137,1.0267396e-05,1.8796713e-10,1.8535032e-10,5.2646221e-12,3.9165194e-08,3.8093606e-07,1.0630052e-11,1.1994031e-05,0.0011558484,1.0376067e-08
3.2966458e-05,0.0011713572,0.0011498919,1.3786831e-07,0.0024867833,0.024187431,4.419235e-05,0.0077953134,0.75122374,0.0043750357,5.7988433e-07,5.6925813e-07,5.2323701e-12,1.2197164e-05,0.00011863441,1.0523994e-09,0.00037754129,0.036383137,1.0267393e-05,1.8796546e-10,1.8534864e-10,5.2643445e-12,3.9165194e-08,3.8093606e-07,1.0630385e-11,1.1994031e-05,0.0011558484,1.0375976e-08
3.7522968e-05,0.0011713572,0.0011498919,1.3681157e-07,0.0024867833,0.024187431,4.4189078e-05,0.0077953134,0.75122374,0.0043750324,5.7988433e-07,5.6925813e-07,5.2332028e-12,1.2197164e-05,0.00011863441,1.0522728e-09,0.00037754129,0.036383137,1.0267373e-05,1.8796484e-10,1.853481e-10,5.2646776e-12,3.9165194e-08,3.8093606e-07,1.0630219e-11,1.1994031e-05,0.0011558485,1.037633e-08
4.2709264e-05,0.0011713572,0.0011498919,1.3560875e-07,0.0024867833,0.024187431,4.4185355e-05,0.0077953134,0.75122374,0.0043750286,5.7988433e-07,5.6925813e-07,5.2333138e-12,1.2197164e-05,0.00011863441,1.0521304e-09,0.00037754129,0.036383137,1.0267362e-05,1.8796378e-10,1.8534699e-10,5.2647331e-12,3.916519e-08,3.8093603e-07,1.0630663e-11,1.1994031e-05,0.0011558484,1.0376044e-08
4.8612392e-05,0.0011713572,0.0011498919,1.3423973e-07,0.0024867833,0.024187431,4.4181116e-05,0.0077953134,0.75122374,0.0043750243,5.7988433e-07,5.6925808e-07,5.2337579e-12,1.2197164e-05,0.00011863441,1.0519492e-09,0.00037754129,0.036383137,1.0267344e-05,1.8796276e-10,1.8534596e-10,5.2651772e-12,3.9165194e-08,3.8093606e-07,1.0630663e-11,1.1994031e-05,0.0011558484,1.0375997e-08
5.5331429e-05,0.0011713572,0.0011498919,1.3268138e-07,0.0024867833,0.024187431,4.4176292e-05,0.0077953134,0.75122374,0.0043750194,5.7988433e-07,5.6925808e-07,5.2348681e-12,1.2197164e-05,0.00011863441,1.0517567e-09,0.00037754129,0.036383137,1.0267324e-05,1.8796269e-10,1.8534596e-10,5.2653992e-12,3.916519e-08,3.8093603e-07,1.0630496e-11,1.1994031e-05,0.0011558484,1.0376126e-08
6.2979149e-05,0.0011713572,0.0011498919,1.3090767e-07,0.0024867833,0.024187431,4.4170802e-05,0.0077953134,0.75122374,0.0043750138,5.7988433e-07,5.6925808e-07,5.2352567e-12,1.2197164e-05,0.00011863441,1.0515436e-09,0.00037754129,0.036383137,1.0267305e-05,1.8796255e-10,1.8534574e-10,5.2644555e-12,3.916519e-08,3.8093603e-07,1.0630219e-11,1.1994031e-05,0.0011558484,1.037603e-08
7.168391e-05,0.0011713572,0.0011498919,1.2888887e-07,0.0024867833,0.024187431,4.4164552e-05,0.0077953134,0.75122374,0.0043750075,5.7988433e-07,5.6925808e-07,5.2352012e-12,1.2197164e-05,0.00011863441,1.0512916e-09,0.00037754129,0.036383137,1.0267279e-05,1.8796212e-10,1.8534534e-10,5.2641225e-12,3.916519e-08,3.8093606e-07,1.0629941e-11,1.1994031e-05,0.0011558484,1.0376029e-08
8.1591814e-05,0.0011713572,0.0011498919,1.2659098e-07,0.0024867833,0.024187431,4.4157438e-05,0.0077953134,0.75122368,0.0043750002,5.7988433e-07,5.6925808e-07,5.2372551e-12,1.2197164e-05,0.00011863441,1.0510001e-09,0.00037754129,0.036383137,1.0267252e-05,1.8796198e-10,1.853452e-10,5.2648441e-12,3.916519e-08,3.8093603e-07,1.0630552e-11,1.1994031e-05,0.0011558484,1.0376093e-08
9.2869153e-05,0.0011713572,0.0011498919,1.2397546e-07,0.0024867833,0.024187429,4.4149342e-05,0.0077953134,0.75122368,0.004374992,5.7988433e-07,5.6925808e-07,5.2376437e-12,1.2197164e-05,0.00011863441,1.0506706e-09,0.00037754129,0.036383137,1.0267218e-05,1.8796172e-10,1.8534491e-10,5.2637339e-12,3.916519e-08,3.8093603e-07,1.0629941e-11,1.1994031e-05,0.0011558484,1.0376027e-08
0.00010570521,0.0011713572,0.0011498919,1.2099846e-07,0.0024867833,0.024187429,4.4140126e-05,0.0077953134,0.75122368,0.0043749827,5.7988433e-07,5.6925808e-07,5.2397531e-12,1.2197164e-05,0.00011863441,1.0503097e-09,0.00037754129,0.036383137,1.0267182e-05,1.879616e-10,1.8534486e-10,5.264067e-12,3.916519e-08,3.8093603e-07,1.0630552e-11,1.1994031e-05,0.0011558484,1.0376011e-08
0.00012031542,0.0011713572,0.0011498919,1.1761001e-07,0.0024867833,0.024187429,4.4129636e-05,0.0077953134,0.75122368,0.004374972,5.7988433e-07,5.6925808e-07,5.2406413e-12,1.2197164e-05,0.00011863441,1.0498875e-09,0.00037754129,0.036383137,1.0267142e-05,1.8796151e-10,1.853448e-10,5.2643445e-12,3.916519e-08,3.8093603e-07,1.0630108e-11,1.1994031e-05,0.0011558484,1.037587e-08
0.000136945,0.0011713572,0.0011498919,1.1375321e-07,0.0024867833,0.024187429,4.4117697e-05,0.0077953134,0.75122368,0.0043749599,5.7988433e-07,5.6925808e-07,5.242029e-12,1.2197164e-05,0.00011863441,1.0494133e-09,0.00037754129,0.036383137,1.0267094e-05,1.8796142e-10,1.8534473e-10,5.2644e-12,3.916519e-08,3.8093603e-07,1.0630163e-11,1.1994031e-05,0.0011558484,1.0375857e-08
0.00015587307,0.0011713572,0.0011498919,1.0936335e-07,0.0024867833,0.024187429,4.4104107e-05,0.0077953134,0.75122362,0.0043749461,5.7988433e-07,5.6925808e-07,5.2441385e-12,1.2197164e-05,0.0001186344,1.0488657e-09,0.00037754129,0.036383137,1.0267041e-05,1.879614e-10,1.853447e-10,5.2639004e-12,3.916519e-08,3.8093603e-07,1.0630108e-11,1.1994031e-05,0.0011558484,1.0375786e-08
0.00017741731,0.0011713572,0.0011498919,1.0436672e-07,0.0024867833,0.024187427,4.4088639e-05,0.0077953134,0.75122362,0.0043749304,5.7988433e-07,5.6925808e-07,5.2460813e-12,1.2197164e-05,0.0001186344,1.0482444e-09,0.00037754129,0.036383137,1.0266979e-05,1.8796133e-10,1.8534456e-10,5.2645666e-12,3.916519e-08,3.80936e-07,1.0630552e-11,1.1994031e-05,0.0011558484,1.0375644e-08
0.00020193932,0.0011713572,0.0011498919,9.8679475e-08,0.0024867833,0.024187427,4.4071033e-05,0.0077953134,0.75122362,0.0043749125,5.7988433e-07,5.6925808e-07,5.2481353e-12,1.2197164e-05,0.0001186344,1.0475382e-09,0.00037754129,0.036383133,1.026691e-05,1.8796129e-10,1.8534457e-10,5.264289e-12,3.916519e-08,3.8093603e-07,1.0630219e-11,1.1994031e-05,0.0011558484,1.0375547e-08
0.00022985067,0.0011713572,0.0011498919,9.2206155e-08,0.0024867833,0.024187425,4.4050993e-05,0.0077953134,0.75122356,0.0043748921,5.7988433e-07,5.6925808e-07,5.2507998e-12,1.2197164e-05,0.00011863439,1.0467341e-09,0.00037754129,0.036383133,1.0266831e-05,1.8796127e-10,1.853445e-10,5.2636784e-12,3.916519e-08,3.80936e-07,1.0630441e-11,1.1994031e-05,0.0011558484,1.0375424e-08
0.00026161984,0.0011713572,0.0011498919,8.4838135e-08,0.0024867833,0.024187425,4.4028184e-05,0.0077953134,0.75122356,0.004374869,5.7988433e-07,5.6925808e-07,5.2532423e-12,1.2197164e-05,0.00011863439,1.0458185e-09,0.00037754129,0.036383133,1.0266741e-05,1.8796126e-10,1.8534452e-10,5.2644e-12,3.916519e-08,3.80936e-07,1.0630385e-11,1.1994031e-05,0.0011558483,1.0375345e-08
0.00029778004,0.0011713572,0.0011498919,7.6451714e-08,0.0024867833,0.024187425,4.4002222e-05,0.0077953134,0.75122356,0.0043748426,5.7988433e-07,5.6925808e-07,5.257017e-12,1.2197164e-05,0.00011863439,1.0447792e-09,0.00037754129,0.036383133,1.0266637e-05,1.8796124e-10,1.8534453e-10,5.2646221e-12,3.916519e-08,3.80936e-07,1.0630385e-11,1.1994031e-05,0.0011558483,1.037518e-08
0.00033893817,0.0011713572,0.0011498919,6.6906166e-08,0.0024867833,0.024187423,4.3972672e-05,0.0077953134,0.7512235,0.0043748126,5.7988433e-07,5.6925808e-07,5.2612914e-12,1.2197164e-05,0.00011863439,1.0435953e-09,0.00037754129,0.036383133,1.0266521e-05,1.8796122e-10,1.8534445e-10,5.2652327e-12,3.916519e-08,3.80936e-07,1.0630441e-11,1.1994031e-05,0.0011558483,1.0375004e-08
0.00038578504,0.0011713572,0.0011498919,5.604126e-08,0.0024867833,0.024187423,4.3939038e-05,0.0077953138,0.7512235,0.0043747784,5.7988433e-07,5.6925808e-07,5.2659543e-12,1.2197164e-05,0.00011863439,1.0422453e-09,0.00037754129,0.036383133,1.0266388e-05,1.879612e-10,1.8534445e-10,5.264289e-12,3.916519e-08,3.80936e-07,1.0630163e-11,1.1994031e-05,0.0011558483,1.0374808e-08
0.00043910692,0.0011713572,0.0011498919,4.3674646e-08,0.0024867833,0.024187421,4.3900755e-05,0.0077953138,0.7512235,0.0043747395,5.7988433e-07,5.6925808e-07,5.2701177e-12,1.2197164e-05,0.00011863438,1.0407094e-09,0.00037754129,0.03638313,1.0266237e-05,1.879612e-10,1.8534443e-10,5.2646776e-12,3.916519e-08,3.8093597e-07,1.0630719e-11,1.1994031e-05,0.0011558483,1.0374582e-08
0.00049979877,0.0011713572,0.0011498919,2.9598761e-08,0.0024867833,0.02418742,4.385718e-05,0.0077953138,0.75122344,0.0043746953,5.7988433e-07,5.6925808e-07,5.2753357e-12,1.2197164e-05,0.00011863438,1.0389632e-09,0.00037754129,0.03638313,1.0266064e-05,1.8796119e-10,1.8534439e-10,5.2629567e-12,3.916519e-08,3.8093597e-07,1.0630274e-11,1.1994031e-05,0.0011558483,1.037437e-08
0.00056887923,0.0011713572,0.0011498919,1.3577367e-08,0.0024867833,0.02418742,4.3807582e-05,0.0077953138,0.75122339,0.0043746449,5.7988433e-07,5.6925808e-07,5.2812754e-12,1.2197164e-05,0.00011863437,1.036975e-09,0.00037754129,0.036383126,1.0265868e-05,1.8796119e-10,1.8534448e-10,5.264511e-12,3.916519e-08,3.8093597e-07,1.063033e-11,1.1994031e-05,0.0011558481,1.0374081e-08
0.00064750776,0.0011713573,0.0011498919,4.6584501e-09,0.0024867835,0.024187416,4.375113e-05,0.0077953138,0.75122327,0.0043745876,5.7988433e-07,5.6925808e-07,5.289158e-12,1.2197164e-05,0.00011863437,1.0347124e-09,0.00037754129,0.036383122,1.0265645e-05,1.8796119e-10,1.8534449e-10,5.2646776e-12,3.916519e-08,3.8093594e-07,1.0630163e-11,1.1994031e-05,0.0011558481,1.0373757e-08
0.00073700406,0.0011713573,0.0011498919,2.5414745e-08,0.0024867833,0.024187414,4.3686875e-05,0.0077953138,0.75122321,0.0043745223,5.7988433e-07,5.6925813e-07,5.2982618e-12,1.2197164e-05,0.00011863436,1.0321357e-09,0.00037754129,0.036383122,1.026539e-05,1.8796119e-10,1.8534448e-10,5.2641225e-12,3.916519e-08,3.8093594e-07,1.0630385e-11,1.1994031e-05,0.0011558481,1.0373409e-08
0.00083887022,0.0011713573,0.0011498919,4.9039903e-08,0.0024867833,0.024187412,4.3613738e-05,0.0077953134,0.75122315,0.004374448,5.7988433e-07,5.6925819e-07,5.3073657e-12,1.2197164e-05,0.00011863435,1.0292026e-09,0.00037754129,0.036383122,1.0265101e-05,1.8796119e-10,1.8534449e-10,5.2647886e-12,3.916519e-08,3.8093592e-07,1.063033e-11,1.1994031e-05,0.0011558481,1.0373005e-08
0.00095481598,0.0011713573,0.0011498919,7.5930434e-08,0.0024867835,0.024187408,4.3530493e-05,0.0077953134,0.75122303,0.0043743635,5.7988433e-07,5.6925819e-07,5.3181903e-12,1.2197164e-05,0.00011863434,1.0258648e-09,0.00037754129,0.036383115,1.0264772e-05,1.8796117e-10,1.8534445e-10,5.2643445e-12,3.916519e-08,3.8093592e-07,1.0629997e-11,1.1994031e-05,0.0011558479,1.0372533e-08
0.0010867874,0.0011713573,0.0011498919,1.0653767e-07,0.0024867833,0.024187407,4.3435742e-05,0.0077953138,0.75122303,0.0043742673,5.7988433e-07,5.692583e-07,5.3302363e-12,1.2197164e-05,0.00011863433,1.0220669e-09,0.00037754129,0.036383115,1.0264397e-05,1.8796117e-10,1.8534459e-10,5.2646776e-12,3.916519e-08,3.8093589e-07,1.0629997e-11,1.1994031e-05,0.0011558479,1.037201e-08
0.0012369994,0.0011713573,0.0011498919,1.4137531e-07,0.0024867833,0.024187403,4.3327895e-05,0.0077953138,0.75122285,0.0043741577,5.7988433e-07,5.6925842e-07,5.3449467e-12,1.2197164e-05,0.00011863432,1.0177424e-09,0.00037754129,0.036383111,1.0263971e-05,1.8796119e-10,1.853445e-10,5.2648441e-12,3.916519e-08,3.8093589e-07,1.0629553e-11,1.1994031e-05,0.0011558479,1.0371412e-08
0.0014079732,0.0011713575,0.0011498919,1.8102806e-07,0.0024867833,0.024187399,4.3205142e-05,0.0077953138,0.75122267,0.0043740331,5.7988433e-07,5.6925859e-07,5.3602123e-12,1.2197164e-05,0.00011863431,1.0128215e-09,0.00037754129,0.036383104,1.0263485e-05,1.8796119e-10,1.853446e-10,5.2647331e-12,3.916519e-08,3.8093583e-07,1.0630163e-11,1.1994031e-05,0.0011558478,1.0370721e-08
0.0016025784,0.0011713575,0.001149892,2.2616146e-07,0.0024867833,0.024187395,4.3065423e-05,0.0077953129,0.75122261,0.0043738912,5.7988433e-07,5.6925876e-07,5.3783644e-12,1.2197164e-05,0.00011863429,1.0072193e-09,0.00037754129,0.036383104,1.0262932e-05,1.8796117e-10,1.8534464e-10,5.2640114e-12,3.916519e-08,3.809358e-07,1.0629275e-11,1.1994031e-05,0.0011558477,1.0369941e-08
0.0018240812,0.0011713576,0.001149892,2.7753299e-07,0.0024867833,0.024187388,4.2906392e-05,0.0077953134,0.75122243,0.0043737297,5.7988433e-07,5.6925904e-07,5.3986815e-12,1.2197164e-05,0.00011863428,1.0008437e-09,0.00037754129,0.036383096,1.0262303e-05,1.8796117e-10,1.8534478e-10,5.2646776e-12,3.916519e-08,3.8093577e-07,1.0629941e-11,1.1994031e-05,0.0011558476,1.0369055e-08
0.0020761995,0.0011713576,0.0011498921,3.3600487e-07,0.0024867833,0.024187382,4.272538e-05,0.0077953134,0.75122231,0.0043735458,5.7988433e-07,5.692595e-07,5.4226623e-12,1.2197164e-05,0.00011863426,9.9358582e-10,0.00037754129,0.036383092,1.0261587e-05,1.8796119e-10,1.8534484e-10,5.2652327e-12,3.916519e-08,3.8093575e-07,1.0628998e-11,1.1994031e-05,0.0011558476,1.0368046e-08
0.0023631646,0.0011713576,0.0011498922,4.0255846e-07,0.0024867833,0.024187379,4.2519349e-05,0.0077953138,0.75122201,0.0043733366,5.7988433e-07,5.6926001e-07,5.4481419e-12,1.2197164e-05,0.00011863423,9.8532577e-10,0.00037754129,0.036383085,1.0260772e-05,1.8796117e-10,1.8534504e-10,5.2648996e-12,3.916519e-08,3.8093569e-07,1.0629053e-11,1.1994031e-05,0.0011558473,1.0366893e-08
0.0026897931,0.0011713577,0.0011498923,4.7831078e-07,0.0024867835,0.024187367,4.2284842e-05,0.0077953138,0.75122184,0.0043730984,5.7988433e-07,5.6926069e-07,5.4791172e-12,1.2197164e-05,0.00011863422,9.7592412e-10,0.00037754129,0.036383078,1.0259845e-05,1.8796117e-10,1.8534527e-10,5.264289e-12,3.916519e-08,3.8093566e-07,1.0629553e-11,1.1994031e-05,0.0011558472,1.0365584e-08
0.003061567,0.0011713578,0.0011498926,5.645332e-07,0.0024867835,0.024187362,4.2017922e-05,0.0077953134,0.75122148,0.0043728273,5.7988433e-07,5.692616e-07,5.5135896e-12,1.2197164e-05,0.00011863419,9.6522196e-10,0.00037754129,0.036383066,1.0258789e-05,1.8796119e-10,1.853455e-10,5.2647886e-12,3.916519e-08,3.809356e-07,1.0628831e-11,1.1994031e-05,0.001155847,1.0364097e-08
0.0034847263,0.0011713579,0.0011498929,6.6267285e-07,0.0024867835,0.024187351,4.171411e-05,0.0077953134,0.75122124,0.0043725187,5.7988433e-07,5.6926285e-07,5.553169e-12,1.2197164e-05,0.00011863416,9.5304142e-10,0.00037754129,0.036383055,1.0257587e-05,1.8796117e-10,1.8534585e-10,5.2646776e-12,3.916519e-08,3.8093555e-07,1.0628942e-11,1.1994031e-05,0.0011558469,1.0362402e-08
0.0039663732,0.0011713579,0.0011498933,7.7437682e-07,0.0024867835,0.024187341,4.1368306e-05,0.0077953138,0.75122088,0.0043721675,5.7988433e-07,5.6926439e-07,5.597578e-12,1.2197164e-05,0.00011863413,9.3917679e-10,0.00037754129,0.036383048,1.025622e-05,1.8796117e-10,1.8534632e-10,5.2646776e-12,3.916519e-08,3.8093549e-07,1.0628776e-11,1.1994031e-05,0.0011558466,1.0360474e-08
0.0045145916,0.0011713582,0.0011498937,9.0151989e-07,0.0024867835,0.02418733,4.0974707e-05,0.0077953138,0.75122041,0.0043717678,5.7988433e-07,5.6926649e-07,5.6490368e-12,1.2197164e-05,0.00011863409,9.2339664e-10,0.00037754129,0.036383033,1.0254663e-05,1.8796117e-10,1.8534682e-10,5.2641225e-12,3.916519e-08,3.8093543e-07,1.0628887e-11,1.1994031e-05,0.0011558464,1.0358278e-08
0.005138583,0.0011713583,0.0011498944,1.0462359e-06,0.002486784,0.024187315,4.0526707e-05,0.0077953138,0.75121999,0.0043713128,5.7988433e-07,5.6926922e-07,5.7071015e-12,1.2197164e-05,0.00011863405,9.0543478e-10,0.00037754129,0.036383018,1.0252891e-05,1.8796117e-10,1.8534758e-10,5.2644555e-12,3.916519e-08,3.8093535e-07,1.0628276e-11,1.1994031e-05,0.0011558462,1.0355779e-08
0.0058488202,0.0011713585,0.0011498954,1.2109537e-06,0.002486784,0.0241873,4.0016786e-05,0.0077953138,0.75121945,0.0043707949,5.7988433e-07,5.692728e-07,5.7722715e-12,1.2197164e-05,0.00011863401,8.8499053e-10,0.00037754129,0.036383003,1.0250874e-05,1.8796119e-10,1.8534864e-10,5.2650662e-12,3.916519e-08,3.8093526e-07,1.0628332e-11,1.1994031e-05,0.0011558458,1.0352933e-08
0.006657224,0.0011713587,0.0011498965,1.3984376e-06,0.0024867842,0.024187284,3.9436386e-05,0.0077953134,0.75121897,0.0043702054,5.7988433e-07,5.6927746e-07,5.8471561e-12,1.2197164e-05,0.00011863394,8.6172053e-10,0.00037754129,0.036382981,1.0248578e-05,1.8796117e-10,1.8534982e-10,5.2641225e-12,3.916519e-08,3.8093518e-07,1.0627776e-11,1.1994031e-05,0.0011558455,1.0349695e-08
0.0075773626,0.0011713591,0.001149898,1.6118342e-06,0.0024867845,0.024187263,3.8775767e-05,0.0077953138,0.75121826,0.0043695345,5.7988433e-07,5.692836e-07,5.9333649e-12,1.2197164e-05,0.00011863389,8.3523438e-10,0.00037754129,0.036382958,1.0245965e-05,1.8796117e-10,1.8535154e-10,5.264511e-12,3.916519e-08,3.8093509e-07,1.0627332e-11,1.1994031e-05,0.001155845,1.034601e-08
0.0086246796,0.0011713593,0.0011499001,1.8547249e-06,0.0024867847,0.024187243,3.802384e-05,0.0077953138,0.75121748,0.0043687708,5.7988433e-07,5.6929156e-07,6.0301208e-12,1.2197164e-05,0.00011863383,8.05087e-10,0.00037754129,0.036382936,1.0242991e-05,1.8796117e-10,1.853538e-10,5.2643445e-12,3.916519e-08,3.8093498e-07,1.0626444e-11,1.1994031e-05,0.0011558445,1.0341816e-08
0.0098167532,0.0011713598,0.0011499027,2.1311859e-06,0.0024867852,0.024187218,3.7167987e-05,0.0077953138,0.75121659,0.0043679016,5.7988433e-07,5.693019e-07,6.1411431e-12,1.2197164e-05,0.00011863376,7.7077328e-10,0.00037754129,0.03638291,1.0239606e-05,1.8796119e-10,1.8535659e-10,5.2651217e-12,3.916519e-08,3.8093484e-07,1.0626833e-11,1.1994031e-05,0.0011558441,1.033704e-08
0.011173591,0.0011713604,0.0011499062,2.4458569e-06,0.0024867859,0.024187192,3.6193843e-05,0.0077953138,0.75121558,0.0043669122,5.7988433e-07,5.6931543e-07,6.2677086e-12,1.2197164e-05,0.00011863368,7.3171652e-10,0.00037754129,0.036382876,1.0235753e-05,1.8796117e-10,1.8536034e-10,5.2643445e-12,3.916519e-08,3.8093472e-07,1.0625834e-11,1.1994031e-05,0.0011558434,1.0331605e-08
0.012717966,0.0011713611,0.0011499107,2.8040187e-06,0.0024867866,0.024187163,3.508506e-05,0.0077953143,0.7512145,0.0043657861,5.7988433e-07,5.69333e-07,6.4107608e-12,1.2197164e-05,0.0001186336,6.8726208e-10,0.00037754129,0.036382839,1.0231367e-05,1.8796117e-10,1.8536504e-10,5.2639559e-12,3.916519e-08,3.8093458e-07,1.0625167e-11,1.1994031e-05,0.0011558426,1.032542e-08
0.0144758,0.0011713619,0.0011499166,3.2116818e-06,0.0024867875,0.024187131,3.3823028e-05,0.0077953138,0.75121319,0.0043645044,5.7988433e-07,5.693559e-07,6.5745187e-12,1.2197164e-05,0.00011863352,6.3666267e-10,0.00037754129,0.036382802,1.0226375e-05,1.8796119e-10,1.8537138e-10,5.2655103e-12,3.916519e-08,3.8093449e-07,1.0624224e-11,1.1994031e-05,0.0011558419,1.0318379e-08
0.016476595,0.0011713629,0.0011499242,3.6756874e-06,0.0024867887,0.024187095,3.2386568e-05,0.0077953143,0.75121176,0.0043630455,5.7988433e-07,5.6938563e-07,6.762535e-12,1.2197164e-05,0.00011863343,5.7907024e-10,0.00037754129,0.036382753,1.0220693e-05,1.8796117e-10,1.8537949e-10,5.2639004e-12,3.916519e-08,3.8093435e-07,1.0624113e-11,1.1994031e-05,0.001155841,1.0310366e-08
0.018753933,0.0011713642,0.0011499343,4.203822e-06,0.0024867903,0.024187056,3.0751573e-05,0.0077953143,0.75121009,0.0043613849,5.7988433e-07,5.6942429e-07,6.9754202e-12,1.2197164e-05,0.00011863333,5.1351745e-10,0.00037754129,0.036382701,1.0214226e-05,1.8796117e-10,1.8539001e-10,5.264289e-12,3.916519e-08,3.8093424e-07,1.062278e-11,1.1994031e-05,0.00115584,1.0301244e-08
0.021346038,0.0011713658,0.0011499472,4.804948e-06,0.0024867924,0.024187015,2.8890603e-05,0.0077953143,0.75120819,0.0043594949,5.7988433e-07,5.6947448e-07,7.2188366e-12,1.2197164e-05,0.00011863324,4.3890475e-10,0.00037754129,0.036382638,1.0206865e-05,1.8796117e-10,1.8540366e-10,5.2646221e-12,3.916519e-08,3.8093415e-07,1.0621615e-11,1.1994031e-05,0.0011558388,1.0290862e-08
0.024296413,0.0011713679,0.0011499642,5.4891524e-06,0.002486795,0.024186973,2.6772429e-05,0.0077953148,0.75120604,0.0043573436,5.7988433e-07,5.6953962e-07,7.4961704e-12,1.2197164e-05,0.00011863316,3.539794e-10,0.00037754126,0.036382571,1.0198487e-05,1.8796117e-10,1.8542137e-10,5.2646221e-12,3.916519e-08,3.809341e-07,1.062056e-11,1.1994031e-05,0.0011558374,1.0279045e-08
0.02765458,0.0011713705,0.0011499861,6.2679159e-06,0.0024867984,0.024186926,2.4361502e-05,0.0077953148,0.75120366,0.004354895,5.7988433e-07,5.6962421e-07,7.810752e-12,1.2197164e-05,0.00011863308,2.573165e-10,0.00037754126,0.036382489,1.0188951e-05,1.8796117e-10,1.8544445e-10,5.2642335e-12,3.916519e-08,3.809341e-07,1.0619117e-11,1.1994031e-05,0.001155836,1.0265594e-08
0.031476901,0.0011713738,0.0011500147,7.1543053e-06,0.0024868031,0.024186879,2.1617365e-05,0.0077953148,0.7512008,0.004352108,5.7988433e-07,5.6973397e-07,8.1695206e-12,1.2197164e-05,0.00011863302,1.4729412e-10,0.00037754126,0.036382399,1.0178097e-05,1.8796119e-10,1.8547429e-10,5.2650106e-12,3.916519e-08,3.8093415e-07,1.0617784e-11,1.1994031e-05,0.0011558343,1.0250285e-08
0.03582753,0.001171378,0.0011500517,8.1631929e-06,0.0024868087,0.024186831,1.8493968e-05,0.0077953148,0.75119764,0.0043489357,5.7988433e-07,5.6987636e-07,8.5769725e-12,1.2197164e-05,0.00011863299,2.2211677e-11,0.00037754126,0.036382299,1.0165742e-05,1.8796117e-10,1.8551302e-10,5.2648441e-12,3.916519e-08,3.8093432e-07,1.0616008e-11,1.1994031e-05,0.0011558323,1.0232859e-08
0.040779488,0.0011713833,0.0011500999,9.3115052e-06,0.0024868161,0.024186788,1.49389e-05,0.0077953152,0.75119406,0.0043453251,5.7988433e-07,5.7006099e-07,9.0412122e-12,1.2197165e-05,0.000118633,1.2053475e-10,0.00037754126,0.036382183,1.015168e-05,1.8796117e-10,1.8556323e-10,5.2647331e-12,3.916519e-08,3.8093467e-07,1.0613843e-11,1.1994031e-05,0.0011558302,1.0213026e-08
0.046415888,0.0011713901,0.0011501623,1.0618507e-05,0.0024868259,0.024186749,1.0892504e-05,0.0077953157,0.75118989,0.0043412155,5.7988433e-07,5.7030047e-07,9.5699559e-12,1.2197165e-05,0.00011863308,2.8272634e-10,0.00037754126,0.036382053,1.0135675e-05,1.8796117e-10,1.8562829e-10,5.264289e-12,3.916519e-08,3.8093521e-07,1.0611456e-11,1.1994031e-05,0.0011558278,1.019045e-08
0.052831333,0.0011713986,0.0011502434,1.2106124e-05,0.0024868385,0.024186721,6.2868848e-06,0.0077953162,0.7511853,0.0043365378,5.7988433e-07,5.7061078e-07,1.0170864e-11,1.2197165e-05,0.00011863325,4.6736831e-10,0.00037754123,0.036381904,1.0117457e-05,1.8796117e-10,1.8571263e-10,5.2635674e-12,3.916519e-08,3.8093606e-07,1.0609069e-11,1.1994031e-05,0.0011558249,1.0164755e-08
0.060133498,0.0011714096,0.0011503487,1.3799311e-05,0.0024868548,0.024186706,1.0447645e-06,0.0077953171,0.75117993,0.0043312138,5.7988433e-07,5.71013e-07,1.0855816e-11,1.2197165e-05,0.00011863355,6.7754813e-10,0.00037754129,0.036381736,1.0096722e-05,1.8796117e-10,1.8582184e-10,5.2642335e-12,3.916519e-08,3.8093731e-07,1.0605739e-11,1.1994031e-05,0.0011558216,1.0135508e-08
0.068444943,0.0011714236,0.0011504851,1.5726468e-05,0.0024868757,0.024186714,4.9218109e-06,0.0077953176,0.75117403,0.0043251539,5.7988433e-07,5.7153409e-07,1.1636136e-11,1.2197165e-05,0.00011863403,9.1677638e-10,0.00037754129,0.036381543,1.0073121e-05,1.8796116e-10,1.8596334e-10,5.2639559e-12,3.916519e-08,3.8093907e-07,1.0602186e-11,1.1994031e-05,0.001155818,1.0102219e-08
0.077905167,0.0011714416,0.0011506621,1.7919915e-05,0.002486903,0.024186756,1.1712946e-05,0.0077953185,0.75116712,0.0043182565,5.7988433e-07,5.7220893e-07,1.2522205e-11,1.2197165e-05,0.00011863474,1.1890667e-09,0.00037754129,0.036381327,1.0046258e-05,1.8796117e-10,1.8614672e-10,5.2644555e-12,3.916519e-08,3.8094154e-07,1.0598356e-11,1.1994031e-05,0.0011558138,1.006433e-08
0.088672952,0.0011714647,0.0011508917,2.0416438e-05,0.0024869381,0.024186846,1.9442572e-05,0.0077953204,0.75115937,0.004310406,5.7988433e-07,5.7308256e-07,1.3532231e-11,1.2197165e-05,0.00011863578,1.4989877e-09,0.00037754129,0.036381077,1.0015683e-05,1.8796117e-10,1.8638392e-10,5.2639559e-12,3.916519e-08,3.8094501e-07,1.0594414e-11,1.1994031e-05,0.0011558092,1.0021204e-08
0.10092902,0.0011714944,0.0011511891,2.3257898e-05,0.002486984,0.024187,2.8240359e-05,0.0077953222,0.75115055,0.0043014706,5.7988433e-07,5.7421295e-07,1.4680868e-11,1.2197165e-05,0.00011863726,1.8517399e-09,0.00037754126,0.036380798,9.9808823e-06,1.8796115e-10,1.8669097e-10,5.2630678e-12,3.916519e-08,3.8094973e-07,1.058964e-11,1.1994031e-05,0.0011558038,9.9721171e-09
0.11487908,0.0011715327,0.0011515747,2.6491934e-05,0.0024870434,0.02418725,3.8253884e-05,0.0077953241,0.75114053,0.0042913004,5.7988433e-07,5.7567485e-07,1.5989654e-11,1.2197165e-05,0.00011863933,2.2532415e-09,0.00037754126,0.036380481,9.9412722e-06,1.8796117e-10,1.8708823e-10,5.2647886e-12,3.916519e-08,3.8095615e-07,1.0583701e-11,1.1994031e-05,0.0011557977,9.9162464e-09
0.13075728,0.0011715817,0.0011520743,3.017276e-05,0.00248712,0.024187621,4.9651105e-05,0.0077953269,0.75112915,0.0042797248,5.7988433e-07,5.7756398e-07,1.7487845e-11,1.2197165e-05,0.00011864218,2.7102285e-09,0.00037754126,0.036380116,9.8961882e-06,1.8796117e-10,1.876018e-10,5.2647331e-12,3.916519e-08,3.8096476e-07,1.0576984e-11,1.1994031e-05,0.001155791,9.8526544e-09
0.1488301,0.0011716449,0.0011527216,3.4362069e-05,0.0024872192,0.024188163,6.2623173e-05,0.0077953306,0.75111628,0.0042665497,5.7988433e-07,5.8000313e-07,1.9198365e-11,1.2197165e-05,0.00011864606,3.2303669e-09,0.00037754126,0.036379706,9.844874e-06,1.8796117e-10,1.882651e-10,5.2637339e-12,3.916519e-08,3.8097633e-07,1.0569601e-11,1.1994031e-05,0.0011557833,9.7802738e-09
0.16940088,0.0011717264,0.00115356,3.9130061e-05,0.0024873479,0.02418893,7.7387626e-05,0.0077953357,0.75110161,0.004251554,5.7988433e-07,5.831489e-07,2.1144808e-11,1.2197165e-05,0.00011865131,3.8223821e-09,0.00037754129,0.036379244,9.7864688e-06,1.8796117e-10,1.891212e-10,5.2641225e-12,3.916519e-08,3.8099171e-07,1.0561219e-11,1.1994031e-05,0.0011557747,9.6978903e-09
0.19281489,0.0011718315,0.0011546458,4.4556617e-05,0.0024875146,0.024190001,9.4192036e-05,0.0077953413,0.75108498,0.0042344864,5.7988433e-07,5.8720025e-07,2.3360258e-11,1.2197165e-05,0.00011865836,4.4962045e-09,0.00037754129,0.036378723,9.7199929e-06,1.8796117e-10,1.9022475e-10,5.2638449e-12,3.916519e-08,3.8101211e-07,1.0551671e-11,1.1994031e-05,0.0011557648,9.6041213e-09
0.2194651,0.001171967,0.0011560512,5.0732628e-05,0.0024877305,0.024191476,0.00011331814,0.0077953488,0.75106621,0.0042150606,5.7988433e-07,5.9240881e-07,2.5882352e-11,1.2197165e-05,0.00011866778,5.2631354e-09,0.00037754129,0.036378127,9.6443315e-06,1.8796117e-10,1.9164531e-10,5.2644555e-12,3.916519e-08,3.8103911e-07,1.0541124e-11,1.1994031e-05,0.0011557537,9.4973944e-09
0.24979881,0.001172142,0.0011578698,5.7761509e-05,0.0024880101,0.024193484,0.00013508655,0.0077953585,0.75104487,0.0041929509,5.7988433e-07,5.9909047e-07,2.8752334e-11,1.2197165e-05,0.00011868031,6.1360366e-09,0.00037754129,0.03637746,9.5582155e-06,1.8796117e-10,1.9347032e-10,5.2643445e-12,3.916519e-08,3.810747e-07,1.0528634e-11,1.1994031e-05,0.0011557413,9.3759185e-09
0.28432514,0.0011723677,0.0011602221,6.5760917e-05,0.0024883721,0.024196198,0.00015986212,0.0077953711,0.75102079,0.0041677867,5.7988439e-07,6.076387e-07,3.2020275e-11,1.2197165e-05,0.00011869689,7.1295451e-09,0.00037754129,0.036376707,9.4602009e-06,1.8796117e-10,1.9580972e-10,5.2644555e-12,3.916519e-08,3.8112151e-07,1.0514867e-11,1.1994031e-05,0.0011557274,9.2376562e-09
0.32362358,0.0011726595,0.0011632626,7.4864705e-05,0.0024888413,0.02419984,0.00018806,0.0077953869,0.75099355,0.0041391463,5.7988439e-07,6.1853859e-07,3.5738967e-11,1.2197165e-05,0.0001187188,8.2603188e-09,0.00037754129,0.036375862,9.3486445e-06,1.8796117e-10,1.9879964e-10,5.264178e-12,3.916519e-08,3.8118296e-07,1.0498602e-11,1.1994031e-05,0.0011557118,9.0802885e-09
0.36835372,0.0011730361,0.00116719,8.5225142e-05,0.0024894488,0.024204703,0.00022015262,0.0077954074,0.75096273,0.0041065498,5.7988439e-07,6.3238156e-07,3.9970249e-11,1.2197165e-05,0.00011874764,9.5473128e-09,0.00037754129,0.036374908,9.221676e-06,1.8796117e-10,2.0260797e-10,5.2641225e-12,3.916519e-08,3.8126342e-07,1.0480339e-11,1.1994031e-05,0.0011556944,8.9011754e-09
0.4192663,0.0011735227,0.0011722583,9.7015431e-05,0.0024902355,0.024211165,0.00025667748,0.007795434,0.75092793,0.004069451,5.7988444e-07,6.4987785e-07,4.4786563e-11,1.2197166e-05,0.00011878555,1.1012101e-08,0.00037754132,0.036373839,9.0771674e-06,1.8796119e-10,2.0743803e-10,5.2649551e-12,3.916519e-08,3.8136875e-07,1.0459411e-11,1.1994031e-05,0.0011556748,8.6973138e-09
0.47721585,0.0011741514,0.0011787912,0.00011043257,0.0024912544,0.02421972,0.00029824618,0.007795468,0.75088876,0.0040272286,5.7988444e-07,6.7186807e-07,5.0267623e-11,1.2197166e-05,0.00011883523,1.2679228e-08,0.00037754132,0.036372647,8.9126968e-06,1.8796117e-10,2.1353316e-10,5.2639004e-12,3.916519e-08,3.8150628e-07,1.0436485e-11,1.1994031e-05,0.0011556533,8.465285e-09
0.54317498,0.0011749639,0.0011871997,0.00012570061,0.0024925731,0.024231013,0.00034555452,0.0077955117,0.75084472,0.0039791756,5.798845e-07,6.9932929e-07,5.6507632e-11,1.2197166e-05,0.00011890028,1.4576627e-08,0.00037754132,0.036371309,8.7255087e-06,1.8796119e-10,2.2118009e-10,5.2642335e-12,3.9165194e-08,3.8168577e-07,1.0409174e-11,1.1994031e-05,0.0011556294,8.2011987e-09
0.61825076,0.0011760136,0.001198003,0.00014307432,0.0024942807,0.024245873,0.00039939409,0.0077955686,0.75079513,0.0039244876,5.798845e-07,7.3337719e-07,6.3608341e-11,1.2197167e-05,0.00011898528,1.6736079e-08,0.00037754132,0.036369827,8.5124676e-06,1.8796119e-10,2.307103e-10,5.2639004e-12,3.9165194e-08,3.8191968e-07,1.0378975e-11,1.1994031e-05,0.0011556032,7.9006277e-09
0.70370325,0.00117737,0.001211851,0.00016284336,0.0024964907,0.024265381,0.00046066539,0.0077956412,0.75073963,0.0038622497,5.7988461e-07,7.7526408e-07,7.1689155e-11,1.2197168e-05,0.00011909621,1.9193747e-08,0.00037754135,0.03636818,8.2700058e-06,1.879612e-10,2.425003e-10,5.2647886e-12,3.9165194e-08,3.8222421e-07,1.0343892e-11,1.1994032e-05,0.0011555746,7.5585342e-09
0.80096669,0.0011791217,0.0012295526,0.00018533704,0.0024993503,0.024290936,0.00053039269,0.0077957357,0.75067753,0.003791421,5.7988467e-07,8.2637359e-07,8.0886298e-11,1.2197169e-05,0.00011924075,2.1990772e-08,0.00037754138,0.03636637,7.9940644e-06,1.8796119e-10,2.5697061e-10,5.2641225e-12,3.9165194e-08,3.8262036e-07,1.0304479e-11,1.1994032e-05,0.0011555436,7.1691856e-09
0.91167356,0.0011813839,0.0012521024,0.00021092967,0.00250305,0.024324344,0.00060974103,0.0077958577,0.75060827,0.0037108172,5.7988478e-07,8.8821707e-07,9.1354313e-11,1.219717e-05,0.00011942891,2.5173963e-08,0.00037754144,0.03636438,7.6800257e-06,1.879612e-10,2.7458466e-10,5.264178e-12,3.9165197e-08,3.8313516e-07,1.0259071e-11,1.1994033e-05,0.0011555102,6.7260585e-09
1.0376819,0.0011843037,0.0012807095,0.00024004662,0.0025078338,0.024367943,0.00070003533,0.0077960156,0.7505312,0.0036190919,5.798849e-07,9.6243377e-07,1.0326662e-10,1.2197172e-05,0.00011967349,2.8796564e-08,0.00037754147,0.036362216,7.3226363e-06,1.8796122e-10,2.9584687e-10,5.264178e-12,3.9165197e-08,3.8380352e-07,1.0208168e-11,1.1994033e-05,0.0011554747,6.2217302e-09
1.1811068,0.0011880698,0.0013168224,0.00027317115,0.0025140163,0.024424739,0.00080278221,0.0077962191,0.7504459,0.0035147134,5.7988507e-07,1.0508004e-06,1.1682239e-10,1.2197173e-05,0.00011999105,3.2919147e-08,0.00037754155,0.036359876,6.9159208e-06,1.8796124e-10,3.213044e-10,5.2650106e-12,3.9165201e-08,3.846705e-07,1.0149603e-11,1.1994033e-05,0.0011554379,5.6477557e-09
1.3443553,0.0011929239,0.0013621487,0.00031085223,0.0025220015,0.024498597,0.0009196947,0.0077964822,0.75035197,0.0033959402,5.798853e-07,1.1552495e-06,1.3226104e-10,1.2197176e-05,0.00012040281,3.7610603e-08,0.00037754164,0.036357377,6.4530822e-06,1.8796126e-10,3.5155065e-10,5.2655103e-12,3.9165204e-08,3.8579392e-07,1.0083656e-11,1.1994034e-05,0.0011554003,4.9945265e-09
1.5301674,0.0011991736,0.0014186666,0.00035371322,0.0025323066,0.024594473,0.0010527202,0.0077968226,0.75024885,0.0032607922,5.7988558e-07,1.2778997e-06,1.4983098e-10,1.219718e-05,0.00012093593,4.2949284e-08,0.00037754173,0.036354743,5.9263907e-06,1.8796126e-10,3.8723247e-10,5.2636229e-12,3.9165208e-08,3.8724798e-07,1.0007828e-11,1.1994036e-05,0.001155363,4.2511112e-09
1.7416619,0.001207209,0.0014886259,0.00040246176,0.0025455907,0.024718693,0.001204072,0.0077972631,0.75013685,0.0031070184,5.7988592e-07,1.4210956e-06,1.6982227e-10,1.2197184e-05,0.00012162506,4.9024288e-08,0.00037754187,0.036352016,5.3270558e-06,1.8796127e-10,4.2906143e-10,5.2646221e-12,3.9165212e-08,3.8912745e-07,9.9217856e-12,1.1994037e-05,0.001155328,3.4050744e-09
1.9823884,0.0012175225,0.0015745407,0.00045790088,0.0025626926,0.024879299,0.0013762656,0.0077978326,0.75001591,0.0029320603,5.7988638e-07,1.5874541e-06,1.9257373e-10,1.219719e-05,0.00012251419,5.5936926e-08,0.00037754205,0.036349263,4.6450823e-06,1.8796131e-10,4.7782694e-10,5.2647331e-12,3.9165219e-08,3.9155316e-07,9.8238639e-12,1.1994039e-05,0.0011552976,2.4422714e-09
2.2563873,0.0012307313,0.0016791772,0.00052094142,0.0025846718,0.025086462,0.0015721588,0.0077985688,0.74988693,0.0027330105,5.79887e-07,1.7799198e-06,2.1845825e-10,1.2197197e-05,0.00012365879,6.3802372e-08,0.00037754228,0.036346592,3.8691072e-06,1.8796134e-10,5.3441296e-10,5.2639559e-12,3.9165226e-08,3.9467807e-07,9.7127306e-12,1.1994041e-05,0.0011552753,1.3466124e-09
2.5682574,0.0012476023,0.0018055429,0.00059261607,0.0026128592,0.025352953,0.0017949975,0.0077995211,0.74975121,0.0025065659,5.798878e-07,2.0018231e-06,2.4790953e-10,1.2197207e-05,0.00012512841,7.2751544e-08,0.00037754257,0.036344152,2.986214e-06,1.8796141e-10,5.998162e-10,5.2648996e-12,3.9165236e-08,3.9869482e-07,9.5858876e-12,1.1994045e-05,0.0011552656,9.9799669e-11
2.9232331,0.0012690795,0.0019568847,0.000674095,0.0026489128,0.025694672,0.0020484678,0.0078007537,0.74961108,0.0022489744,5.7988882e-07,2.2569443e-06,2.8141767e-10,1.219722e-05,0.00012700938,8.2933227e-08,0.00037754298,0.036342129,1.9817235e-06,1.8796147e-10,6.7516592e-10,5.2634563e-12,3.9165251e-08,4.0384413e-07,9.4415031e-12,1.1994049e-05,0.0011552753,1.3189749e-09
3.3272724,0.0012963103,0.0021367052,0.00076670332,0.0026948778,0.026131222,0.0023367539,0.0078023477,0.74947035,0.001955976,5.7989018e-07,2.5495849e-06,3.1953706e-10,1.2197235e-05,0.00012940777,9.4516473e-08,0.00037754347,0.036340829,8.3895645e-07,1.8796154e-10,7.6174594e-10,5.2627902e-12,3.9165268e-08,4.1042401e-07,9.2776897e-12,1.1994053e-05,0.0011553128,2.9333706e-09
3.7871565,0.0013306704,0.002348793,0.00087194059,0.0027532487,0.026686469,0.0026646035,0.0078044105,0.7493341,0.0016227345,5.7989189e-07,2.8846414e-06,3.6290276e-10,1.2197257e-05,0.00013245222,1.0769332e-07,0.00037754411,0.036340632,4.6103398e-07,1.8796167e-10,8.6101803e-10,5.2644555e-12,3.916529e-08,4.1879912e-07,9.0908392e-12,1.1994061e-05,0.0011553898,4.7702847e-09
4.3106042,0.0013737823,0.0025972782,0.00099150234,0.0028270246,0.027389063,0.003037402,0.0078070769,0.74921012,0.0012437626,5.7989411e-07,3.267691e-06,4.1223003e-10,1.2197283e-05,0.00013629654,1.2268185e-07,0.00037754493,0.036342062,1.939765e-06,1.8796183e-10,9.7464781e-10,5.2646221e-12,3.9165318e-08,4.2941005e-07,8.878509e-12,1.1994071e-05,0.0011555221,6.8602908e-09
4.9064011,0.0014275264,0.0028866995,0.0011273039,0.0029197559,0.028272849,0.0034612546,0.0078105261,0.74910903,0.00081283672,5.7989701e-07,3.7050822e-06,4.6833515e-10,1.2197319e-05,0.00014112151,1.3972965e-07,0.00037754601,0.036345843,3.6216652e-06,1.8796197e-10,1.1045337e-09,5.2622351e-12,3.9165357e-08,4.4278082e-07,8.636758e-12,1.1994081e-05,0.0011557302,9.2381348e-09
5.584547,0.0014940404,0.0032220858,0.0012815069,0.0030355745,0.029377075,0.0039430788,0.0078149866,0.74904561,0.00032290133,5.799007e-07,4.2040379e-06,5.321385e-10,1.2197364e-05,0.0001471358,1.591177e-07,0.0003775474,0.036352925,5.5344582e-06,1.8796223e-10,1.2528385e-09,5.2630678e-12,3.9165407e-08,4.5952422e-07,8.3617557e-12,1.1994097e-05,0.0011560415,1.1943295e-08
6.3564239,0.0015757101,0.0036090438,0.0014565491,0.0031792009,0.030746417,0.0044907074,0.0078207524,0.74904001,0.0002340373,5.7990553e-07,4.7727708e-06,6.0469846e-10,1.2197423e-05,0.00015457597,1.8116476e-07,0.00037754921,0.036364567,7.7095949e-06,1.8796252e-10,1.4220249e-09,5.2632343e-12,3.9165471e-08,4.8034406e-07,8.0487839e-12,1.1994116e-05,0.001156492,1.5020619e-08
7.2349869,0.0016751523,0.0040538525,0.0016551729,0.0033559327,0.032430757,0.0051130034,0.0078282049,0.74911922,0.00086703013,5.7991178e-07,5.4206098e-06,6.8719197e-10,1.2197499e-05,0.00016370539,2.0623226e-07,0.00037755157,0.03638244,1.0182738e-05,1.8796295e-10,1.6148957e-09,5.2653992e-12,3.9165556e-08,5.0603416e-07,7.693457e-12,1.1994141e-05,0.0011571292,1.8521032e-08
8.2349819,0.0017951949,0.0045635584,0.0018804594,0.0035716209,0.034484826,0.0058201173,0.0078378338,0.74931937,0.0015863175,5.7991986e-07,6.1581441e-06,7.8097973e-10,1.2197598e-05,0.00017481291,2.3472979e-07,0.00037755459,0.036408745,1.2994304e-05,1.8796345e-10,1.8346381e-09,5.2637339e-12,3.9165659e-08,5.3747476e-07,7.2892248e-12,1.1994172e-05,0.0011580146,2.2502353e-08
9.3731928,0.0019388645,0.0051460736,0.0021358658,0.0038326425,0.036967821,0.0066233939,0.007850267,0.74968839,0.0024034758,5.7993026e-07,6.9973821e-06,8.8757818e-10,1.2197725e-05,0.00018821162,2.6712127e-07,0.00037755849,0.036446363,1.6190071e-05,1.879641e-10,2.0848747e-09,5.2636229e-12,3.9165801e-08,5.7562869e-07,6.8287598e-12,1.1994216e-05,0.0011592294,2.7030196e-08
10.668723,0.0021093832,0.0058102729,0.0024252624,0.0041458937,0.039943114,0.0075355618,0.0078663137,0.7502892,0.0033315784,5.7994379e-07,7.9519277e-06,1.0087213e-09,1.2197889e-05,0.00020423887,3.0393178e-07,0.00037756356,0.036499046,1.9821852e-05,1.8796498e-10,2.3697195e-09,5.2638449e-12,3.9165979e-08,6.2153896e-07,6.3052341e-12,1.199427e-05,0.0011608785,3.2178994e-08
12.143317,0.0023101822,0.0065660928,0.0027529717,0.0045188093,0.043478262,0.008571047,0.0078870095,0.75120413,0.0043853734,5.7996118e-07,9.0371805e-06,1.1463632e-09,1.2198101e-05,0.00022325786,3.4575515e-07,0.00037757008,0.036571678,2.3948248e-05,1.8796609e-10,2.6938414e-09,5.2631233e-12,3.916621e-08,6.763313e-07,5.7103766e-12,1.199434e-05,0.0011630979,3.8033145e-08
13.821725,0.0025449286,0.0074246293,0.0031238082,0.0049594273,0.047645304,0.0097460882,0.0079136752,0.75253999,0.0055814763,5.7998369e-07,1.0270551e-05,1.302705e-09,1.2198376e-05,0.00024566133,3.9326236e-07,0.00037757849,0.036670562,2.8635476e-05,1.8796754e-10,3.0625362e-09,5.2639004e-12,3.9166508e-08,7.4122221e-07,5.0341953e-12,1.1994432e-05,0.0011660638,4.4688293e-08
15.732116,0.0028175658,0.0083982283,0.003543118,0.005476492,0.052521415,0.011078935,0.0079479935,0.75443429,0.0069385789,5.800128e-07,1.1671699e-05,1.4802494e-09,1.219873e-05,0.00027187698,4.472108e-07,0.00037758937,0.036803808,3.3958283e-05,1.8796942e-10,3.4818042e-09,5.2647331e-12,3.9166896e-08,8.1753427e-07,4.2649773e-12,1.1994549e-05,0.0011700027,5.2252762e-08
17.906555,0.0031323577,0.0095005743,0.0040168156,0.0060795946,0.058189813,0.012590059,0.0079921009,0.75706297,0.008477673,5.8005025e-07,1.3262804e-05,1.6818014e-09,1.2199186e-05,0.0003023746,5.084544e-07,0.00037760346,0.036981788,4.0000948e-05,1.8797185e-10,3.9584398e-09,5.2669535e-12,3.9167396e-08,9.0671699e-07,3.3921199e-12,1.1994702e-05,0.0011752044,6.0849155e-08
20.381538,0.0034939353,0.01074677,0.0045514183,0.0067793461,0.064740807,0.014302375,0.008048689,0.76064909,0.010222287,5.8009863e-07,1.5068843e-05,1.9105291e-09,1.2199775e-05,0.00033767417,5.7795464e-07,0.00037762153,0.037217669,4.6858371e-05,1.8797489e-10,4.5001296e-09,5.2614024e-12,3.9168043e-08,1.010373e-06,2.3991364e-12,1.1994897e-05,0.0011820386,7.0616123e-08
23.198604,0.0039073373,0.012153391,0.0051540728,0.0075875618,0.072272919,0.01624147,0.0081211347,0.76547301,0.012198732,5.8016093e-07,1.7117902e-05,2.1699852e-09,1.2200535e-05,0.00037835466,6.567925e-07,0.0003776449,0.037528053,5.4637251e-05,1.8797891e-10,5.1155618e-09,5.2625682e-12,3.9168878e-08,1.1302882e-06,1.44873e-12,1.1995151e-05,0.0011909733,8.1710326e-08
26.405035,0.004378044,0.013738527,0.0058325731,0.0085174683,0.080893874,0.018435835,0.0082136365,0.77188319,0.014436355,5.8024119e-07,1.9441515e-05,2.4641557e-09,1.2201514e-05,0.00042506304,7.4618113e-07,0.00037767497,0.037933655,6.3457346e-05,1.8798411e-10,5.8145435e-09,5.2637894e-12,3.9169954e-08,1.2684633e-06,1.7326141e-12,1.199548e-05,0.0012025967,9.4308591e-08
30.054648,0.0049119946,0.01552179,0.0065953645,0.0095839081,0.090721488,0.020917085,0.0083313705,0.78030711,0.016967788,5.8034448e-07,2.2074997e-05,2.7975157e-09,1.2202771e-05,0.00047852361,8.4747934e-07,0.00037771364,0.038460046,7.3452803e-05,1.8799072e-10,6.608134e-09,5.259515e-12,3.9171344e-08,1.4271478e-06,3.0803138e-12,1.1995902e-05,0.0012176401,1.0861028e-07
34.208698,0.0055155898,0.017524265,0.0074515296,0.010803555,0.1018843,0.023720172,0.0084806429,0.79126161,0.019829189,5.8047726e-07,2.5057827e-05,3.1750844e-09,1.220439e-05,0.00053954672,9.6220567e-07,0.00037776341,0.039138351,8.4773552e-05,1.8799935e-10,7.5087847e-09,5.2601812e-12,3.9173134e-08,1.6088754e-06,4.6310733e-12,1.1996447e-05,0.0012370042,1.2483984e-07
38.936907,0.006195676,0.019768426,0.0084107505,0.012195128,0.11452191,0.026883559,0.0086690318,0.80536044,0.023060456,5.8064779e-07,2.8434006e-05,3.6024169e-09,1.2206468e-05,0.00060903799,1.0920527e-06,0.00037782732,0.0400059,9.7586724e-05,1.8801043e-10,8.5304972e-09,5.2577387e-12,3.9175443e-08,1.8164994e-06,6.3890004e-12,1.199715e-05,0.0012617828,1.432496e-07
44.318632,0.0069595007,0.02227797,0.0094832405,0.013779612,0.12878494,0.030449355,0.0089055086,0.82331783,0.026705401,5.8086653e-07,3.2252439e-05,4.0856914e-09,1.2209135e-05,0.00068800681,1.2389012e-06,0.00037790934,0.041106623,0.00011207807,1.8802487e-10,9.6889821e-09,5.2706173e-12,3.9178421e-08,2.0532309e-06,8.3821838e-12,1.1998056e-05,0.0012932839,1.6412274e-07
50.444201,0.0078146439,0.025077553,0.010679639,0.015580473,0.14483461,0.034465799,0.0092004994,0.8459453,0.030811866,5.8114671e-07,3.6567286e-05,4.6317641e-09,1.221255e-05,0.00077757402,1.4048343e-06,0.00037801443,0.042491134,0.00012845334,1.8804314e-10,1.1001839e-08,5.2596261e-12,3.918225e-08,2.3226758e-06,1.064171e-11,1.1999219e-05,0.001333043,1.8777641e-07
57.416425,0.0087689133,0.028192453,0.012010864,0.017623866,0.16284163,0.038986294,0.0095658917,0.87414014,0.03543174,5.8150511e-07,4.1438296e-05,5.2482234e-09,1.221692e-05,0.00087897934,1.5921498e-06,0.0003781488,0.044216484,0.00014693953,1.8806673e-10,1.2488728e-08,5.2574056e-12,3.9187174e-08,2.6288747e-06,1.3281598e-11,1.2000719e-05,0.0013828282,2.1456499e-07
65.352325,0.009830201,0.031648081,0.013487946,0.019938847,0.18298469,0.044060759,0.010014961,0.90886497,0.04062086,5.8196252e-07,4.6931076e-05,5.943335e-09,1.22225e-05,0.00099358719,1.8033706e-06,0.00037832043,0.046345383,0.00016778592,1.8809722e-10,1.4171568e-08,5.2675087e-12,3.9193495e-08,2.9763414e-06,1.6340929e-11,1.2002642e-05,0.0014446311,2.4488345e-07
74.385099,0.011006304,0.035469387,0.015121899,0.022557553,0.20544794,0.049746208,0.010562222,0.95111805,0.046438741,5.8254528e-07,5.3117285e-05,6.7261985e-09,1.2229611e-05,0.0011228905,2.0412524e-06,0.00037853923,0.048945099,0.00019126489,1.8813633e-10,1.6074708e-08,5.2791105e-12,3.9201602e-08,3.3701026e-06,1.9840962e-11,1.200511e-05,0.0015206464,2.7917065e-07
84.666351,0.01230469,0.039680097,0.016922891,0.02551535,0.23041789,0.05610241,0.011223245,1.0018975,0.052948106,5.8328595e-07,6.0074715e-05,7.606658e-09,1.2238653e-05,0.0012685133,2.308787e-06,0.00037881749,0.0520861,0.00021767217,1.8818604e-10,1.8225109e-08,5.2673421e-12,3.921199e-08,3.8157327e-06,2.3821833e-11,1.200827e-05,0.0016132413,3.1791254e-07
96.368643,0.013732224,0.044301841,0.018900376,0.028850948,0.25807911,0.063200373,0.012014444,1.0621622,0.06021414,5.8422484e-07,6.7887217e-05,8.5952927e-09,1.2250122e-05,0.0014322074,2.6091985e-06,0.00037917049,0.055840675,0.00024732662,1.8824993e-10,2.0652507e-08,5.2772231e-12,3.9225281e-08,4.3193895e-06,2.8323843e-11,1.2012315e-05,0.0017249214,3.6164509e-07
109.68839,0.01529485,0.049353108,0.021062481,0.032606445,0.28860906,0.071110679,0.0129529,1.1327946,0.068303443,5.8541139e-07,7.6644406e-05,9.7034785e-09,1.2264628e-05,0.0016158482,2.9459332e-06,0.00037961701,0.06028166,0.00028056917,1.8833149e-10,2.3389543e-08,5.2821636e-12,3.9242245e-08,4.8878396e-06,3.3419156e-11,1.2017477e-05,0.0018582987,4.1095671e-07
124.84914,0.016997235,0.054848135,0.02341552,0.03682724,0.32217184,0.079886678,0.01405624,1.2145671,0.077282607,5.869058e-07,8.6441119e-05,1.0943196e-08,1.2282913e-05,0.001821421,3.3226381e-06,0.00038017999,0.065481499,0.00031776075,1.8843509e-10,2.6471859e-08,5.2681748e-12,3.9263867e-08,5.52848e-06,3.9153514e-11,1.2024058e-05,0.0020160677,4.6648995e-07
142.10535,0.018842384,0.06079565,0.0259637,0.041561898,0.35891071,0.089601999,0.015342595,1.3081138,0.08721638,5.8878055e-07,9.7376556e-05,1.232701e-08,1.230588e-05,0.0020510044,3.7431274e-06,0.00038088733,0.071511514,0.00035927907,1.8856705e-10,2.9938136e-08,5.2665095e-12,3.9291358e-08,6.2493432e-06,4.562406e-11,1.2032425e-05,0.002200993,5.2894218e-07
161.74667,0.020831248,0.067197703,0.028708522,0.046861704,0.39893991,0.10033517,0.016830601,1.4139104,0.098165402,5.911221e-07,0.00010955299,1.3867848e-08,1.2334608e-05,0.0023067433,4.2113343e-06,0.00038177235,0.078441411,0.00040551382,1.8873399e-10,3.3830041e-08,5.2310378e-12,3.9326221e-08,7.0590891e-06,5.2887528e-11,1.2043036e-05,0.0024159073,5.9906481e-07
184.10274,0.02296235,0.074048445,0.031647278,0.052780118,0.44233546,0.11211369,0.018539455,1.5322546,0.11018349,5.9403226e-07,0.00012307406,1.5578833e-08,1.2370378e-05,0.0025908106,4.7312442e-06,0.00038287457,0.086338706,0.00045686024,1.8894622e-10,3.8192091e-08,5.2898796e-12,3.9370313e-08,7.9669726e-06,6.1030569e-11,1.2056455e-05,0.0026637125,6.7766068e-07
209.54878,0.025231441,0.081333138,0.03477385,0.059371803,0.48912567,0.12504329,0.020488992,1.6632531,0.12331454,5.9762868e-07,0.00013804255,1.7472991e-08,1.2414682e-05,0.0029053634,5.3068094e-06,0.00038424029,0.095267922,0.00051371063,1.8921262e-10,4.307137e-08,5.2557958e-12,3.9425888e-08,8.9827863e-06,7.0136841e-11,1.2073373e-05,0.0029473826,7.655791e-07
238.51189,0.027631257,0.08902739,0.038078364,0.066691309,0.53928155,0.13911032,0.022699706,1.8068082,0.13758911,6.0204547e-07,0.00015455758,1.9562869e-08,1.246924e-05,0.0032524818,5.9418414e-06,0.0003859227,0.10528958,0.00057644381,1.8954792e-10,4.851708e-08,5.2869931e-12,3.9495685e-08,1.0116769e-05,8.029355e-11,1.2094622e-05,0.0032699581,8.6370789e-07
271.47819,0.030151347,0.097096741,0.041546841,0.074791253,0.59270757,0.1543955,0.025192779,1.9626065,0.15302085,6.0743179e-07,0.00017271122,2.1860013e-08,1.2535991e-05,0.003634098,6.6398814e-06,0.00038798197,0.11645857,0.00064541235,1.8996604e-10,5.4579921e-08,5.2169935e-12,3.9582979e-08,1.1379469e-05,9.1625318e-11,1.2121198e-05,0.0036345266,9.7296198e-07
309.00097,0.032778073,0.10549667,0.045159377,0.083719909,0.64923388,0.17087909,0.027990013,2.1301093,0.16960303,6.1394928e-07,0.00019258459,2.4374855e-08,1.2617078e-05,0.0040519154,7.4040485e-06,0.00039048461,0.12882213,0.00072092766,1.9048846e-10,6.1311205e-08,5.2824412e-12,3.969166e-08,1.2781568e-05,1.0420281e-10,1.2154288e-05,0.0040441859,1.0942679e-06
351.71002,0.035494756,0.11417321,0.048892744,0.093518093,0.70861018,0.18854795,0.031113759,2.3085494,0.18730538,6.2176815e-07,0.00021424341,2.7115625e-08,1.2714803e-05,0.0045073116,8.2368702e-06,0.00039350227,0.14241739,0.00080324313,1.9113457e-10,6.8761757e-08,5.2988169e-12,3.9826261e-08,1.4333647e-05,1.1811413e-10,1.2195276e-05,0.0045019896,1.2285436e-06
400.32217,0.038281992,0.12306397,0.052722175,0.10421536,0.77050287,0.2073901,0.034586757,2.4969304,0.2063344,6.310604e-07,0.00023773317,3.0088101e-08,1.2831564e-05,0.0050012432,9.1400973e-06,0.00039710957,0.15726842,0.00089253592,1.9192954e-10,7.6980498e-08,5.2804983e-12,3.9991999e-08,1.6045893e-05,1.3347118e-10,1.224575e-05,0.0050108684,1.3766732e-06
455.65332,0.041118145,0.13209973,0.056615912,0.11582565,0.83449507,0.22733696,0.038431991,2.6940374,0.22776343,6.4199168e-07,0.00026307427,3.3294851e-08,1.2969758e-05,0.0055341353,1.0114513e-05,0.00040138149,0.17338336,0.00098888804,1.9290217e-10,8.6012776e-08,5.232148e-12,4.0194767e-08,1.7927743e-05,1.5035817e-10,1.230751e-05,0.0055735298,1.539477e-06
518.63215,0.043979969,0.14120659,0.060541881,0.12834242,0.90009236,0.24827646,0.042672481,2.8984559,0.25041083,6.5471085e-07,0.00029025707,3.6734593e-08,1.3131659e-05,0.0061057839,1.1159749e-05,0.00040638933,0.19075112,0.0010922678,1.9408354e-10,9.5898393e-08,5.1924576e-12,4.0441073e-08,1.9987487e-05,1.6880647e-10,1.2382541e-05,0.0061923391,1.7176756e-06
590.3157,0.046843383,0.15030822,0.064469479,0.14173393,0.96673256,0.27007686,0.047331136,3.108598,0.27415081,6.6933904e-07,0.0003192375,4.0401759e-08,1.3319276e-05,0.0067152609,1.2274111e-05,0.0004121963,0.2093388,0.0012025131,1.9550978e-10,1.066694e-07,5.3451132e-12,4.0737909e-08,2.2231798e-05,1.8895713e-10,1.247298e-05,0.0068691811,1.9118507e-06
671.90711,0.049684245,0.15932852,0.068363458,0.15593921,1.0338014,0.29257001,0.052430592,3.3227422,0.29882363,6.8595813e-07,0.00034993366,4.428603e-08,1.353419e-05,0.0073608393,1.3454448e-05,0.00041885249,0.22908917,0.0013193173,1.972106e-10,1.183477e-07,5.261569e-12,4.1092573e-08,2.4665236e-05,2.1077712e-10,1.2581057e-05,0.0076053119,2.1224018e-06
764.7758,0.052479178,0.16819406,0.072191658,0.17086545,1.1006536,0.3155545,0.057993148,3.539077,0.32423914,7.0460032e-07,0.0003822232,4.8372185e-08,1.377739e-05,0.0080399485,1.4696059e-05,0.00042639009,0.24991912,0.0014422206,1.9922473e-10,1.3094265e-07,5.2209903e-12,4.1512365e-08,2.7289747e-05,2.3431218e-10,1.2709005e-05,0.0084011974,2.349502e-06
870.48048,0.055206336,0.17683645,0.075926918,0.18638796,1.1666374,0.3388019,0.064040713,3.7557554,0.35018226,7.2524051e-07,0.00041594301,5.263879e-08,1.4049139e-05,0.0087491535,1.5992673e-05,0.00043481847,0.27171931,0.0015706073,2.015855e-10,1.4444863e-07,5.2909899e-12,4.2004228e-08,3.0104149e-05,2.5955843e-10,1.2858949e-05,0.0092563648,2.5930548e-06
990.7953,0.057846025,0.18519439,0.079540275,0.20235278,1.2311218,0.36206839,0.070594884,3.9709461,0.37642025,7.4779115e-07,0.00045089039,5.7061222e-08,1.4348859e-05,0.0094841914,1.7336494e-05,0.00044412119,0.29435483,0.0017037103,2.0431896e-10,1.5884282e-07,5.1059712e-12,4.2574293e-08,3.310369e-05,2.8644809e-10,1.3032773e-05,0.010169259,2.8526547e-06
1127.7396,0.060381245,0.19321515,0.083008316,0.21858275,1.2935232,0.38512923,0.077677108,4.1828885,0.40296846,7.7210245e-07,0.00048682644,6.1608852e-08,1.4675073e-05,0.010240036,1.8718336e-05,0.0004542536,0.31766734,0.0018406238,2.0745432e-10,1.7408361e-07,5.2252092e-12,4.3227423e-08,3.6279689e-05,3.1492492e-10,1.3231973e-05,0.011137136,3.1275563e-06
1283.6119,0.062798016,0.20085558,0.086313856,0.23488618,1.3533293,0.40771207,0.085308902,4.3899422,0.43212403,7.9796627e-07,0.00052348163,6.6247246e-08,1.5025409e-05,0.011011017,2.0127838e-05,0.00046514338,0.34147874,0.0019803243,2.1100405e-10,1.9010933e-07,5.4311e-12,4.3966693e-08,3.9619306e-05,3.4486186e-10,1.3457499e-05,0.012155985,3.4166537e-06
1461.0283,0.065085515,0.20808259,0.089442003,0.25106737,1.4101177,0.42958937,0.093512185,4.5906291,0.46109552,8.25124e-07,0.00056056352,7.0938974e-08,1.5396674e-05,0.011790982,2.1553752e-05,0.00047669208,0.36559576,0.0021216993,2.1496355e-10,2.0683818e-07,5.0222604e-12,4.4792966e-08,4.3105472e-05,3.7612458e-10,1.3709633e-05,0.013220513,3.7184756e-06
1662.9666,0.067236163,0.21487318,0.092381344,0.26693738,1.4635668,0.45056345,0.10230964,4.7836671,0.48961406,8.5327667e-07,0.00059776549,7.5647164e-08,1.5784972e-05,0.012573481,2.2984291e-05,0.00048877933,0.38981611,0.0022635811,2.1934045e-10,2.2416877e-07,5.276668e-12,4.5704564e-08,4.6717065e-05,4.0855153e-10,1.3987876e-05,0.014324185,4.0311977e-06
1892.8162,0.069245391,0.22121388,0.09512593,0.28232419,1.5134602,0.47047383,0.11172522,4.9679928,0.51743108,8.8210152e-07,0.00063477713,8.0330744e-08,1.618589e-05,0.013351982,2.4407513e-05,0.00050126819,0.41393477,0.0024047854,2.2410399e-10,2.4198189e-07,5.304257e-12,4.669706e-08,5.0429244e-05,4.417961e-10,1.4290894e-05,0.015459334,4.3526738e-06
2154.4347,0.071111463,0.22710003,0.097675123,0.2970804,1.559682,0.48920071,0.12178455,5.1427741,0.54432613,9.1126356e-07,0.00067129411,8.495136e-08,1.6594699e-05,0.014120086,2.5811722e-05,0.00051401142,0.43775082,0.0025441502,2.2922361e-10,2.6014345e-07,5.645151e-12,4.7763315e-08,5.4214059e-05,4.757385e-10,1.4616517e-05,0.016617343,4.6804867e-06
2452.2132,0.072835118,0.23253468,0.10002978,0.311088,1.6022085,0.50666506,0.13251546,5.3074088,0.57238435,9.404302e-07,0.00070702838,8.9473538e-08,1.7006567e-05,0.014871734,2.718584e-05,0.00052685855,0.46107376,0.0026805738,2.3463789e-10,2.7850814e-07,4.7880588e-12,4.8893636e-08,5.8041216e-05,5.1015298e-10,1.4961798e-05,0.01778888,5.0120157e-06
2791.1497,0.074419193,0.23752739,0.10219287,0.32426062,1.6410939,0.52282577,0.14394836,5.4615188,0.60005694,9.6928613e-07,0.000741717,9.3862699e-08,1.7416778e-05,0.01560139,2.8519749e-05,0.00053966191,0.48372939,0.0028130482,2.4032215e-10,2.9692393e-07,5.5855875e-12,5.007621e-08,6.1879051e-05,5.444179e-10,1.5323136e-05,0.018964186,5.3445181e-06
3176.9328,0.075868271,0.2420931,0.10417085,0.33654281,1.676456,0.53767475,0.15611665,5.6049333,0.62635057,9.9754084e-07,0.0007751286,9.8091169e-08,1.7820905e-05,0.016304191,2.9804561e-05,0.00055228302,0.50556439,0.0029406865,2.461748e-10,3.152372e-07,4.8384075e-12,5.1297594e-08,6.5695524e-05,5.7867966e-10,1.5696429e-05,0.020133393,5.6752188e-06
3616.0376,0.077188231,0.24625082,0.10597195,0.34790742,1.7084596,0.55123103,0.16905677,5.7376628,0.65114627,1.0249404e-06,0.00080706947,1.021333e-07,1.8214963e-05,0.016976058,3.1032817e-05,0.00056459656,0.52644968,0.003062743,2.521538e-10,3.3329761e-07,5.0697224e-12,5.2543371e-08,6.9459318e-05,6.1238947e-10,1.6077271e-05,0.021286851,6.0014026e-06
4115.8338,0.078385964,0.25002256,0.10760571,0.35835168,1.7373027,0.56353461,0.18280743,5.8598752,0.67536758,1.0512704e-06,0.00083738554,1.0596888e-07,1.8595516e-05,0.01761375,3.2198599e-05,0.00057649438,0.54628259,0.0031786241,2.5817282e-10,3.5096315e-07,4.5309312e-12,5.3798793e-08,7.3140829e-05,6.4549777e-10,1.6461152e-05,0.022415437,6.3205017e-06
4684.7102,0.07946898,0.25343233,0.10908376,0.36789277,1.7632031,0.57464061,0.19740753,5.9718637,0.69959259,1.0763584e-06,0.00086596387,1.0958551e-07,1.8959738e-05,0.018214893,3.3297561e-05,0.00058788719,0.56498724,0.0032878927,2.6418751e-10,3.6810434e-07,5.9337535e-12,5.5049451e-08,7.6713077e-05,6.7734807e-10,1.6843664e-05,0.023510823,6.6301735e-06
5332.2147,0.080445185,0.25650522,0.11041613,0.3765631,1.786389,0.58466366,0.21289082,6.0740142,0.72208103,1.1000765e-06,0.0008927313,1.1297196e-07,1.9305431e-05,0.018777948,3.432689e-05,0.00059870555,0.58251405,0.0033902638,2.700942e-10,3.8460769e-07,5.3823057e-12,5.6281802e-08,8.0152407e-05,7.0826423e-10,1.7220655e-05,0.024565715,6.9283637e-06
6069.2151,0.081322603,0.25926667,0.11161341,0.3844063,1.8070891,0.59363947,0.22927673,6.1667733,0.74281787,1.1223359e-06,0.00091765204,1.1612703e-07,1.9631023e-05,0.019302158,3.5285206e-05,0.00060889916,0.59883773,0.0034855949,2.7586228e-10,4.0037821e-07,5.3655413e-12,5.748365e-08,8.343903e-05,7.3758744e-10,1.7588387e-05,0.025573993,7.2133512e-06
6908.0811,0.082109228,0.26174203,0.11268656,0.39147311,1.8255279,0.60165689,0.24655615,6.2506223,0.76289947,1.143089e-06,0.00094072358,1.1904643e-07,1.9935522e-05,0.019787472,3.6172416e-05,0.00061843602,0.61395544,0.0035738719,2.8143443e-10,4.1534085e-07,5.7546745e-12,5.8644467e-08,8.655728e-05,7.656184e-10,1.7943632e-05,0.026530819,7.4837737e-06
7862.8923,0.082812823,0.26395583,0.11364628,0.39781865,1.8419203,0.60882173,0.2646744,6.3260589,0.78215528,1.1623199e-06,0.00096197252,1.2173402e-07,2.0218455e-05,0.020234447,3.6989539e-05,0.0006273007,0.62788308,0.0036551918,2.8677666e-10,4.2944077e-07,6.7285622e-12,5.9755592e-08,8.9495756e-05,7.9198781e-10,1.828373e-05,0.027432641,7.7386343e-06
8949.6743,0.083440885,0.2659317,0.1145028,0.40349969,1.8564692,0.61518403,0.28351527,6.3935876,0.79957971,1.180039e-06,0.00098144927,1.2419935e-07,2.0479802e-05,0.020644147,3.7738516e-05,0.0006354918,0.64065284,0.0037297439,2.9182862e-10,4.426428e-07,5.9595662e-12,6.0810287e-08,9.2247108e-05,8.1684459e-10,1.8606606e-05,0.028277177,7.977292e-06
10186.667,0.084000483,0.26769206,0.11526585,0.40857288,1.8693634,0.62083973,0.30289346,6.4537215,0.81521669,1.1962846e-06,0.00099922356,1.2644801e-07,2.0719915e-05,0.021018038,3.8422026e-05,0.00064301968,0.6523093,0.003797791,2.9659561e-10,4.549301e-07,6.0654815e-12,6.1803725e-08,9.4807838e-05,8.3970647e-10,1.8910774e-05,0.02906332,8.1994375e-06
11594.634,0.084498279,0.26925784,0.11594453,0.41309333,1.8807776,0.62586173,0.32255948,6.5069876,0.83042538,1.2111099e-06,0.0010153794,1.2849185e-07,2.0939457e-05,0.021357881,3.9043298e-05,0.00064990442,0.66290665,0.0038596515,3.0104375e-10,4.6630234e-07,5.3448357e-12,6.2732845e-08,9.7177857e-05,8.6124885e-10,1.9195289e-05,0.029791016,8.4050593e-06
13197.204,0.084940448,0.27064857,0.11654731,0.41711366,1.890871,0.63029179,0.34221932,6.553926,0.84402604,1.2245814e-06,0.0010300106,1.3034481e-07,2.1139309e-05,0.021665655,3.9605945e-05,0.00065617327,0.67250615,0.0039156827,3.0519987e-10,4.7677335e-07,6.7721384e-12,6.3596197e-08,9.9360062e-05,8.8072583e-10,1.9459694e-05,0.030461129,8.594403e-06
15021.276,0.085332714,0.27188227,0.11708199,0.42068344,1.8997887,0.63422361,0.36156398,6.5950942,0.85595699,1.2367799e-06,0.0010432177,1.3201563e-07,2.132052e-05,0.021943472,4.0113822e-05,0.00066185865,0.68117261,0.0039662661,3.0900962e-10,4.8636872e-07,3.8439252e-12,6.4393703e-08,0.00010135979,8.9857111e-10,1.9703961e-05,0.031075273,8.7679271e-06
17097.465,0.085680306,0.27297536,0.11755573,0.42384866,1.9076616,0.63770352,0.38030094,6.631052,0.86644504,1.2477859e-06,0.0010551036,1.3352234e-07,2.1484249e-05,0.022193499,4.0570897e-05,0.00066699658,0.68897349,0.0040117949,3.1252237e-10,4.951234e-07,3.9455106e-12,6.5126436e-08,0.0001031843,9.1480817e-10,1.9928411e-05,0.031635664,8.9262594e-06
19460.618,0.085988,0.27394298,0.11797505,0.42665181,1.9146074,0.64076779,0.39818028,6.6623549,0.87633102,1.2576893e-06,0.0010657719,1.3487045e-07,2.1631717e-05,0.02241791,4.0981151e-05,0.00067162502,0.69597626,0.0040526641,3.157499e-10,5.0307915e-07,6.1521344e-12,6.5796385e-08,0.00010484233,9.2977864e-10,2.013365e-05,0.032144967,9.0701542e-06
22150.398,0.086260132,0.27479872,0.11834589,0.42913169,1.9207323,0.64346497,0.41501051,6.689537,0.88486328,1.2665757e-06,0.0010753244,1.3607632e-07,2.1764155e-05,0.022618854,4.1348494e-05,0.00067578244,0.70224744,0.0040892621,3.1868555e-10,5.1028286e-07,7.0189965e-12,6.6406258e-08,0.00010634362,9.429425e-10,2.03205e-05,0.032606158,9.2004543e-06
25211.949,0.086500622,0.27555493,0.11867359,0.43132362,1.9261303,0.64584372,0.43066397,6.7130995,0.89220199,1.2745277e-06,0.0010838594,1.3715812e-07,2.1882803e-05,0.022798393,4.1676708e-05,0.00067950744,0.70785123,0.0041219643,3.21315e-10,5.1678427e-07,3.7342351e-12,6.6959252e-08,0.00010769854,9.5568869e-10,2.0489932e-05,0.033022422,9.3180571e-06
28696.658,0.086713009,0.27622271,0.11896297,0.43325955,1.9308859,0.64795567,0.44507289,6.7335038,0.89849983,1.281629e-06,0.0010914705,1.3812239e-07,2.1988852e-05,0.022958495,4.1969396e-05,0.00068283733,0.71284896,0.0041511289,3.2371575e-10,5.2263442e-07,4.096834e-12,6.7458892e-08,0.00010891775,9.6580999e-10,2.0643029e-05,0.033397015,9.4238853e-06
32663.012,0.08690045,0.27681211,0.11921835,0.4349682,1.9350742,0.6498132,0.45822081,6.7511659,0.90410795,1.287957e-06,0.0010982462,1.3898604e-07,2.2083454e-05,0.023101026,4.2229955e-05,0.00068580813,0.71729851,0.0041770939,3.2586325e-10,5.2788454e-07,1.9946267e-12,6.79089e-08,0.0001100119,9.7570751e-10,2.0780926e-05,0.0337332,9.5188641e-06
37177.581,0.087065794,0.27733195,0.11944361,0.4364754,1.9387614,0.65144664,0.47013125,6.7664547,0.90915479,1.2935975e-06,0.0011042688,1.3973601e-07,2.2167689e-05,0.023227716,4.2461558e-05,0.00068845367,0.72125387,0.0042001747,3.2783209e-10,5.3258498e-07,5.6966654e-12,6.8313042e-08,0.0001109915,9.8567771e-10,2.0904778e-05,0.034034207,9.6039015e-06
42316.138,0.087211572,0.27779028,0.11964221,0.43780419,1.9420068,0.65288282,0.48085654,6.779696,0.91348181,1.2986023e-06,0.0011096149,1.4041473e-07,2.2242581e-05,0.023340175,4.2667144e-05,0.0006908059,0.72476518,0.0042206638,3.2958686e-10,5.3678428e-07,8.0374041e-12,6.8675099e-08,0.00011186666,9.9407044e-10,2.1015736e-05,0.034303132,9.679875e-06
48164.929,0.087340042,0.27819419,0.11981726,0.43897519,1.9448626,0.6541454,0.49046791,6.7911706,0.91719421,1.3030434e-06,0.0011143547,1.4101978e-07,2.2309068e-05,0.023439879,4.2849415e-05,0.00069289445,0.72787845,0.0042388301,3.3114134e-10,5.4052862e-07,8.2842622e-12,6.8998716e-08,0.00011264701,9.9991926e-10,2.1114914e-05,0.034542933,9.7476206e-06
54822.12,0.087453216,0.27855003,0.11997163,0.44000673,1.9473752,0.65525525,0.49904734,6.8011227,0.92038263,1.3069809e-06,0.0011185524,1.4155174e-07,2.2368024e-05,0.023528181,4.3010841e-05,0.00069474644,0.73063582,0.0042549196,3.3248307e-10,5.4386163e-07,4.6429527e-12,6.9287395e-08,0.00011334163,1.0058118e-09,2.120339e-05,0.034756403,9.8079262e-06
62399.444,0.087552898,0.2788634,0.12010758,0.44091514,1.9495853,0.65623077,0.50668162,6.809762,0.92312456,1.310476e-06,0.0011222666,1.4200727e-07,2.2420245e-05,0.023606313,4.3153674e-05,0.00069638697,0.7330758,0.0042691562,3.3371345e-10,5.4682408e-07,1.847078e-12,6.9544448e-08,0.00011395902,1.0098564e-09,2.1282176e-05,0.03494614,9.8615273e-06
71024.081,0.087640651,0.27913928,0.12022727,0.44171482,1.951529,0.65708815,0.51345766,6.8172684,0.9254859,1.3135556e-06,0.0011255502,1.4242898e-07,2.2466451e-05,0.023675388,4.3279945e-05,0.00069783872,0.73523283,0.0042817427,3.3483438e-10,5.4945355e-07,7.4284467e-12,6.9772966e-08,0.00011450701,1.0167787e-09,2.135222e-05,0.035114557,9.9091046e-06
80840.785,0.087717898,0.27938214,0.12033262,0.44241869,1.9532385,0.65784167,0.5194599,6.8237982,0.92752256,1.3162712e-06,0.001128451,1.428141e-07,2.2507305e-05,0.023736406,4.3391496e-05,0.00069912232,0.73713857,0.004292862,3.3578149e-10,5.5178464e-07,1.204592e-12,6.9975862e-08,0.00011499283,1.0197243e-09,2.1414407e-05,0.035263862,9.9512846e-06
92014.32,0.08778587,0.27959582,0.12042533,0.44303805,1.9547415,0.65850408,0.52476823,6.829483,0.92935203,1.3186752e-06,0.0011310119,1.4314713e-07,2.2543398e-05,0.023790276,4.3489978e-05,0.00070025626,0.73882103,0.0043026788,3.3697961e-10,5.5384902e-07,2.3090974e-11,7.0155757e-08,0.00011542306,1.0251213e-09,2.1469552e-05,0.035396095,9.9886398e-06
104732.22,0.087845676,0.27978384,0.12050689,0.44358295,1.9560629,0.65909278,0.52945679,6.8344364,0.93100337,1.3208254e-06,0.0011332714,1.4338566e-07,2.2575261e-05,0.023837807,4.3576868e-05,0.00070125755,0.74030548,0.0043113405,3.3743416e-10,5.5567557e-07,7.4807383e-12,7.0315096e-08,0.00011580373,1.029106e-09,2.1518394e-05,0.035513088,1.0021691e-05
119207.95,0.087898284,0.27994925,0.12057864,0.44406223,1.9572245,0.6596101,0.53359377,6.8387556,0.93243422,1.3226885e-06,0.0011352639,1.4366428e-07,2.2603379e-05,0.023879722,4.3653491e-05,0.00070214103,0.7416147,0.0043189791,3.3818734e-10,5.5729026e-07,1.1258272e-11,7.0456096e-08,0.00011614023,1.0341481e-09,2.1561615e-05,0.035616521,1.0050909e-05
135684.46,0.08794456,0.28009471,0.12064174,0.44448379,1.9582458,0.66006469,0.53724098,6.8425255,0.93367568,1.3243534e-06,0.0011370204,1.4386532e-07,2.2628174e-05,0.023916669,4.3721035e-05,0.00070292025,0.7427687,0.0043257125,3.3878003e-10,5.5871664e-07,1.3731183e-11,7.0580768e-08,0.0001164375,1.0319152e-09,2.1599828e-05,0.035707887,1.007672e-05
154438.3,0.087985247,0.28022262,0.12069724,0.44485447,1.9591433,0.66046414,0.54045445,6.845818,0.93475417,1.32579e-06,0.001138568,1.441027e-07,2.2650032e-05,0.023949225,4.3780554e-05,0.00070360705,0.74378556,0.0043316455,3.392297e-10,5.5997583e-07,7.4334983e-12,7.0690881e-08,0.00011669993,1.0395874e-09,2.1633588e-05,0.035788547,1.0099506e-05
175784.23,0.088021033,0.28033513,0.12074604,0.44518042,1.9599322,0.66081513,0.54328424,6.8486967,0.93569217,1.3270842e-06,0.0011399313,1.4425018e-07,2.2669292e-05,0.023977902,4.3832973e-05,0.00070421235,0.74468124,0.0043368715,3.3992731e-10,5.6108684e-07,1.828615e-11,7.078814e-08,0.00011693147,1.0335353e-09,2.1663396e-05,0.035859715,1.0119611e-05
200080.53,0.088052496,0.28043404,0.12078894,0.445467,1.9606256,0.66112354,0.54577506,6.851213,0.93650884,1.328204e-06,0.0011411315,1.4442273e-07,2.2686254e-05,0.024003152,4.3879134e-05,0.00070474541,0.74547005,0.0043414733,3.4282213e-10,5.6206653e-07,6.2736316e-11,7.0873917e-08,0.00011713565,1.0382362e-09,2.1689691e-05,0.035922475,1.013734e-05
227734.97,0.088080145,0.28052098,0.12082666,0.44571891,1.9612349,0.66139452,0.54796684,6.8534141,0.93722057,1.3292148e-06,0.0011421881,1.445338e-07,2.2701193e-05,0.024025379,4.3919768e-05,0.00070521486,0.74616426,0.0043455243,3.405089e-10,5.6293015e-07,8.5891294e-12,7.0949582e-08,0.00011731562,1.0401567e-09,2.1712887e-05,0.035977796,1.0152967e-05
259211.71,0.088104464,0.28059742,0.12085982,0.44594038,1.9617705,0.66163262,0.54989493,6.8553414,0.9378414,1.330091e-06,0.0011431181,1.4464911e-07,2.2714343e-05,0.02404494,4.3955537e-05,0.00070562813,0.74677539,0.0043490896,3.4104752e-10,5.6369106e-07,2.4940106e-11,7.1016274e-08,0.0001174742,1.0426087e-09,2.1733333e-05,0.036026537,1.0166737e-05
295039.06,0.08812584,0.28066459,0.12088897,0.44613501,1.9622412,0.66184182,0.55159068,6.857029,0.93838336,1.3308456e-06,0.0011439364,1.4478424e-07,2.2725915e-05,0.024062155,4.3987001e-05,0.00070599181,0.74731308,0.0043522268,3.418556e-10,5.6436124e-07,3.903311e-11,7.1075078e-08,0.00011761388,1.0318139e-09,2.1751346e-05,0.036069471,1.0178866e-05
335818.35,0.088144623,0.28072366,0.12091458,0.44630611,1.9626546,0.66202563,0.55308187,6.8585072,0.93885681,1.331558e-06,0.0011446563,1.4480711e-07,2.2736102e-05,0.024077298,4.4014687e-05,0.0007063119,0.7477861,0.0043549868,3.4172692e-10,5.6495139e-07,3.2960079e-11,7.1126806e-08,0.00011773686,1.0424154e-09,2.1767217e-05,0.036107279,1.0189545e-05
382234,0.088161133,0.28077555,0.1209371,0.44645649,1.9630181,0.66218713,0.55439287,6.8598032,0.93927068,1.3321536e-06,0.0011452895,1.4491033e-07,2.274506e-05,0.024090618,4.4039035e-05,0.00070659345,0.74820215,0.0043574145,3.4177089e-10,5.6547088e-07,2.0312974e-11,7.1172366e-08,0.00011784513,1.0518569e-09,2.1781187e-05,0.036140554,1.0198946e-05
435065.07,0.088175647,0.28082117,0.12095689,0.44658864,1.9633374,0.66232903,0.55554545,6.8609385,0.93963268,1.3326323e-06,0.0011458464,1.4505268e-07,2.275294e-05,0.024102334,4.4060449e-05,0.00070684112,0.74856812,0.0043595496,3.421351e-10,5.6592808e-07,2.6393776e-11,7.1212497e-08,0.00011794041,1.0484527e-09,2.179349e-05,0.036169846,1.020722e-05
495198.27,0.088188395,0.28086126,0.12097428,0.44670478,1.963618,0.6624537,0.55655855,6.8619347,0.93994947,1.333075e-06,0.0011463362,1.4513274e-07,2.2759872e-05,0.024112636,4.4079283e-05,0.00070705893,0.74888998,0.0043614272,3.4264652e-10,5.6633036e-07,3.6809444e-11,7.1247818e-08,0.00011802425,1.0468674e-09,2.1804315e-05,0.036195617,1.02145e-05
563642.87,0.088199608,0.28089648,0.12098956,0.44680682,1.9638646,0.66256323,0.55744904,6.8628082,0.94022682,1.3335224e-06,0.0011467668,1.4511255e-07,2.2765968e-05,0.024121692,4.4095833e-05,0.00070725055,0.74917293,0.0043630781,3.4454614e-10,5.6668432e-07,6.3207328e-11,7.1278883e-08,0.00011809801,1.0579369e-09,2.1813841e-05,0.036218289,1.0220905e-05
641547.65,0.08820945,0.28092745,0.12100299,0.44689652,1.9640812,0.66265947,0.55823165,6.8635745,0.94046974,1.3338591e-06,0.0011471453,1.4521448e-07,2.2771326e-05,0.024129657,4.4110397e-05,0.00070741901,0.74942172,0.0043645296,3.4241612e-10,5.669956e-07,2.9719449e-11,7.1306239e-08,0.00011816289,1.0540029e-09,2.1822223e-05,0.036238231,1.0226538e-05
730220.15,0.088218108,0.28095466,0.1210148,0.44697532,1.9642715,0.66274403,0.55891949,6.8642468,0.94068259,1.3341946e-06,0.0011474782,1.4520436e-07,2.2776037e-05,0.024136657,4.4123181e-05,0.00070756703,0.74964041,0.0043658056,3.4266204e-10,5.6726941e-07,2.9200198e-11,7.1330291e-08,0.00011821996,1.0407337e-09,2.1829594e-05,0.036255769,1.0231493e-05
831148.67,0.088225715,0.28097856,0.12102517,0.44704458,1.9644388,0.66281831,0.55952394,6.8648362,0.94086914,1.3344595e-06,0.0011477707,1.4528322e-07,2.2780179e-05,0.024142813,4.4134446e-05,0.0007076973,0.74983263,0.0043669273,3.432388e-10,5.6751014e-07,3.7280956e-11,7.1351401e-08,0.00011827012,1.0528577e-09,2.183608e-05,0.036271192,1.0235849e-05
946027.18,0.088232391,0.28099957,0.12103428,0.44710541,1.9645858,0.66288358,0.56005514,6.8653541,0.94103269,1.3347218e-06,0.0011480279,1.4526572e-07,2.2783821e-05,0.024148222,4.4144333e-05,0.00070781168,0.75000167,0.0043679132,3.9534412e-10,5.6772222e-07,2.9838099e-10,7.1370046e-08,0.00011831424,1.0513477e-09,2.1841779e-05,0.036284756,1.0239681e-05
1076783.8,0.088238269,0.28101802,0.12104229,0.4471589,1.9647149,0.66294093,0.5605219,6.8658085,0.94117612,1.3350131e-06,0.001148254,1.451413e-07,2.278702e-05,0.024152976,4.4153041e-05,0.00070791226,0.75015014,0.0043687798,3.436797e-10,5.6790793e-07,4.1722181e-11,7.138641e-08,0.00011835303,1.0416131e-09,2.1846792e-05,0.036296681,1.024305e-05
1225613.2,0.088243425,0.28103426,0.12104932,0.44720587,1.9648284,0.66299131,0.56093204,6.8662076,0.94130192,1.3351265e-06,0.0011484525,1.4532918e-07,2.2789836e-05,0.024157155,4.4160663e-05,0.00070800068,0.75028068,0.0043695414,3.5208442e-10,5.6807164e-07,1.3979506e-10,7.1400777e-08,0.00011838713,1.0380951e-09,2.18512e-05,0.03630716,1.024601e-05
1395013.2,0.088247962,0.28104851,0.1210555,0.44724718,1.9649279,0.66303557,0.56129241,6.8665571,0.94141228,1.3353703e-06,0.0011486271,1.4514919e-07,2.2792305e-05,0.024160828,4.416741e-05,0.00070807838,0.75039542,0.0043702108,3.5842807e-10,5.6821551e-07,1.7809715e-10,7.141346e-08,0.0001184171,1.0414787e-09,2.1855076e-05,0.036316372,1.0248612e-05
1587827.1,0.088251948,0.28106102,0.12106094,0.44728345,1.9650155,0.66307446,0.56160909,6.8668647,0.94150912,1.3354406e-06,0.0011487806,1.4527297e-07,2.2794478e-05,0.024164055,4.417331e-05,0.00070814666,0.75049627,0.004370799,3.4367051e-10,5.6834182e-07,4.7935211e-11,7.1424303e-08,0.00011844344,1.1209493e-09,2.1858479e-05,0.036324471,1.0250901e-05
1807291.1,0.088255443,0.28107202,0.12106571,0.44731531,1.9650925,0.66310863,0.56188738,6.8671346,0.94159411,1.3354737e-06,0.0011489155,1.455873e-07,2.2796388e-05,0.024166891,4.4178467e-05,0.00070820667,0.75058484,0.004371316,3.4952205e-10,5.6845312e-07,1.3057222e-10,7.1434251e-08,0.0001184666,1.0422012e-09,2.1861473e-05,0.03633159,1.025291e-05
2057088.7,0.08825852,0.28108171,0.1210699,0.44734332,1.96516,0.66313865,0.56213188,6.867372,0.9416687,1.3355975e-06,0.0011490339,1.4552877e-07,2.2798065e-05,0.024169382,4.4183028e-05,0.00070825941,0.75066268,0.0043717702,3.4375339e-10,5.685506e-07,4.4090814e-11,7.1442841e-08,0.00011848695,1.0662726e-09,2.1864107e-05,0.036337849,1.0254679e-05
2341412.4,0.088261217,0.2810902,0.12107359,0.44736791,1.9652195,0.66316502,0.5623467,6.8675804,0.94173418,1.3357859e-06,0.001149138,1.4538425e-07,2.2799539e-05,0.024171574,4.4187045e-05,0.00070830574,0.75073117,0.0043721694,3.9438464e-10,5.6863678e-07,2.9498637e-10,7.1450316e-08,0.00011850484,1.0764267e-09,2.1866419e-05,0.036343344,1.0256232e-05
2665034.4,0.088263594,0.28109765,0.12107682,0.44738951,1.9652717,0.66318819,0.56253546,6.8677626,0.94179166,1.3359271e-06,0.0011492295,1.4526604e-07,2.2800836e-05,0.024173498,4.419055e-05,0.00070834643,0.75079131,0.0043725202,3.5027917e-10,5.687121e-07,1.3050222e-10,7.1456952e-08,0.00011852056,1.0851756e-09,2.1868451e-05,0.036348175,1.0257594e-05
3033386.2,0.08826568,0.28110421,0.12107967,0.4474085,1.9653175,0.66320855,0.56270128,6.8679233,0.94184213,1.335773e-06,0.0011493099,1.4579016e-07,2.2801976e-05,0.024175191,4.4193622e-05,0.00070838229,0.75084412,0.0043728284,4.1658765e-10,5.6877889e-07,3.8998249e-10,7.1463013e-08,0.00011853438,1.001666e-09,2.1870237e-05,0.036352426,1.0258796e-05
3452650.4,0.088267513,0.28110996,0.12108217,0.44742519,1.9653578,0.66322644,0.56284696,6.8680644,0.94188644,1.336175e-06,0.0011493806,1.4519598e-07,2.2802978e-05,0.024176676,4.4196338e-05,0.00070841372,0.75089049,0.0043730993,3.8056863e-10,5.6883704e-07,3.1519898e-10,7.1468037e-08,0.00011854652,1.0374611e-09,2.1871807e-05,0.036356155,1.0259851e-05
3929863.9,0.088269122,0.28111503,0.12108436,0.44743988,1.9653932,0.66324215,0.56297499,6.8681884,0.94192535,1.33604e-06,0.0011494426,1.4531977e-07,2.2803855e-05,0.024177982,4.4198651e-05,0.00070844137,0.75093126,0.0043733372,4.144661e-10,5.6888825e-07,3.5366476e-10,7.1472719e-08,0.00011855719,9.7076236e-10,2.1873186e-05,0.036359433,1.0260774e-05
4473036.2,0.088270538,0.28111947,0.12108629,0.44745275,1.9654243,0.66325596,0.56308746,6.8682971,0.94195952,1.336021e-06,0.0011494971,1.4553269e-07,2.2804626e-05,0.024179129,4.4200789e-05,0.00070846564,0.75096714,0.0043735463,4.348687e-10,5.6893384e-07,4.9254056e-10,7.1476634e-08,0.00011856656,9.8713354e-10,2.1874399e-05,0.036362313,1.0261589e-05
5091283.8,0.088271774,0.28112337,0.12108799,0.44746405,1.9654516,0.66326809,0.56318623,6.8683929,0.94198953,1.3365898e-06,0.0011495451,1.4498476e-07,2.2805307e-05,0.024180137,4.4202777e-05,0.00070848688,0.75099862,0.0043737301,5.18529e-10,5.6897477e-07,6.7408823e-10,7.1479803e-08,0.0001185748,1.098334e-09,2.1875463e-05,0.036364846,1.0262305e-05
5794983.6,0.08827287,0.28112683,0.12108948,0.447474,1.9654756,0.66327874,0.56327307,6.8684769,0.94201589,1.3361384e-06,0.0011495872,1.4556219e-07,2.28059e-05,0.024181021,4.4204267e-05,0.00070850574,0.75102627,0.0043738915,5.5889576e-10,5.690091e-07,6.5135319e-10,7.1482866e-08,0.00011858203,1.0720367e-09,2.18764e-05,0.036367074,1.0262932e-05
6595946.3,0.088273831,0.28112984,0.12109078,0.44748273,1.9654967,0.66328811,0.56334937,6.8685513,0.94203904,1.3371252e-06,0.0011496241,1.4390163e-07,2.2806431e-05,0.024181798,4.4205582e-05,0.00070852222,0.75105059,0.0043740333,5.7104393e-10,5.6903974e-07,6.5506245e-10,7.1485651e-08,0.00011858839,1.0131213e-09,2.1877222e-05,0.036369026,1.0263485e-05
7507615.3,0.088274673,0.28113249,0.12109193,0.44749042,1.9655153,0.66329633,0.56341642,6.8686156,0.94205937,1.3365709e-06,0.0011496567,1.4490773e-07,2.2806889e-05,0.024182484,4.4206752e-05,0.00070853671,0.75107199,0.0043741579,8.1359203e-10,5.690714e-07,1.2020819e-09,7.1488117e-08,0.00011859398,1.006691e-09,2.1877944e-05,0.036370743,1.0263968e-05
8545292,0.08827541,0.28113481,0.12109294,0.44749716,1.9655315,0.66330356,0.56347531,6.8686724,0.94207723,1.3353152e-06,0.0011496852,1.4730785e-07,2.2807284e-05,0.024183085,4.4208242e-05,0.0007085494,0.75109071,0.0043742674,4.1222353e-10,5.6908908e-07,3.7693348e-10,7.1489403e-08,0.00011859888,1.2485288e-09,2.1878581e-05,0.036372252,1.0264398e-05
9726392.9,0.088276066,0.28113684,0.12109383,0.44750309,1.9655458,0.66330991,0.56352699,6.868722,0.94209291,1.3374017e-06,0.0011497103,1.4357591e-07,2.2807639e-05,0.024183612,4.4209001e-05,0.00070856058,0.75110722,0.0043743636,3.5801886e-10,5.6911e-07,1.7420065e-10,7.1491328e-08,0.0001186032,1.2301065e-09,2.1879137e-05,0.036373578,1.0264765e-05
11070741,0.088276632,0.28113863,0.12109461,0.44750828,1.9655583,0.66331549,0.56357247,6.8687663,0.94210669,1.3367244e-06,0.0011497324,1.4486957e-07,2.280797e-05,0.024184076,4.4209689e-05,0.00070857041,0.7511217,0.0043744481,4.6542453e-10,5.6913052e-07,6.0461208e-10,7.1493034e-08,0.00011860699,1.1525823e-09,2.1879629e-05,0.036374744,1.0265103e-05
12600901,0.088277139,0.28114024,0.12109529,0.44751284,1.9655694,0.66332039,0.5636124,6.8688049,0.9421188,1.3360708e-06,0.0011497517,1.4572099e-07,2.2808239e-05,0.024184482,4.4210455e-05,0.00070857897,0.7511344,0.0043745224,4.0815193e-10,5.691453e-07,3.7420994e-10,7.1494782e-08,0.00011861033,1.1548525e-09,2.1880058e-05,0.036375765,1.026539e-05
14342554,0.088277578,0.28114161,0.1210959,0.44751689,1.9655792,0.66332469,0.56364745,6.8688388,0.94212943,1.3370454e-06,0.0011497687,1.4407445e-07,2.2808472e-05,0.024184842,4.4211526e-05,0.00070858654,0.75114554,0.0043745876,5.6599614e-10,5.6916758e-07,8.6384522e-10,7.1495883e-08,0.00011861325,1.2203064e-09,2.1880438e-05,0.036376666,1.0265649e-05
16324933,0.088277966,0.28114283,0.12109642,0.44752041,1.9655877,0.66332848,0.56367832,6.8688684,0.94213877,1.3373428e-06,0.0011497837,1.4383257e-07,2.2808676e-05,0.024185156,4.421185e-05,0.00070859323,0.7511555,0.004374645,1.5352272e-09,5.6919168e-07,2.229478e-09,7.1496594e-08,0.00011861581,1.2944937e-09,2.1880769e-05,0.036377456,1.0265875e-05
18581309,0.088278309,0.2811439,0.12109689,0.4475235,1.9655951,0.6633318,0.56370544,6.8688951,0.94214698,1.3371646e-06,0.0011497969,1.4426322e-07,2.2808857e-05,0.024185434,4.4212394e-05,0.00070859905,0.75116408,0.0043746953,1.2235679e-09,5.6919833e-07,1.9027942e-09,7.149788e-08,0.00011861807,1.2803962e-09,2.1881062e-05,0.036378153,1.0266071e-05
21149554,0.088278607,0.28114483,0.1210973,0.44752625,1.9656017,0.66333472,0.56372923,6.8689175,0.94215419,1.3364217e-06,0.0011498083,1.456212e-07,2.2809047e-05,0.024185676,4.4213168e-05,0.00070860423,0.75117165,0.0043747396,1.0517982e-09,5.6920732e-07,1.5852339e-09,7.149935e-08,0.00011862005,9.3578356e-10,2.1881318e-05,0.03637876,1.0266227e-05
24072772,0.088278875,0.28114566,0.12109766,0.4475286,1.9656075,0.66333728,0.56375009,6.8689375,0.94216052,1.3362358e-06,0.0011498185,1.4647202e-07,2.2809203e-05,0.024185888,4.4213574e-05,0.00070860871,0.75117826,0.0043747785,9.2459418e-10,5.69218e-07,1.3129354e-09,7.1498789e-08,0.0001186218,1.4622594e-09,2.1881544e-05,0.036379296,1.0266378e-05
27400028,0.088279106,0.28114641,0.12109797,0.44753075,1.9656125,0.66333954,0.56376845,6.8689561,0.94216608,1.3341354e-06,0.0011498274,1.4928448e-07,2.2809325e-05,0.024186077,4.4213675e-05,0.00070861267,0.75118411,0.0043748126,1.3270818e-09,5.6922624e-07,1.921711e-09,7.1499514e-08,0.00011862333,1.3110676e-09,2.1881742e-05,0.036379766,1.0266503e-05
31187165,0.088279307,0.28114703,0.12109825,0.44753256,1.9656171,0.66334152,0.5637846,6.8689713,0.94217097,1.3382639e-06,0.0011498353,1.4284288e-07,2.2809398e-05,0.024186241,4.4214201e-05,0.00070861622,0.75118929,0.0043748426,3.2383729e-09,5.6932072e-07,4.7696067e-09,7.150188e-08,0.00011862468,7.891397e-10,2.1881917e-05,0.036380183,1.026666e-05
35497748,0.088279486,0.2811476,0.12109849,0.4475342,1.9656209,0.66334326,0.56379879,6.8689847,0.94217526,1.332805e-06,0.0011498422,1.5208056e-07,2.2809501e-05,0.024186384,4.4214434e-05,0.00070861931,0.75119382,0.004374869,4.698907e-09,5.6944367e-07,6.6018676e-09,7.1502697e-08,0.00011862586,8.669033e-10,2.188207e-05,0.036380544,1.0266751e-05
40404125,0.088279635,0.28114811,0.1210987,0.44753563,1.9656243,0.66334479,0.56381124,6.8689971,0.94217903,1.3363989e-06,0.0011498482,1.4671252e-07,2.2809552e-05,0.024186512,4.4213729e-05,0.00070862193,0.75119781,0.0043748921,4.0798183e-09,5.6941923e-07,6.167162e-09,7.1501937e-08,0.00011862691,1.0495597e-09,2.1882202e-05,0.036380865,1.0266821e-05
45988644,0.088279776,0.28114852,0.12109889,0.44753689,1.9656273,0.66334613,0.56382215,6.8690081,0.94218235,1.3369649e-06,0.0011498535,1.4272804e-07,2.2809621e-05,0.024186624,4.4214712e-05,0.00070862425,0.75120127,0.0043749125,1.0171787e-09,5.6926018e-07,1.3493339e-09,7.1501148e-08,0.00011862782,1.9375844e-09,2.1882319e-05,0.036381144,1.0266913e-05
52345036,0.088279895,0.28114891,0.12109906,0.44753799,1.9656301,0.66334731,0.56383181,6.8690166,0.94218526,1.3367247e-06,0.0011498581,1.4530494e-07,2.2809707e-05,0.024186723,4.4215522e-05,0.00070862641,0.75120437,0.0043749303,1.5580356e-09,5.692857e-07,2.479832e-09,7.1502541e-08,0.00011862861,1.2587216e-09,2.1882424e-05,0.03638139,1.0266984e-05
59579987,0.088280007,0.28114924,0.1210992,0.44753894,1.9656324,0.66334835,0.56384021,6.8690248,0.94218782,1.3409409e-06,0.0011498622,1.3569049e-07,2.2809771e-05,0.024186807,4.4214902e-05,0.00070862821,0.75120699,0.0043749461,1.4099738e-09,5.6930048e-07,2.3391646e-09,7.1503095e-08,0.00011862932,1.2716568e-09,2.1882517e-05,0.036381606,1.0267022e-05
67814927,0.088280097,0.28114954,0.12109933,0.44753981,1.9656345,0.66334926,0.56384766,6.8690319,0.94219006,1.3357491e-06,0.0011498658,1.46507e-07,2.2809823e-05,0.024186885,4.4215548e-05,0.00070862973,0.75120944,0.0043749599,4.590643e-09,5.6946396e-07,6.795572e-09,7.1506122e-08,0.00011862993,3.3736425e-10,2.1882595e-05,0.036381796,1.026713e-05
77188073,0.088280179,0.2811498,0.12109944,0.44754055,1.9656363,0.66335006,0.56385416,6.8690381,0.94219204,1.33094e-06,0.0011498689,1.5485585e-07,2.280984e-05,0.02418695,4.4216131e-05,0.00070863118,0.75121146,0.0043749719,2.9271443e-09,5.6954747e-07,6.4555338e-09,7.1501688e-08,0.00011863048,2.1881998e-09,2.1882666e-05,0.036381964,1.026715e-05
87856743,0.088280246,0.28115001,0.12109954,0.44754121,1.9656379,0.66335076,0.56385988,6.8690438,0.94219377,1.3330927e-06,0.0011498717,1.4944015e-07,2.2809931e-05,0.02418701,4.4215495e-05,0.00070863246,0.75121331,0.0043749827,3.7600389e-09,5.6955093e-07,5.4955909e-09,7.1505966e-08,0.00011863096,6.9936823e-10,2.188273e-05,0.036382113,1.0267181e-05
1e+08,0.088280313,0.28115022,0.12109963,0.44754177,1.9656392,0.66335138,0.56386489,6.8690486,0.94219529,1.338856e-06,0.0011498742,1.3999827e-07,2.281002e-05,0.02418706,4.4215989e-05,0.00070863357,0.75121492,0.004374992,7.1938513e-09,5.7028672e-07,1.2212885e-08,7.1505333e-08,0.00011863137,1.2430722e-09,2.1882781e-05,0.036382239,1.0267168e-05


==> data/uniform_plot_data_deg_0.csv <==
tau,d0r5b1l2,d0r5b1h1s,d0r5b1linftyhat,d0r5b10l2,d0r5b10h1s,d0r5b10linftyhat,d0r5b100l2,d0r5b100h1s,d0r5b100linftyhat,d0r6b1l2,d0r6b1h1s,d0r6b1linftyhat,d0r6b10l2,d0r6b10h1s,d0r6b10linftyhat,d0r6b100l2,d0r6b100h1s,d0r6b100linftyhat,d0r7b1l2,d0r7b1h1s,d0r7b1linftyhat,d0r7b10l2,d0r7b10h1s,d0r7b10linftyhat,d0r7b100l2,d0r7b100h1s,d0r7b100linftyhat,d0r8b1l2,d0r8b1h1s,d0r8b1linftyhat,d0r8b10l2,d0r8b10h1s,d0r8b10linftyhat,d0r8b100l2,d0r8b100h1s,d0r8b100linftyhat,d0r9b1l2,d0r9b1h1s,d0r9b1linftyhat,d0r9b10l2,d0r9b10h1s,d0r9b10linftyhat,d0r9b100l2,d0r9b100h1s,d0r9b100linftyhat,d0r10b1l2,d0r10b1h1s,d0r10b1linftyhat,d0r10b10l2,d0r10b10h1s,d0r10b10linftyhat,d0r10b100l2,d0r10b100h1s,d0r10b100linftyhat,d0r11b1l2,d0r11b1h1s,d0r11b1linftyhat,d0r11b10l2,d0r11b10h1s,d0r11b10linftyhat,d0r11b100l2,d0r11b100h1s,d0r11b100linftyhat,d0r12b1l2,d0r12b1h1s,d0r12b1linftyhat,d0r12b10l2,d0r12b10h1s,d0r12b10linftyhat,d0r12b100l2,d0r12b100h1s,d0r12b100linftyhat
1e-06,0.0093707358,0.0091987345,9.305026e-06,0.019841647,0.19298765,0.0028476805,0.050336268,4.8508377,0.25105577,0.004685414,0.0045995195,2.3272618e-06,0.0099408515,0.096688628,0.00070771583,0.029408569,2.834064,0.080869204,0.0023427128,0.0022997789,5.8157237e-07,0.004972938,0.048368748,0.00017694628,0.015401812,1.4842517,0.01798435,0.0011713572,0.0011498919,1.4528277e-07,0.0024867833,0.024187431,4.4215301e-05,0.0077953134,0.75122374,0.004375059,0.00058567867,0.00057494623,3.6266098e-08,0.001243431,0.012094098,1.105279e-05,0.0039097047,0.37677291,0.001088382,0.00029283937,0.00028747317,9.0419702e-09,0.00062172039,0.0060470966,2.7631042e-06,0.001956366,0.18853234,0.00027160882,0.00014641967,0.00014373659,2.2502605e-09,0.00031086081,0.0030235543,6.9073404e-07,0.00097837253,0.09428443,6.789054e-05,7.3209842e-05,7.1868293e-05,5.593504e-10,0.00015543048,0.0015117779,1.7266912e-07,0.00048920995,0.047144499,1.6969592e-05
1.1382166e-06,0.0093707358,0.0091987345,9.3047701e-06,0.019841647,0.19298765,0.0028476797,0.050336268,4.8508377,0.25105577,0.004685414,0.0045995195,2.3271311e-06,0.0099408515,0.096688628,0.00070771544,0.029408569,2.834064,0.080869204,0.0023427128,0.0022997789,5.8150863e-07,0.004972938,0.048368748,0.00017694608,0.015401812,1.4842517,0.01798435,0.0011713572,0.0011498919,1.4525104e-07,0.0024867833,0.024187431,4.4215201e-05,0.0077953134,0.75122374,0.0043750589,0.00058567867,0.00057494623,3.6252301e-08,0.001243431,0.012094098,1.105274e-05,0.0039097047,0.37677291,0.001088382,0.00029283937,0.00028747317,9.0327615e-09,0.00062172039,0.0060470966,2.7630794e-06,0.001956366,0.18853234,0.00027160879,0.00014641967,0.00014373659,2.2463111e-09,0.00031086081,0.0030235543,6.9072164e-07,0.00097837253,0.09428443,6.7890527e-05,7.3209842e-05,7.1868293e-05,5.5593652e-10,0.00015543048,0.0015117779,1.7266292e-07,0.00048920995,0.047144499,1.6969586e-05
1.2955369e-06,0.0093707358,0.0091987345,9.3044785e-06,0.019841647,0.19298765,0.0028476788,0.050336268,4.8508377,0.25105577,0.004685414,0.0045995195,2.3269821e-06,0.0099408515,0.096688628,0.00070771498,0.029408569,2.834064,0.080869203,0.0023427128,0.0022997789,5.8143431e-07,0.004972938,0.048368748,0.00017694586,0.015401812,1.4842517,0.01798435,0.0011713572,0.0011498919,1.4521378e-07,0.0024867833,0.024187431,4.4215088e-05,0.0077953134,0.75122374,0.0043750588,0.00058567867,0.00057494623,3.6231859e-08,0.001243431,0.012094098,1.1052683e-05,0.0039097047,0.37677291,0.0010883819,0.00029283937,0.00028747317,9.0242794e-09,0.00062172039,0.0060470966,2.7630511e-06,0.001956366,0.18853234,0.00027160876,0.00014641967,0.00014373659,2.2410236e-09,0.00031086081,0.0030235543,6.9070752e-07,0.00097837253,0.09428443,6.7890513e-05,7.3209842e-05,7.1868293e-05,5.5508748e-10,0.00015543048,0.0015117779,1.7265586e-07,0.00048920995,0.047144499,1.6969579e-05
1.4746016e-06,0.0093707358,0.0091987345,9.3041494e-06,0.019841647,0.19298765,0.0028476777,0.050336268,4.8508377,0.25105576,0.004685414,0.0045995195,2.3268221e-06,0.0099408515,0.096688628,0.00070771447,0.029408569,2.834064,0.080869202,0.0023427128,0.0022997789,5.8134992e-07,0.004972938,0.048368748,0.0001769456,0.015401812,1.4842517,0.017984349,0.0011713572,0.0011498919,1.4517269e-07,0.0024867833,0.024187431,4.421496e-05,0.0077953134,0.75122374,0.0043750587,0.00058567867,0.00057494623,3.621091e-08,0.001243431,0.012094098,1.1052619e-05,0.0039097047,0.37677291,0.0010883818,0.00029283937,0.00028747317,9.0142188e-09,0.00062172039,0.0060470966,2.763019e-06,0.001956366,0.18853234,0.00027160873,0.00014641967,0.00014373659,2.236107e-09,0.00031086081,0.0030235543,6.9069145e-07,0.00097837253,0.09428443,6.7890497e-05,7.3209842e-05,7.1868293e-05,5.5180505e-10,0.00015543048,0.0015117779,1.7264783e-07,0.00048920995,0.047144499,1.6969571e-05
1.678416e-06,0.0093707358,0.0091987345,9.3037682e-06,0.019841647,0.19298765,0.0028476765,0.050336268,4.8508377,0.25105576,0.004685414,0.0045995195,2.326633e-06,0.0099408515,0.096688628,0.00070771388,0.029408569,2.834064,0.080869202,0.0023427128,0.0022997789,5.8125753e-07,0.004972938,0.048368748,0.00017694531,0.015401812,1.4842517,0.017984349,0.0011713572,0.0011498919,1.451258e-07,0.0024867833,0.024187431,4.4214813e-05,0.0077953134,0.75122374,0.0043750585,0.00058567867,0.00057494623,3.6186999e-08,0.001243431,0.012094098,1.1052546e-05,0.0039097047,0.37677291,0.0010883818,0.00029283937,0.00028747317,9.0024392e-09,0.00062172039,0.0060470966,2.7629824e-06,0.001956366,0.18853234,0.0002716087,0.00014641967,0.00014373659,2.2300826e-09,0.00031086081,0.0030235543,6.9067316e-07,0.00097837253,0.09428443,6.7890479e-05,7.3209842e-05,7.1868293e-05,5.4883803e-10,0.00015543048,0.0015117779,1.7263868e-07,0.00048920995,0.047144499,1.6969561e-05
1.9104008e-06,0.0093707358,0.0091987345,9.3033376e-06,0.019841647,0.19298765,0.0028476752,0.050336268,4.8508377,0.25105576,0.004685414,0.0045995195,2.3264125e-06,0.0099408515,0.096688628,0.00070771321,0.029408569,2.834064,0.080869201,0.0023427128,0.0022997789,5.811496e-07,0.004972938,0.048368748,0.00017694497,0.015401812,1.4842517,0.017984349,0.0011713572,0.0011498919,1.4507203e-07,0.0024867833,0.024187431,4.4214647e-05,0.0077953134,0.75122374,0.0043750583,0.00058567867,0.00057494623,3.6161126e-08,0.001243431,0.012094098,1.1052463e-05,0.0039097047,0.37677291,0.0010883817,0.00029283937,0.00028747317,8.9888619e-09,0.00062172039,0.0060470966,2.7629408e-06,0.001956366,0.18853234,0.00027160865,0.00014641967,0.00014373659,2.223041e-09,0.00031086081,0.0030235543,6.9065234e-07,0.00097837253,0.09428443,6.7890458e-05,7.3209842e-05,7.1868293e-05,5.4577431e-10,0.00015543048,0.0015117779,1.7262827e-07,0.00048920995,0.047144499,1.6969551e-05
2.1744499e-06,0.0093707358,0.0091987345,9.3028478e-06,0.019841647,0.19298765,0.0028476737,0.050336268,4.8508377,0.25105576,0.004685414,0.0045995195,2.3261707e-06,0.0099408515,0.096688628,0.00070771246,0.029408569,2.834064,0.0808692,0.0023427128,0.0022997789,5.8102881e-07,0.004972938,0.048368748,0.00017694459,0.015401812,1.4842517,0.017984348,0.0011713572,0.0011498919,1.4501062e-07,0.0024867833,0.024187431,4.4214457e-05,0.0077953134,0.75122374,0.0043750582,0.00058567867,0.00057494623,3.613119e-08,0.001243431,0.012094098,1.1052368e-05,0.0039097047,0.37677291,0.0010883816,0.00029283937,0.00028747317,8.9735847e-09,0.00062172039,0.0060470966,2.7628934e-06,0.001956366,0.18853234,0.00027160861,0.00014641967,0.00014373659,2.2155607e-09,0.00031086081,0.0030235543,6.9062865e-07,0.00097837253,0.09428443,6.7890434e-05,7.3209842e-05,7.1868293e-05,5.4187904e-10,0.00015543048,0.0015117779,1.7261642e-07,0.00048920995,0.047144499,1.6969539e-05
2.4749948e-06,0.0093707358,0.0091987345,9.302289e-06,0.019841647,0.19298765,0.0028476719,0.050336268,4.8508377,0.25105576,0.004685414,0.0045995195,2.3258929e-06,0.0099408515,0.096688628,0.00070771159,0.029408569,2.834064,0.080869199,0.0023427128,0.0022997789,5.8088904e-07,0.004972938,0.048368748,0.00017694416,0.015401812,1.4842517,0.017984348,0.0011713572,0.0011498919,1.449399e-07,0.0024867833,0.024187431,4.4214242e-05,0.0077953134,0.75122374,0.0043750579,0.00058567867,0.00057494623,3.6095728e-08,0.001243431,0.012094098,1.105226e-05,0.0039097047,0.37677291,0.0010883815,0.00029283937,0.00028747317,8.9556432e-09,0.00062172039,0.0060470966,2.7628395e-06,0.001956366,0.18853234,0.00027160855,0.00014641967,0.00014373659,2.2069766e-09,0.00031086081,0.0030235543,6.9060168e-07,0.00097837253,0.09428443,6.7890407e-05,7.3209842e-05,7.1868293e-05,5.3747035e-10,0.00015543048,0.0015117779,1.7260294e-07,0.00048920995,0.047144499,1.6969526e-05
2.8170801e-06,0.0093707358,0.0091987345,9.3016555e-06,0.019841647,0.19298765,0.0028476699,0.050336268,4.8508377,0.25105575,0.004685414,0.0045995195,2.3255756e-06,0.0099408515,0.096688628,0.00070771061,0.029408569,2.834064,0.080869197,0.0023427128,0.0022997789,5.807296e-07,0.004972938,0.048368748,0.00017694367,0.015401812,1.4842517,0.017984347,0.0011713572,0.0011498919,1.4486097e-07,0.0024867833,0.024187431,4.4213996e-05,0.0077953134,0.75122374,0.0043750577,0.00058567867,0.00057494623,3.6056303e-08,0.001243431,0.012094098,1.1052137e-05,0.0039097047,0.37677291,0.0010883813,0.00029283937,0.00028747317,8.9358421e-09,0.00062172039,0.0060470966,2.7627781e-06,0.001956366,0.18853234,0.00027160849,0.00014641967,0.00014373659,2.1969299e-09,0.00031086081,0.0030235543,6.9057099e-07,0.00097837253,0.09428443,6.7890376e-05,7.3209842e-05,7.1868293e-05,5.3237914e-10,0.00015543048,0.0015117779,1.7258759e-07,0.00048920995,0.047144499,1.696951e-05
3.2064472e-06,0.0093707358,0.0091987345,9.3009332e-06,0.019841647,0.19298765,0.0028476677,0.050336268,4.8508372,0.25105575,0.004685414,0.0045995195,2.3252147e-06,0.0099408515,0.096688628,0.00070770949,0.029408569,2.834064,0.080869196,0.0023427128,0.0022997789,5.8054994e-07,0.004972938,0.048368748,0.00017694311,0.015401812,1.4842517,0.017984347,0.0011713572,0.0011498919,1.4477056e-07,0.0024867833,0.024187431,4.4213716e-05,0.0077953134,0.75122374,0.0043750574,0.00058567867,0.00057494623,3.6010378e-08,0.001243431,0.012094098,1.1051998e-05,0.0039097047,0.37677291,0.0010883812,0.00029283937,0.00028747317,8.9136828e-09,0.00062172039,0.0060470966,2.7627082e-06,0.001956366,0.18853234,0.00027160842,0.00014641967,0.00014373659,2.1855639e-09,0.00031086081,0.0030235543,6.9053605e-07,0.00097837253,0.09428443,6.7890341e-05,7.3209842e-05,7.1868293e-05,5.2704924e-10,0.00015543048,0.0015117779,1.7257012e-07,0.00048920995,0.047144499,1.6969493e-05
3.6496313e-06,0.0093707358,0.0091987345,9.3001126e-06,0.019841647,0.19298765,0.0028476651,0.050336268,4.8508372,0.25105575,0.004685414,0.0045995195,2.3248035e-06,0.0099408515,0.096688628,0.00070770821,0.029408569,2.834064,0.080869194,0.0023427128,0.0022997789,5.8034333e-07,0.004972938,0.048368748,0.00017694247,0.015401812,1.4842517,0.017984346,0.0011713572,0.0011498919,1.4466748e-07,0.0024867833,0.024187431,4.4213398e-05,0.0077953134,0.75122374,0.0043750571,0.00058567867,0.00057494623,3.595929e-08,0.001243431,0.012094098,1.1051839e-05,0.0039097047,0.37677291,0.001088381,0.00029283937,0.00028747317,8.8876861e-09,0.00062172039,0.0060470966,2.7626287e-06,0.001956366,0.18853234,0.00027160834,0.00014641967,0.00014373659,2.1728258e-09,0.00031086081,0.0030235543,6.9049628e-07,0.00097837253,0.09428443,6.7890302e-05,7.3209842e-05,7.1868293e-05,5.2049387e-10,0.00015543048,0.0015117779,1.7255024e-07,0.00048920995,0.047144499,1.6969473e-05
4.1540708e-06,0.0093707358,0.0091987345,9.2991753e-06,0.019841647,0.19298765,0.0028476621,0.050336268,4.8508372,0.25105574,0.004685414,0.0045995195,2.3243348e-06,0.0099408515,0.096688628,0.00070770676,0.029408569,2.834064,0.080869192,0.0023427128,0.0022997789,5.8010962e-07,0.004972938,0.048368748,0.00017694175,0.015401812,1.4842517,0.017984345,0.0011713572,0.0011498919,1.4455016e-07,0.0024867833,0.024187431,4.4213036e-05,0.0077953134,0.75122374,0.0043750567,0.00058567867,0.00057494623,3.5900603e-08,0.001243431,0.012094098,1.1051657e-05,0.0039097047,0.37677291,0.0010883809,0.00029283937,0.00028747317,8.8586946e-09,0.00062172039,0.0060470966,2.7625381e-06,0.001956366,0.18853234,0.00027160825,0.00014641967,0.00014373659,2.1582355e-09,0.00031086081,0.0030235543,6.9045102e-07,0.00097837253,0.09428443,6.7890256e-05,7.3209842e-05,7.1868293e-05,5.1329829e-10,0.00015543048,0.0015117779,1.7252761e-07,0.00048920995,0.047144499,1.696945e-05
4.7282322e-06,0.0093707358,0.0091987345,9.2981101e-06,0.019841647,0.19298765,0.0028476588,0.050336268,4.8508372,0.25105574,0.004685414,0.0045995195,2.3238023e-06,0.0099408515,0.096688628,0.00070770511,0.029408569,2.834064,0.08086919,0.0023427128,0.0022997789,5.7984282e-07,0.004972938,0.048368748,0.00017694092,0.015401812,1.4842517,0.017984344,0.0011713572,0.0011498919,1.4441785e-07,0.0024867833,0.024187431,4.4212624e-05,0.0077953134,0.75122374,0.0043750563,0.00058567867,0.00057494623,3.5834035e-08,0.001243431,0.012094098,1.1051451e-05,0.0039097047,0.37677291,0.0010883807,0.00029283937,0.00028747317,8.8251594e-09,0.00062172039,0.0060470966,2.7624351e-06,0.001956366,0.18853234,0.00027160815,0.00014641967,0.00014373659,2.141419e-09,0.00031086081,0.0030235543,6.903995e-07,0.00097837253,0.09428443,6.7890205e-05,7.3209842e-05,7.1868293e-05,5.0490828e-10,0.00015543048,0.0015117779,1.7250185e-07,0.00048920995,0.047144499,1.6969424e-05
5.3817522e-06,0.0093707358,0.0091987345,9.2968994e-06,0.019841647,0.19298765,0.002847655,0.050336268,4.8508372,0.25105574,0.004685414,0.0045995195,2.3231957e-06,0.0099408515,0.096688628,0.00070770323,0.029408569,2.8340638,0.080869187,0.0023427128,0.0022997789,5.795392e-07,0.004972938,0.048368748,0.00017693999,0.015401812,1.4842517,0.017984343,0.0011713572,0.0011498919,1.4426593e-07,0.0024867833,0.024187431,4.4212155e-05,0.0077953134,0.75122374,0.0043750558,0.00058567867,0.00057494623,3.5758816e-08,0.001243431,0.012094098,1.1051217e-05,0.0039097047,0.37677291,0.0010883804,0.00029283937,0.00028747317,8.7872669e-09,0.00062172039,0.0060470966,2.7623178e-06,0.001956366,0.18853234,0.00027160803,0.00014641967,0.00014373659,2.1225759e-09,0.00031086081,0.0030235543,6.9034086e-07,0.00097837253,0.09428443,6.7890146e-05,7.3209842e-05,7.1868293e-05,4.9548227e-10,0.00015543048,0.0015117779,1.7247253e-07,0.00048920995,0.047144499,1.6969395e-05
6.1255994e-06,0.0093707358,0.0091987345,9.2955212e-06,0.019841647,0.19298765,0.0028476507,0.050336268,4.8508372,0.25105573,0.004685414,0.0045995195,2.3225063e-06,0.0099408515,0.096688628,0.00070770109,0.029408569,2.8340638,0.080869185,0.0023427128,0.0022997789,5.7919505e-07,0.004972938,0.048368748,0.00017693892,0.015401812,1.4842517,0.017984342,0.0011713572,0.0011498919,1.4409319e-07,0.0024867833,0.024187431,4.4211621e-05,0.0077953134,0.75122374,0.0043750553,0.00058567867,0.00057494623,3.5672323e-08,0.001243431,0.012094098,1.105095e-05,0.0039097047,0.37677291,0.0010883802,0.00029283937,0.00028747317,8.7443566e-09,0.00062172039,0.0060470966,2.7621843e-06,0.001956366,0.18853234,0.0002716079,0.00014641967,0.00014373659,2.1010346e-09,0.00031086081,0.0030235543,6.9027411e-07,0.00097837253,0.09428443,6.7890079e-05,7.3209842e-05,7.1868293e-05,4.8465454e-10,0.00015543048,0.0015117779,1.7243916e-07,0.00048920995,0.047144499,1.6969362e-05
6.9722587e-06,0.0093707358,0.0091987345,9.2939494e-06,0.019841647,0.19298765,0.0028476458,0.050336268,4.8508372,0.25105572,0.004685414,0.0045995195,2.3217203e-06,0.0099408515,0.096688628,0.00070769865,0.029408569,2.8340638,0.080869181,0.0023427128,0.0022997789,5.7880183e-07,0.004972938,0.048368748,0.0001769377,0.015401812,1.4842517,0.017984341,0.0011713572,0.0011498919,1.4389709e-07,0.0024867833,0.024187431,4.4211013e-05,0.0077953134,0.75122374,0.0043750547,0.00058567867,0.00057494623,3.5574045e-08,0.001243431,0.012094098,1.1050646e-05,0.0039097047,0.37677291,0.0010883798,0.00029283937,0.00028747317,8.6950015e-09,0.00062172039,0.0060470966,2.7620324e-06,0.001956366,0.18853234,0.00027160774,0.00014641967,0.00014373659,2.0766094e-09,0.00031086081,0.0030235543,6.9019814e-07,0.00097837253,0.09428443,6.7890003e-05,7.3209842e-05,7.1868293e-05,4.7238008e-10,0.00015543048,0.0015117779,1.7240117e-07,0.00048920995,0.047144499,1.6969324e-05
7.9359403e-06,0.0093707358,0.0091987345,9.2921625e-06,0.019841647,0.19298765,0.0028476402,0.050336268,4.8508372,0.25105572,0.004685414,0.0045995195,2.3208263e-06,0.0099408515,0.096688628,0.00070769588,0.029408569,2.8340638,0.080869178,0.0023427128,0.0022997789,5.7835527e-07,0.004972938,0.048368748,0.00017693631,0.015401811,1.4842517,0.017984339,0.0011713572,0.0011498919,1.4367362e-07,0.0024867833,0.024187431,4.4210321e-05,0.0077953134,0.75122374,0.004375054,0.00058567867,0.00057494623,3.5462211e-08,0.001243431,0.012094098,1.10503e-05,0.0039097047,0.37677291,0.0010883795,0.00029283937,0.00028747317,8.6391356e-09,0.00062172039,0.0060470966,2.7618594e-06,0.001956366,0.18853234,0.00027160757,0.00014641967,0.00014373659,2.0485449e-09,0.00031086081,0.0030235543,6.9011167e-07,0.00097837253,0.09428443,6.7889916e-05,7.3209842e-05,7.1868293e-05,4.5836002e-10,0.00015543048,0.0015117779,1.7235794e-07,0.00048920995,0.047144499,1.696928e-05
9.0328187e-06,0.0093707358,0.0091987345,9.2901289e-06,0.019841647,0.19298765,0.0028476338,0.050336268,4.8508372,0.25105571,0.004685414,0.0045995195,2.3198091e-06,0.0099408515,0.096688628,0.00070769273,0.029408569,2.8340638,0.080869173,0.0023427128,0.0022997789,5.7784599e-07,0.004972938,0.048368748,0.00017693474,0.015401811,1.4842517,0.017984338,0.0011713572,0.0011498919,1.4341913e-07,0.0024867833,0.024187431,4.4209533e-05,0.0077953134,0.75122374,0.0043750532,0.00058567867,0.00057494623,3.5335046e-08,0.001243431,0.012094098,1.1049906e-05,0.0039097047,0.37677291,0.0010883791,0.00029283937,0.00028747317,8.5756486e-09,0.00062172039,0.0060470966,2.7616626e-06,0.001956366,0.18853234,0.00027160737,0.00014641967,0.00014373659,2.0166994e-09,0.00031086081,0.0030235543,6.9001325e-07,0.00097837253,0.09428443,6.7889818e-05,7.3209842e-05,7.1868293e-05,4.4254433e-10,0.00015543048,0.0015117779,1.7230872e-07,0.00048920995,0.047144499,1.6969231e-05
1.0281304e-05,0.0093707358,0.0091987345,9.2878144e-06,0.019841649,0.19298764,0.0028476265,0.050336268,4.8508372,0.2510557,0.004685414,0.0045995195,2.3186504e-06,0.0099408515,0.096688628,0.00070768914,0.02940857,2.8340635,0.080869169,0.0023427128,0.0022997789,5.7726723e-07,0.004972938,0.048368748,0.00017693294,0.015401811,1.4842516,0.017984336,0.0011713572,0.0011498919,1.4312951e-07,0.0024867833,0.024187431,4.4208637e-05,0.0077953134,0.75122374,0.0043750522,0.00058567867,0.00057494623,3.5190304e-08,0.001243431,0.012094098,1.1049458e-05,0.0039097047,0.37677291,0.0010883787,0.00029283937,0.00028747317,8.5032065e-09,0.00062172039,0.0060470966,2.7614385e-06,0.001956366,0.18853234,0.00027160715,0.00014641967,0.00014373659,1.9805864e-09,0.00031086081,0.0030235543,6.8990122e-07,0.00097837253,0.09428443,6.7889706e-05,7.3209842e-05,7.1868293e-05,4.2442011e-10,0.00015543048,0.0015117779,1.7225271e-07,0.00048920995,0.047144499,1.6969175e-05
1.170235e-05,0.0093707358,0.0091987345,9.2851786e-06,0.019841649,0.19298764,0.0028476183,0.050336268,4.8508372,0.25105569,0.004685414,0.0045995195,2.3173322e-06,0.0099408515,0.096688628,0.00070768505,0.02940857,2.8340635,0.080869163,0.0023427128,0.0022997789,5.7660833e-07,0.004972938,0.048368748,0.0001769309,0.015401811,1.4842516,0.017984334,0.0011713572,0.0011498919,1.4279996e-07,0.0024867833,0.024187431,4.4207617e-05,0.0077953134,0.75122374,0.0043750512,0.00058567867,0.00057494623,3.5025412e-08,0.001243431,0.012094098,1.1048948e-05,0.0039097047,0.37677291,0.0010883781,0.00029283937,0.00028747317,8.42095e-09,0.00062172039,0.0060470966,2.7611835e-06,0.001956366,0.18853234,0.00027160689,0.00014641967,0.00014373659,1.939433e-09,0.00031086081,0.0030235543,6.8977371e-07,0.00097837253,0.09428443,6.7889578e-05,7.3209842e-05,7.1868293e-05,4.0379494e-10,0.00015543048,0.0015117779,1.7218896e-07,0.00048920995,0.047144499,1.6969111e-05
1.3319809e-05,0.0093707358,0.0091987345,9.2821793e-06,0.019841649,0.19298764,0.0028476089,0.050336268,4.8508372,0.25105568,0.004685414,0.0045995195,2.3158315e-06,0.0099408515,0.096688628,0.0007076804,0.02940857,2.8340635,0.080869157,0.0023427128,0.0022997789,5.7585768e-07,0.004972938,0.048368748,0.00017692858,0.015401811,1.4842516,0.017984331,0.0011713572,0.0011498919,1.4242498e-07,0.0024867833,0.024187431,4.4206455e-05,0.0077953134,0.75122374,0.00437505,0.00058567867,0.00057494623,3.4837943e-08,0.001243431,0.012094098,1.1048368e-05,0.0039097047,0.37677291,0.0010883776,0.00029283937,0.00028747317,8.3269993e-09,0.00062172039,0.0060470966,2.7608932e-06,0.001956366,0.18853234,0.0002716066,0.00014641967,0.00014373659,1.8924587e-09,0.00031086081,0.0030235543,6.8962858e-07,0.00097837253,0.09428443,6.7889433e-05,7.3209842e-05,7.1868293e-05,3.8037495e-10,0.00015543048,0.0015117779,1.7211639e-07,0.00048920995,0.047144499,1.6969039e-05
1.5160827e-05,0.0093707358,0.0091987345,9.2787653e-06,0.019841649,0.19298764,0.0028475982,0.050336268,4.8508368,0.25105566,0.004685414,0.0045995195,2.3141235e-06,0.0099408515,0.096688621,0.0007076751,0.02940857,2.8340635,0.08086915,0.0023427128,0.0022997789,5.7500389e-07,0.004972938,0.048368748,0.00017692593,0.015401811,1.4842516,0.017984328,0.0011713572,0.0011498919,1.4199779e-07,0.0024867833,0.024187431,4.4205134e-05,0.0077953134,0.75122374,0.0043750487,0.00058567867,0.00057494623,3.4624411e-08,0.001243431,0.012094098,1.1047707e-05,0.0039097047,0.37677291,0.0010883769,0.00029283937,0.00028747317,8.2203439e-09,0.00062172039,0.0060470966,2.7605628e-06,0.001956366,0.18853234,0.00027160627,0.00014641967,0.00014373659,1.8390669e-09,0.00031086081,0.0030235543,6.8946338e-07,0.00097837253,0.09428443,6.7889267e-05,7.3209842e-05,7.1868293e-05,3.5369252e-10,0.00015543048,0.0015117779,1.7203379e-07,0.00048920995,0.047144499,1.6968956e-05
1.7256304e-05,0.0093707358,0.0091987345,9.2748793e-06,0.019841649,0.19298764,0.002847586,0.050336264,4.8508368,0.25105565,0.004685414,0.0045995195,2.3121795e-06,0.0099408515,0.096688621,0.00070766907,0.02940857,2.8340635,0.080869142,0.0023427128,0.0022997789,5.7403177e-07,0.004972938,0.048368748,0.00017692292,0.015401811,1.4842516,0.017984325,0.0011713572,0.0011498919,1.4151197e-07,0.0024867833,0.024187431,4.4203629e-05,0.0077953134,0.75122374,0.0043750472,0.00058567867,0.00057494623,3.43815e-08,0.001243431,0.012094098,1.1046955e-05,0.0039097047,0.37677291,0.0010883761,0.00029283937,0.00028747317,8.0988137e-09,0.00062172039,0.0060470966,2.7601868e-06,0.001956366,0.18853234,0.00027160589,0.00014641967,0.00014373659,1.7783524e-09,0.00031086081,0.0030235543,6.8927535e-07,0.00097837253,0.09428443,6.7889079e-05,7.3209842e-05,7.1868293e-05,3.2327474e-10,0.00015543048,0.0015117779,1.7193978e-07,0.00048920995,0.047144499,1.6968862e-05
1.9641411e-05,0.0093707358,0.0091987345,9.2704565e-06,0.019841649,0.19298762,0.0028475721,0.050336268,4.8508368,0.25105563,0.004685414,0.0045995195,2.3099667e-06,0.0099408515,0.096688621,0.00070766221,0.02940857,2.8340635,0.080869133,0.0023427128,0.0022997789,5.7292544e-07,0.004972938,0.048368748,0.00017691949,0.015401811,1.4842516,0.017984321,0.0011713572,0.0011498919,1.4095861e-07,0.0024867833,0.024187431,4.4201917e-05,0.0077953134,0.75122374,0.0043750454,0.00058567867,0.00057494623,3.4104795e-08,0.001243431,0.012094098,1.1046099e-05,0.0039097047,0.37677291,0.0010883753,0.00029283937,0.00028747317,7.9605655e-09,0.00062172039,0.0060470966,2.7597587e-06,0.001956366,0.18853234,0.00027160547,0.00014641967,0.00014373659,1.7092094e-09,0.00031086081,0.0030235543,6.8906134e-07,0.00097837253,0.09428443,6.7888865e-05,7.3209842e-05,7.1868293e-05,2.8874181e-10,0.00015543048,0.0015117779,1.7183277e-07,0.00048920995,0.047144499,1.6968755e-05
2.235618e-05,0.0093707358,0.0091987345,9.2654218e-06,0.019841647,0.19298762,0.0028475563,0.050336268,4.8508368,0.25105561,0.004685414,0.0045995195,2.3074482e-06,0.0099408515,0.096688621,0.0007076544,0.029408569,2.8340635,0.080869122,0.0023427128,0.0022997789,5.7166626e-07,0.004972938,0.048368745,0.00017691559,0.015401811,1.4842516,0.017984317,0.0011713572,0.0011498919,1.4032916e-07,0.0024867833,0.024187431,4.4199968e-05,0.0077953134,0.75122374,0.0043750434,0.00058567867,0.00057494623,3.3790097e-08,0.001243431,0.012094098,1.1045124e-05,0.0039097047,0.37677291,0.0010883743,0.00029283937,0.00028747317,7.8031369e-09,0.00062172039,0.0060470966,2.7592715e-06,0.001956366,0.18853234,0.00027160498,0.00014641967,0.00014373659,1.6304427e-09,0.00031086081,0.0030235543,6.8881774e-07,0.00097837253,0.09428443,6.7888621e-05,7.3209842e-05,7.1868293e-05,2.4939095e-10,0.00015543048,0.0015117779,1.7171097e-07,0.00048920995,0.047144499,1.6968633e-05
2.5446174e-05,0.0093707358,0.0091987345,9.2596917e-06,0.019841647,0.19298762,0.0028475384,0.050336268,4.8508363,0.25105558,0.004685414,0.0045995195,2.3045813e-06,0.0099408515,0.096688621,0.00070764552,0.029408569,2.8340635,0.080869111,0.0023427128,0.0022997789,5.70233e-07,0.004972938,0.048368745,0.00017691115,0.015401811,1.4842515,0.017984312,0.0011713572,0.0011498919,1.3961248e-07,0.0024867833,0.024187431,4.4197749e-05,0.0077953134,0.75122374,0.0043750412,0.00058567867,0.00057494623,3.3431744e-08,0.001243431,0.012094098,1.1044015e-05,0.0039097047,0.37677291,0.0010883732,0.00029283937,0.00028747317,7.6239443e-09,0.00062172039,0.0060470966,2.758717e-06,0.001956366,0.18853234,0.00027160442,0.00014641967,0.00014373659,1.5409143e-09,0.00031086081,0.0030235543,6.8854047e-07,0.00097837253,0.09428443,6.7888343e-05,7.3209842e-05,7.1868293e-05,2.0461316e-10,0.00015543048,0.0015117779,1.7157234e-07,0.00048920995,0.047144499,1.6968494e-05
2.8963256e-05,0.0093707358,0.0091987345,9.2531696e-06,0.019841647,0.19298762,0.0028475179,0.050336268,4.8508363,0.25105556,0.004685414,0.0045995195,2.3013186e-06,0.0099408515,0.096688621,0.0007076354,0.029408569,2.8340635,0.080869097,0.0023427128,0.0022997789,5.6860163e-07,0.004972938,0.048368745,0.0001769061,0.015401811,1.4842515,0.017984307,0.0011713572,0.0011498919,1.3879684e-07,0.0024867833,0.024187431,4.4195224e-05,0.0077953134,0.75122374,0.0043750386,0.00058567867,0.00057494623,3.3023917e-08,0.001243431,0.012094098,1.1042753e-05,0.0039097047,0.37677291,0.0010883719,0.00029283937,0.00028747317,7.4200663e-09,0.00062172039,0.0060470966,2.7580858e-06,0.001956366,0.18853234,0.00027160379,0.00014641967,0.00014373659,1.4389574e-09,0.00031086081,0.0030235543,6.8822489e-07,0.00097837253,0.09428443,6.7888027e-05,7.3209842e-05,7.1868293e-05,1.5365664e-10,0.00015543048,0.0015117779,1.7141454e-07,0.00048920995,0.047144499,1.6968336e-05
3.2966458e-05,0.0093707358,0.0091987345,9.2457458e-06,0.019841647,0.19298762,0.0028474946,0.050336268,4.8508363,0.25105553,0.004685414,0.0045995195,2.2976046e-06,0.0099408515,0.096688621,0.00070762388,0.029408569,2.8340635,0.080869082,0.0023427128,0.0022997789,5.6674471e-07,0.004972938,0.048368745,0.00017690035,0.015401811,1.4842515,0.017984301,0.0011713572,0.0011498919,1.3786831e-07,0.0024867833,0.024187431,4.419235e-05,0.0077953134,0.75122374,0.0043750357,0.00058567867,0.00057494623,3.2559711e-08,0.001243431,0.012094098,1.1041316e-05,0.0039097047,0.37677291,0.0010883705,0.00029283937,0.00028747317,7.1879354e-09,0.00062172039,0.0060470966,2.7573674e-06,0.001956366,0.18853234,0.00027160307,0.00014641967,0.00014373659,1.3229313e-09,0.00031086081,0.0030235543,6.8786568e-07,0.00097837253,0.09428443,6.7887668e-05,7.3209842e-05,7.1868293e-05,9.5610131e-11,0.00015543048,0.0015117779,1.7123494e-07,0.00048920995,0.047144499,1.6968156e-05
3.7522968e-05,0.0093707358,0.0091987345,9.2372963e-06,0.019841647,0.19298762,0.0028474682,0.050336268,4.8508363,0.25105549,0.004685414,0.0045995195,2.2933773e-06,0.0099408515,0.096688613,0.00070761078,0.029408569,2.8340635,0.080869064,0.0023427128,0.0022997789,5.6463123e-07,0.004972938,0.048368745,0.0001768938,0.015401811,1.4842515,0.017984294,0.0011713572,0.0011498919,1.3681157e-07,0.0024867833,0.024187431,4.4189078e-05,0.0077953134,0.75122374,0.0043750324,0.00058567867,0.00057494623,3.2031305e-08,0.001243431,0.012094098,1.103968e-05,0.0039097047,0.37677291,0.0010883688,0.00029283937,0.00028747317,6.9237723e-09,0.00062172039,0.0060470966,2.7565497e-06,0.001956366,0.18853234,0.00027160225,0.00014641967,0.00014373659,1.1908192e-09,0.00031086081,0.0030235543,6.8745682e-07,0.00097837253,0.09428443,6.7887258e-05,7.3209842e-05,7.1868293e-05,2.958489e-11,0.00015543048,0.0015117779,1.7103051e-07,0.00048920995,0.047144499,1.6967952e-05
4.2709264e-05,0.0093707358,0.0091987345,9.2276787e-06,0.019841647,0.19298759,0.002847438,0.050336268,4.8508363,0.25105546,0.004685414,0.0045995195,2.288566e-06,0.0099408515,0.096688613,0.00070759586,0.029408569,2.8340633,0.080869045,0.0023427128,0.0022997789,5.6222548e-07,0.004972938,0.048368745,0.00017688635,0.015401811,1.4842515,0.017984285,0.0011713572,0.0011498919,1.3560875e-07,0.0024867833,0.024187431,4.4185355e-05,0.0077953134,0.75122374,0.0043750286,0.00058567867,0.00057494623,3.1429887e-08,0.001243431,0.012094098,1.1037819e-05,0.0039097047,0.37677291,0.001088367,0.00029283937,0.00028747317,6.6230538e-09,0.00062172039,0.0060470966,2.7556189e-06,0.001956366,0.18853234,0.00027160132,0.00014641967,0.00014373659,1.0404524e-09,0.00031086081,0.0030235543,6.8699145e-07,0.00097837253,0.09428443,6.7886792e-05,7.3209842e-05,7.1868293e-05,4.5728366e-11,0.00015543048,0.0015117779,1.7079783e-07,0.00048920995,0.047144499,1.6967719e-05
4.8612392e-05,0.0093707358,0.0091987345,9.2167318e-06,0.019841647,0.19298759,0.0028474037,0.050336268,4.8508363,0.25105541,0.004685414,0.0045995195,2.2830894e-06,0.0099408515,0.096688613,0.00070757888,0.02940857,2.8340633,0.080869022,0.0023427128,0.0022997789,5.5948753e-07,0.004972938,0.048368745,0.00017687786,0.015401811,1.4842515,0.017984276,0.0011713572,0.0011498919,1.3423973e-07,0.0024867833,0.024187431,4.4181116e-05,0.0077953134,0.75122374,0.0043750243,0.00058567867,0.00057494623,3.0745328e-08,0.001243431,0.012094098,1.10357e-05,0.0039097047,0.37677291,0.0010883648,0.00029283937,0.00028747317,6.2807677e-09,0.00062172039,0.0060470966,2.7545595e-06,0.001956366,0.18853234,0.00027160026,0.00014641967,0.00014373659,8.6932911e-10,0.00031086081,0.0030235543,6.8646176e-07,0.00097837253,0.09428443,6.7886262e-05,7.3209842e-05,7.1868293e-05,1.3128698e-10,0.00015543048,0.0015117779,1.7053298e-07,0.00048920995,0.047144499,1.6967454e-05
5.5331429e-05,0.0093707358,0.0091987336,9.2042719e-06,0.019841647,0.19298759,0.0028473646,0.050336268,4.8508353,0.25105536,0.004685414,0.0045995195,2.276856e-06,0.0099408515,0.096688613,0.00070755955,0.02940857,2.8340633,0.080868996,0.0023427128,0.0022997789,5.5637089e-07,0.004972938,0.048368745,0.00017686821,0.015401811,1.4842515,0.017984266,0.0011713572,0.0011498919,1.3268138e-07,0.0024867833,0.024187431,4.4176292e-05,0.0077953134,0.75122374,0.0043750194,0.00058567867,0.00057494623,2.9966159e-08,0.001243431,0.012094098,1.1033288e-05,0.0039097047,0.37677291,0.0010883624,0.00029283937,0.00028747317,5.8911952e-09,0.00062172039,0.0060470966,2.7533537e-06,0.001956366,0.18853234,0.00027159905,0.00014641967,0.00014373659,6.7451772e-10,0.00031086081,0.0030235543,6.8585886e-07,0.00097837253,0.09428443,6.7885658e-05,7.3209842e-05,7.1868293e-05,2.2867142e-10,0.00015543048,0.0015117779,1.7023153e-07,0.00048920995,0.047144499,1.6967152e-05
6.2979149e-05,0.0093707358,0.0091987336,9.1900896e-06,0.019841649,0.19298756,0.0028473202,0.050336268,4.8508353,0.2510553,0.004685414,0.0045995195,2.2697609e-06,0.0099408515,0.096688613,0.00070753756,0.02940857,2.8340633,0.080868967,0.0023427128,0.0022997789,5.5282346e-07,0.004972938,0.048368745,0.00017685722,0.015401811,1.4842515,0.017984254,0.0011713572,0.0011498919,1.3090767e-07,0.0024867833,0.024187431,4.4170802e-05,0.0077953134,0.75122374,0.0043750138,0.00058567867,0.00057494623,2.9079314e-08,0.001243431,0.012094098,1.1030543e-05,0.0039097047,0.37677291,0.0010883596,0.00029283937,0.00028747317,5.447766e-09,0.00062172039,0.0060470966,2.7519812e-06,0.001956366,0.18853234,0.00027159767,0.00014641967,0.00014373659,4.5283072e-10,0.00031086081,0.0030235543,6.8517263e-07,0.00097837253,0.09428443,6.7884971e-05,7.3209842e-05,7.1868293e-05,3.395369e-10,0.00015543048,0.0015117779,1.6988842e-07,0.00048920995,0.047144499,1.6966808e-05
7.168391e-05,0.0093707358,0.0091987336,9.1739474e-06,0.019841649,0.19298756,0.0028472696,0.050336264,4.8508348,0.25105524,0.004685414,0.0045995195,2.2616852e-06,0.0099408515,0.096688606,0.00070751252,0.029408569,2.8340631,0.080868934,0.0023427128,0.0022997789,5.4878582e-07,0.004972938,0.048368745,0.00017684471,0.015401811,1.4842514,0.017984241,0.0011713572,0.0011498919,1.2888887e-07,0.0024867833,0.024187431,4.4164552e-05,0.0077953134,0.75122374,0.0043750075,0.00058567867,0.00057494623,2.8069868e-08,0.001243431,0.012094098,1.1027419e-05,0.0039097047,0.37677291,0.0010883565,0.00029283937,0.00028747317,4.9430413e-09,0.00062172039,0.0060470966,2.750419e-06,0.001956366,0.18853234,0.00027159611,0.00014641967,0.00014373659,2.0047841e-10,0.00031086081,0.0030235543,6.8439155e-07,0.00097837253,0.09428443,6.7884189e-05,7.3209842e-05,7.1868293e-05,4.6569315e-10,0.00015543048,0.0015117779,1.6949788e-07,0.00048920995,0.047144499,1.6966418e-05
8.1591814e-05,0.0093707358,0.0091987336,9.155574e-06,0.019841649,0.19298753,0.002847212,0.050336272,4.8508348,0.25105516,0.004685414,0.0045995195,2.2524934e-06,0.0099408524,0.096688606,0.00070748402,0.02940857,2.8340631,0.080868896,0.0023427128,0.0022997789,5.4419001e-07,0.004972938,0.048368741,0.00017683047,0.015401811,1.4842514,0.017984225,0.0011713572,0.0011498919,1.2659098e-07,0.0024867833,0.024187431,4.4157438e-05,0.0077953134,0.75122368,0.0043750002,0.00058567867,0.00057494623,2.692093e-08,0.001243431,0.012094098,1.1023863e-05,0.0039097047,0.37677288,0.0010883529,0.00029283937,0.00028747317,4.3685883e-09,0.00062172039,0.0060470966,2.748641e-06,0.001956366,0.18853234,0.00027159433,0.00014641967,0.00014373659,8.6816554e-11,0.00031086081,0.0030235543,6.8350251e-07,0.00097837253,0.09428443,6.7883299e-05,7.3209842e-05,7.1868293e-05,6.0930255e-10,0.00015543048,0.0015117779,1.6905336e-07,0.00048920995,0.047144499,1.6965973e-05
9.2869153e-05,0.0093707368,0.0091987336,9.134661e-06,0.019841647,0.19298752,0.0028471464,0.050336272,4.8508344,0.25105508,0.0046854145,0.0045995195,2.242031e-06,0.0099408515,0.096688598,0.00070745158,0.02940857,2.8340631,0.080868853,0.0023427128,0.0022997789,5.3895911e-07,0.004972938,0.048368741,0.00017681427,0.015401811,1.4842514,0.017984208,0.0011713572,0.0011498919,1.2397546e-07,0.0024867833,0.024187429,4.4149342e-05,0.0077953134,0.75122368,0.004374992,0.00058567867,0.00057494623,2.5613194e-08,0.001243431,0.012094098,1.1019815e-05,0.0039097047,0.37677288,0.0010883489,0.00029283937,0.00028747317,3.7147104e-09,0.00062172039,0.0060470966,2.7466171e-06,0.001956366,0.18853234,0.0002715923,0.00014641967,0.00014373659,4.1374421e-10,0.00031086081,0.0030235543,6.824906e-07,0.00097837253,0.09428443,6.7882286e-05,7.3209842e-05,7.1868293e-05,7.7276163e-10,0.00015543048,0.0015117779,1.685474e-07,0.00048920995,0.047144499,1.6965466e-05
0.00010570521,0.0093707368,0.0091987336,9.1108576e-06,0.019841647,0.1929875,0.0028470718,0.050336268,4.8508339,0.25105498,0.0046854145,0.0045995195,2.2301226e-06,0.0099408515,0.096688591,0.00070741466,0.029408569,2.8340628,0.080868803,0.0023427131,0.0022997789,5.3300516e-07,0.004972938,0.048368741,0.00017679582,0.015401811,1.4842514,0.017984188,0.0011713572,0.0011498919,1.2099846e-07,0.0024867833,0.024187429,4.4140126e-05,0.0077953134,0.75122368,0.0043749827,0.00058567867,0.00057494623,2.4124671e-08,0.001243431,0.012094097,1.1015207e-05,0.0039097047,0.37677288,0.0010883442,0.00029283937,0.00028747317,2.9704669e-09,0.00062172039,0.0060470966,2.7443135e-06,0.001956366,0.18853234,0.00027158999,0.00014641967,0.00014373659,7.8586337e-10,0.00031086081,0.0030235543,6.8133881e-07,0.00097837253,0.09428443,6.7881133e-05,7.3209842e-05,7.1868293e-05,9.5882174e-10,0.00015543048,0.0015117779,1.6797151e-07,0.00048920995,0.047144499,1.696489e-05
0.00012031542,0.0093707368,0.0091987336,9.0837641e-06,0.019841647,0.19298749,0.0028469869,0.050336272,4.8508334,0.25105487,0.0046854145,0.0045995195,2.2165682e-06,0.0099408515,0.096688583,0.00070737263,0.029408569,2.8340626,0.080868747,0.0023427131,0.0022997789,5.2622824e-07,0.004972938,0.048368741,0.00017677483,0.015401811,1.4842513,0.017984165,0.0011713572,0.0011498919,1.1761001e-07,0.0024867833,0.024187429,4.4129636e-05,0.0077953134,0.75122368,0.004374972,0.00058567867,0.00057494623,2.2430427e-08,0.001243431,0.012094097,1.1009963e-05,0.0039097047,0.37677288,0.001088339,0.00029283937,0.00028747317,2.1233307e-09,0.00062172039,0.0060470966,2.7416915e-06,0.001956366,0.18853234,0.00027158737,0.00014641967,0.00014373659,1.2094163e-09,0.00031086081,0.0030235543,6.8002784e-07,0.00097837253,0.09428443,6.787982e-05,7.3209842e-05,7.1868293e-05,1.1705847e-09,0.00015543048,0.0015117779,1.6731602e-07,0.00048920995,0.047144499,1.6964234e-05
0.000136945,0.0093707368,0.0091987327,9.052926e-06,0.019841649,0.19298746,0.0028468902,0.050336272,4.8508329,0.25105475,0.0046854145,0.0045995195,2.2011404e-06,0.0099408524,0.096688583,0.0007073248,0.029408569,2.8340623,0.080868684,0.0023427131,0.0022997789,5.185147e-07,0.004972938,0.048368733,0.00017675093,0.015401811,1.4842513,0.017984139,0.0011713572,0.0011498919,1.1375321e-07,0.0024867833,0.024187429,4.4117697e-05,0.0077953134,0.75122368,0.0043749599,0.00058567867,0.00057494623,2.0502025e-08,0.001243431,0.012094097,1.1003995e-05,0.0039097047,0.37677288,0.001088333,0.00029283937,0.00028747317,1.1591382e-09,0.00062172039,0.0060470966,2.7387071e-06,0.001956366,0.18853234,0.00027158438,0.00014641967,0.00014373659,1.6915164e-09,0.00031086081,0.0030235543,6.7853566e-07,0.00097837253,0.09428443,6.7878326e-05,7.3209842e-05,7.1868293e-05,1.4116517e-09,0.00015543048,0.0015117779,1.6656993e-07,0.00048920995,0.047144499,1.6963487e-05
0.00015587307,0.0093707368,0.0091987327,9.0178255e-06,0.019841649,0.19298743,0.0028467801,0.050336272,4.8508325,0.25105461,0.0046854145,0.0045995195,2.1835803e-06,0.0099408515,0.096688576,0.00070727035,0.029408569,2.8340623,0.080868611,0.0023427131,0.0022997789,5.09735e-07,0.004972938,0.048368733,0.00017672373,0.015401811,1.4842513,0.01798411,0.0011713572,0.0011498919,1.0936335e-07,0.0024867833,0.024187429,4.4104107e-05,0.0077953134,0.75122362,0.0043749461,0.00058567867,0.00057494623,1.8307079e-08,0.001243431,0.012094097,1.0997201e-05,0.0039097047,0.37677288,0.0010883261,0.00029283937,0.00028747317,6.1699701e-11,0.00062172039,0.0060470966,2.7353103e-06,0.001956366,0.18853234,0.00027158097,0.00014641967,0.00014373659,2.2402534e-09,0.00031086084,0.0030235543,6.7683724e-07,0.00097837253,0.09428443,6.7876626e-05,7.3209842e-05,7.1868293e-05,1.6860176e-09,0.00015543048,0.0015117779,1.6572072e-07,0.00048920995,0.047144499,1.6962637e-05
0.00017741731,0.0093707377,0.0091987327,8.9778734e-06,0.019841647,0.19298738,0.0028466549,0.050336272,4.8508315,0.25105445,0.0046854145,0.0045995195,2.1635931e-06,0.0099408515,0.096688561,0.00070720838,0.02940857,2.8340619,0.080868529,0.0023427131,0.0022997789,4.9974176e-07,0.004972938,0.048368733,0.00017669277,0.015401811,1.484251,0.017984076,0.0011713572,0.0011498919,1.0436672e-07,0.0024867833,0.024187427,4.4088639e-05,0.0077953134,0.75122362,0.0043749304,0.00058567867,0.00057494623,1.5808755e-08,0.001243431,0.012094097,1.0989468e-05,0.0039097047,0.37677288,0.0010883184,0.00029283937,0.00028747317,1.1875277e-09,0.00062172039,0.0060470966,2.7314439e-06,0.001956366,0.18853234,0.0002715771,0.00014641968,0.00014373659,2.8648337e-09,0.00031086084,0.0030235543,6.7490407e-07,0.00097837253,0.09428443,6.787469e-05,7.3209842e-05,7.1868293e-05,1.9983127e-09,0.00015543048,0.0015117779,1.6475414e-07,0.00048920995,0.047144499,1.6961669e-05
0.00020193932,0.0093707377,0.0091987327,8.9323995e-06,0.019841647,0.19298735,0.0028465124,0.050336279,4.8508306,0.25105426,0.0046854145,0.0045995195,2.1408433e-06,0.0099408515,0.096688561,0.00070713785,0.029408569,2.8340619,0.080868435,0.0023427131,0.0022997789,4.8836734e-07,0.004972938,0.04836873,0.00017665754,0.015401811,1.484251,0.017984038,0.0011713572,0.0011498919,9.8679475e-08,0.0024867833,0.024187427,4.4071033e-05,0.0077953134,0.75122362,0.0043749125,0.00058567867,0.00057494623,1.2965105e-08,0.001243431,0.012094097,1.0980666e-05,0.0039097047,0.37677285,0.0010883095,0.00029283937,0.00028747317,2.6093415e-09,0.00062172039,0.0060470966,2.7270431e-06,0.001956366,0.18853234,0.00027157269,0.00014641968,0.00014373659,3.5757429e-09,0.00031086084,0.0030235543,6.727037e-07,0.00097837253,0.09428443,6.7872487e-05,7.3209842e-05,7.1868293e-05,2.3537634e-09,0.00015543048,0.0015117779,1.6365396e-07,0.00048920995,0.047144499,1.6960568e-05
0.00022985067,0.0093707377,0.0091987317,8.8806403e-06,0.019841649,0.19298731,0.0028463501,0.050336279,4.8508296,0.25105405,0.0046854145,0.0045995195,2.1149491e-06,0.0099408524,0.096688546,0.00070705756,0.02940857,2.8340614,0.080868328,0.0023427131,0.0022997789,4.7542078e-07,0.004972938,0.048368726,0.00017661743,0.015401811,1.484251,0.017983995,0.0011713572,0.0011498919,9.2206155e-08,0.0024867833,0.024187425,4.4050993e-05,0.0077953134,0.75122356,0.0043748921,0.00058567867,0.00057494623,9.7284265e-09,0.001243431,0.012094097,1.0970648e-05,0.0039097047,0.37677285,0.0010882994,0.00029283937,0.00028747317,4.2276823e-09,0.00062172039,0.0060470966,2.722034e-06,0.001956366,0.18853234,0.00027156767,0.00014641968,0.00014373659,4.3849157e-09,0.00031086084,0.0030235543,6.7019921e-07,0.00097837253,0.09428443,6.7869979e-05,7.3209842e-05,7.1868293e-05,2.7583477e-09,0.00015543048,0.0015117779,1.6240171e-07,0.00048920995,0.047144499,1.6959315e-05
0.00026161984,0.0093707377,0.0091987317,8.8217272e-06,0.019841647,0.19298728,0.0028461654,0.050336279,4.8508286,0.25105381,0.004685415,0.0045995191,2.0854759e-06,0.0099408515,0.096688531,0.00070696618,0.02940857,2.8340614,0.080868206,0.0023427131,0.0022997789,4.606848e-07,0.004972938,0.048368726,0.00017657178,0.015401812,1.4842509,0.017983946,0.0011713572,0.0011498919,8.4838135e-08,0.0024867833,0.024187425,4.4028184e-05,0.0077953134,0.75122356,0.004374869,0.00058567867,0.00057494623,6.0443915e-09,0.001243431,0.012094097,1.0959245e-05,0.0039097047,0.37677285,0.001088288,0.00029283937,0.00028747317,6.069696e-09,0.00062172039,0.0060470961,2.7163327e-06,0.001956366,0.18853234,0.00027156196,0.00014641968,0.00014373659,5.3059258e-09,0.00031086084,0.0030235543,6.6734856e-07,0.00097837253,0.09428443,6.7867125e-05,7.3209842e-05,7.1868293e-05,3.2188556e-09,0.00015543048,0.0015117779,1.6097639e-07,0.00048920995,0.047144499,1.6957888e-05
0.00029778004,0.0093707377,0.0091987317,8.7546714e-06,0.019841649,0.1929872,0.0028459552,0.050336279,4.8508277,0.25105354,0.004685415,0.0045995191,2.051929e-06,0.0099408524,0.096688516,0.00070686217,0.02940857,2.8340607,0.080868068,0.0023427131,0.0022997789,4.4391206e-07,0.004972938,0.048368718,0.00017651981,0.015401812,1.4842508,0.01798389,0.0011713572,0.0011498919,7.6451714e-08,0.0024867833,0.024187425,4.4002222e-05,0.0077953134,0.75122356,0.0043748426,0.00058567867,0.00057494623,1.8511629e-09,0.001243431,0.012094096,1.0946266e-05,0.0039097047,0.37677285,0.0010882749,0.00029283937,0.00028747317,8.1663185e-09,0.00062172039,0.0060470961,2.7098433e-06,0.001956366,0.18853232,0.00027155546,0.00014641968,0.00014373659,6.3542292e-09,0.00031086084,0.0030235543,6.6410389e-07,0.00097837253,0.09428443,6.7863876e-05,7.3209842e-05,7.1868293e-05,3.743009e-09,0.00015543048,0.0015117779,1.5935406e-07,0.00048920995,0.047144499,1.6956264e-05
0.00033893817,0.0093707386,0.0091987308,8.6783474e-06,0.019841649,0.19298714,0.0028457159,0.050336283,4.8508258,0.25105324,0.004685415,0.0045995191,2.0137454e-06,0.0099408515,0.096688509,0.00070674378,0.029408569,2.8340602,0.08086791,0.0023427131,0.0022997786,4.2482105e-07,0.004972938,0.048368718,0.00017646067,0.015401811,1.4842507,0.017983826,0.0011713572,0.0011498919,6.6906166e-08,0.0024867833,0.024187423,4.3972672e-05,0.0077953134,0.7512235,0.0043748126,0.00058567867,0.00057494623,2.9216551e-09,0.001243431,0.012094095,1.0931493e-05,0.0039097047,0.37677285,0.0010882601,0.00029283937,0.00028747317,1.0552721e-08,0.00062172039,0.0060470961,2.7024569e-06,0.001956366,0.18853231,0.00027154806,0.00014641968,0.00014373659,7.5474335e-09,0.00031086084,0.0030235543,6.6041077e-07,0.00097837253,0.09428443,6.7860179e-05,7.3209842e-05,7.1868293e-05,4.3396108e-09,0.00015543048,0.0015117779,1.5750749e-07,0.00048920995,0.047144499,1.6954416e-05
0.00038578504,0.0093707396,0.0091987308,8.5914744e-06,0.019841647,0.19298707,0.0028454436,0.050336283,4.8508244,0.25105288,0.0046854154,0.0045995191,1.9702843e-06,0.0099408515,0.096688479,0.00070660903,0.02940857,2.8340597,0.080867731,0.0023427133,0.0022997786,4.0309136e-07,0.004972938,0.048368715,0.00017639335,0.015401811,1.4842505,0.017983753,0.0011713572,0.0011498919,5.604126e-08,0.0024867833,0.024187423,4.3939038e-05,0.0077953138,0.7512235,0.0043747784,0.00058567867,0.00057494623,8.3541465e-09,0.001243431,0.012094095,1.0914678e-05,0.0039097047,0.37677285,0.0010882432,0.00029283937,0.00028747317,1.3268961e-08,0.00062172039,0.0060470961,2.6940497e-06,0.001956366,0.18853231,0.00027153964,0.00014641968,0.00014373659,8.9055579e-09,0.00031086084,0.0030235543,6.5620719e-07,0.00097837253,0.09428443,6.785597e-05,7.3209842e-05,7.1868293e-05,5.0186724e-09,0.00015543048,0.0015117779,1.554057e-07,0.00048920995,0.047144499,1.6952312e-05
0.00043910692,0.0093707396,0.0091987299,8.4925942e-06,0.019841647,0.19298699,0.0028451336,0.05033629,4.8508229,0.25105248,0.0046854154,0.0045995186,1.9208161e-06,0.0099408524,0.096688464,0.00070645566,0.029408572,2.834059,0.080867527,0.0023427133,0.0022997786,3.7835826e-07,0.004972938,0.048368707,0.00017631673,0.015401811,1.4842503,0.01798367,0.0011713572,0.0011498919,4.3674646e-08,0.0024867833,0.024187421,4.3900755e-05,0.0077953138,0.7512235,0.0043747395,0.00058567867,0.00057494623,1.4537498e-08,0.001243431,0.012094095,1.0895539e-05,0.0039097047,0.37677285,0.0010882239,0.00029283937,0.00028747317,1.6360639e-08,0.00062172039,0.0060470961,2.6844804e-06,0.001956366,0.18853231,0.00027153005,0.00014641968,0.00014373659,1.0451395e-08,0.00031086081,0.0030235543,6.514226e-07,0.00097837253,0.09428443,6.7851179e-05,7.3209842e-05,7.1868293e-05,5.7915908e-09,0.00015543048,0.0015117779,1.5301341e-07,0.00048920995,0.047144499,1.6949917e-05
0.00049979877,0.0093707405,0.0091987299,8.3800473e-06,0.019841649,0.19298691,0.0028447808,0.05033629,4.8508205,0.25105203,0.0046854154,0.0045995186,1.8645107e-06,0.0099408515,0.096688442,0.00070628108,0.02940857,2.8340585,0.080867295,0.0023427133,0.0022997786,3.5020667e-07,0.004972938,0.048368704,0.00017622952,0.015401811,1.4842503,0.017983576,0.0011713572,0.0011498919,2.9598761e-08,0.0024867833,0.02418742,4.385718e-05,0.0077953138,0.75122344,0.0043746953,0.00058567873,0.00057494623,2.1575483e-08,0.001243431,0.012094095,1.0873755e-05,0.0039097047,0.37677282,0.001088202,0.00029283937,0.00028747317,1.987963e-08,0.00062172039,0.0060470961,2.6735885e-06,0.001956366,0.18853231,0.00027151914,0.00014641968,0.00014373659,1.2210896e-08,0.00031086084,0.0030235543,6.4597671e-07,0.00097837253,0.09428443,6.7845727e-05,7.3209842e-05,7.1868293e-05,6.6713391e-09,0.00015543048,0.0015117779,1.5029047e-07,0.00048920995,0.047144499,1.6947192e-05
0.00056887923,0.0093707405,0.0091987289,8.2519448e-06,0.019841647,0.1929868,0.0028443792,0.050336294,4.8508186,0.25105151,0.0046854154,0.0045995186,1.800423e-06,0.0099408515,0.09668842,0.00070608238,0.02940857,2.8340578,0.08086703,0.0023427133,0.0022997786,3.1816407e-07,0.004972938,0.048368696,0.00017613025,0.015401811,1.4842501,0.017983469,0.0011713572,0.0011498919,1.3577367e-08,0.0024867833,0.02418742,4.3807582e-05,0.0077953138,0.75122339,0.0043746449,0.00058567873,0.00057494623,2.9586245e-08,0.001243431,0.012094095,1.084896e-05,0.0039097047,0.37677279,0.0010881771,0.00029283937,0.00028747317,2.388501e-08,0.00062172039,0.0060470961,2.6611911e-06,0.001956366,0.18853231,0.00027150672,0.00014641968,0.00014373659,1.4213587e-08,0.00031086084,0.0030235543,6.397781e-07,0.00097837253,0.094284423,6.7839521e-05,7.3209842e-05,7.1868293e-05,7.6726852e-09,0.00015543048,0.0015117779,1.4719117e-07,0.00048920995,0.047144499,1.6944089e-05
0.00064750776,0.0093707414,0.0091987289,8.1061368e-06,0.019841649,0.1929867,0.0028439221,0.050336298,4.8508158,0.25105092,0.0046854159,0.0045995186,1.7274774e-06,0.0099408524,0.09668839,0.00070585621,0.029408572,2.8340571,0.080866729,0.0023427133,0.0022997786,2.8169269e-07,0.004972938,0.048368685,0.00017601726,0.015401812,1.4842498,0.017983347,0.0011713573,0.0011498919,4.6584501e-09,0.0024867835,0.024187416,4.375113e-05,0.0077953138,0.75122327,0.0043745876,0.00058567873,0.00057494623,3.870422e-08,0.001243431,0.012094094,1.0820737e-05,0.0039097043,0.37677276,0.0010881487,0.00029283937,0.00028747317,2.8443995e-08,0.00062172039,0.0060470961,2.6470803e-06,0.001956366,0.18853231,0.00027149259,0.00014641968,0.00014373659,1.6493083e-08,0.00031086084,0.0030235541,6.3272275e-07,0.00097837253,0.094284423,6.7832456e-05,7.3209842e-05,7.1868293e-05,8.8124321e-09,0.00015543048,0.0015117779,1.4366349e-07,0.00048920995,0.047144499,1.6940558e-05
0.00073700406,0.0093707424,0.0091987271,7.9401761e-06,0.019841647,0.19298655,0.0028434019,0.050336301,4.8508124,0.25105025,0.0046854159,0.0045995181,1.6444496e-06,0.0099408524,0.09668836,0.00070559878,0.029408572,2.8340561,0.080866386,0.0023427135,0.0022997786,2.4018036e-07,0.004972938,0.048368681,0.00017588866,0.015401812,1.4842496,0.017983208,0.0011713573,0.0011498919,2.5414745e-08,0.0024867833,0.024187414,4.3686875e-05,0.0077953138,0.75122321,0.0043745223,0.00058567873,0.00057494623,4.9082446e-08,0.001243431,0.012094093,1.0788614e-05,0.0039097043,0.37677276,0.0010881165,0.00029283937,0.00028747317,3.3633111e-08,0.00062172039,0.0060470956,2.6310191e-06,0.001956366,0.18853231,0.0002714765,0.00014641968,0.00014373659,1.9087641e-08,0.00031086084,0.0030235541,6.2469223e-07,0.00097837253,0.094284423,6.7824416e-05,7.3209842e-05,7.1868293e-05,1.0109713e-08,0.00015543048,0.0015117779,1.3964823e-07,0.00048920995,0.047144499,1.6936539e-05
0.00083887022,0.0093707433,0.0091987262,7.7512774e-06,0.019841649,0.1929864,0.0028428097,0.050336309,4.8508096,0.25104949,0.0046854164,0.0045995181,1.5499461e-06,0.0099408524,0.096688315,0.00070530578,0.029408574,2.8340549,0.080865996,0.0023427135,0.0022997786,1.9293038e-07,0.004972938,0.04836867,0.00017574228,0.015401811,1.4842492,0.01798305,0.0011713573,0.0011498919,4.9039903e-08,0.0024867833,0.024187412,4.3613738e-05,0.0077953134,0.75122315,0.004374448,0.00058567873,0.00057494623,6.0895114e-08,0.001243431,0.012094093,1.0752051e-05,0.0039097043,0.37677276,0.0010880797,0.00029283937,0.00028747317,3.9539444e-08,0.00062172039,0.0060470956,2.6127379e-06,0.001956366,0.18853231,0.00027145818,0.00014641968,0.0001437366,2.2040811e-08,0.00031086084,0.0030235541,6.1555175e-07,0.00097837253,0.094284423,6.7815264e-05,7.3209842e-05,7.18683e-05,1.1586298e-08,0.00015543048,0.0015117779,1.35078e-07,0.00048920995,0.047144495,1.6931965e-05
0.00095481598,0.0093707442,0.0091987252,7.5362706e-06,0.019841647,0.19298622,0.0028421357,0.050336309,4.8508048,0.25104862,0.0046854164,0.0045995177,1.4423809e-06,0.0099408515,0.096688278,0.00070497227,0.029408572,2.8340538,0.080865552,0.0023427135,0.0022997786,1.3914972e-07,0.004972938,0.048368659,0.00017557567,0.015401811,1.4842489,0.01798287,0.0011713573,0.0011498919,7.5930434e-08,0.0024867835,0.024187408,4.3530493e-05,0.0077953134,0.75122303,0.0043743635,0.00058567873,0.00057494629,7.434049e-08,0.001243431,0.012094092,1.0710435e-05,0.0039097043,0.37677273,0.0010880379,0.00029283937,0.00028747317,4.626213e-08,0.00062172039,0.0060470952,2.59193e-06,0.001956366,0.18853229,0.00027143734,0.00014641968,0.0001437366,2.540216e-08,0.00031086084,0.0030235541,6.0514792e-07,0.00097837253,0.094284415,6.7804847e-05,7.3209842e-05,7.18683e-05,1.3266972e-08,0.00015543048,0.0015117779,1.2987608e-07,0.00048920995,0.047144495,1.6926758e-05
0.0010867874,0.0093707461,0.0091987243,7.2915471e-06,0.019841649,0.19298603,0.0028413685,0.05033632,4.850801,0.25104763,0.0046854168,0.0045995177,1.3199486e-06,0.0099408524,0.096688226,0.00070459267,0.029408572,2.8340523,0.080865047,0.0023427135,0.0022997786,7.7935734e-08,0.004972938,0.048368648,0.00017538603,0.015401812,1.4842485,0.017982665,0.0011713573,0.0011498919,1.0653767e-07,0.0024867833,0.024187407,4.3435742e-05,0.0077953138,0.75122303,0.0043742673,0.00058567873,0.00057494629,8.964423e-08,0.001243431,0.012094092,1.0663066e-05,0.0039097043,0.3767727,0.0010879902,0.00029283937,0.0002874732,5.3914007e-08,0.00062172039,0.0060470952,2.5682461e-06,0.001956366,0.18853229,0.00027141361,0.00014641968,0.0001437366,2.9228101e-08,0.00031086081,0.0030235541,5.933061e-07,0.00097837253,0.094284415,6.7792991e-05,7.3209842e-05,7.18683e-05,1.5179942e-08,0.00015543048,0.0015117779,1.2395518e-07,0.00048920995,0.047144495,1.6920831e-05
0.0012369994,0.009370748,0.0091987234,7.013e-06,0.019841649,0.1929858,0.0028404953,0.050336327,4.8507957,0.25104651,0.0046854173,0.0045995172,1.1805944e-06,0.0099408524,0.096688166,0.0007041606,0.029408576,2.8340509,0.080864472,0.0023427138,0.0022997786,8.2610438e-09,0.004972938,0.048368633,0.00017517018,0.015401812,1.4842482,0.017982432,0.0011713573,0.0011498919,1.4137531e-07,0.0024867833,0.024187403,4.3327895e-05,0.0077953138,0.75122285,0.0043741577,0.00058567873,0.00057494629,1.070632e-07,0.001243431,0.012094091,1.060915e-05,0.0039097047,0.37677267,0.001087936,0.00029283937,0.0002874732,6.2623493e-08,0.00062172039,0.0060470952,2.5412887e-06,0.001956366,0.18853228,0.00027138661,0.00014641968,0.00014373662,3.3582849e-08,0.00031086081,0.0030235541,5.7982754e-07,0.00097837253,0.094284415,6.7779496e-05,7.3209842e-05,7.1868308e-05,1.7357318e-08,0.00015543048,0.0015117779,1.172159e-07,0.00048920995,0.047144495,1.6914085e-05
0.0014079732,0.0093707489,0.0091987215,6.6959546e-06,0.019841649,0.19298556,0.0028395014,0.050336339,4.85079,0.25104522,0.0046854177,0.0045995172,1.0219796e-06,0.0099408524,0.096688107,0.00070366881,0.029408576,2.834049,0.080863818,0.0023427138,0.0022997786,7.1043754e-08,0.004972938,0.048368618,0.00017492449,0.015401812,1.4842476,0.017982166,0.0011713575,0.0011498919,1.8102806e-07,0.0024867833,0.024187399,4.3205142e-05,0.0077953138,0.75122267,0.0043740331,0.00058567873,0.00057494635,1.2688975e-07,0.001243431,0.01209409,1.0547782e-05,0.0039097047,0.37677264,0.0010878744,0.0002928394,0.0002874732,7.2536776e-08,0.00062172039,0.0060470947,2.5106053e-06,0.001956366,0.18853228,0.00027135587,0.0001464197,0.00014373662,3.8539497e-08,0.00031086081,0.0030235541,5.6448603e-07,0.00097837253,0.094284415,6.7764135e-05,7.3209842e-05,7.1868308e-05,1.9835642e-08,0.00015543048,0.0015117779,1.0954515e-07,0.00048920995,0.047144495,1.6906407e-05
0.0016025784,0.0093707517,0.0091987206,6.3350903e-06,0.019841651,0.19298525,0.0028383701,0.050336346,4.8507833,0.25104377,0.0046854182,0.0045995167,8.4144203e-07,0.0099408515,0.096688032,0.00070310905,0.029408576,2.8340471,0.080863072,0.002342714,0.0022997786,1.6130966e-07,0.0049729384,0.048368599,0.00017464485,0.015401812,1.4842471,0.017981864,0.0011713575,0.001149892,2.2616146e-07,0.0024867833,0.024187395,4.3065423e-05,0.0077953129,0.75122261,0.0043738912,0.00058567879,0.00057494635,1.4945665e-07,0.001243431,0.012094089,1.0477932e-05,0.0039097043,0.37677258,0.0010878041,0.0002928394,0.00028747323,8.3820235e-08,0.00062172039,0.0060470947,2.475681e-06,0.001956366,0.18853226,0.00027132088,0.0001464197,0.00014373662,4.4181234e-08,0.00031086081,0.0030235541,5.4702406e-07,0.00097837253,0.094284415,6.7746652e-05,7.3209842e-05,7.1868308e-05,2.2656511e-08,0.00015543048,0.0015117779,1.0081417e-07,0.00048920995,0.047144491,1.6897668e-05
0.0018240812,0.0093707535,0.0091987187,5.9243512e-06,0.019841651,0.19298492,0.0028370824,0.050336357,4.8507757,0.25104211,0.0046854187,0.0045995167,6.3595185e-07,0.0099408524,0.09668795,0.00070247193,0.029408578,2.8340445,0.080862224,0.002342714,0.0022997786,2.6405164e-07,0.004972938,0.048368581,0.00017432656,0.015401812,1.4842464,0.01798152,0.0011713576,0.001149892,2.7753299e-07,0.0024867833,0.024187388,4.2906392e-05,0.0077953134,0.75122243,0.0043737297,0.00058567879,0.00057494635,1.7514266e-07,0.001243431,0.012094087,1.0398428e-05,0.0039097043,0.37677255,0.0010877242,0.0002928394,0.00028747323,9.6663253e-08,0.00062172039,0.0060470942,2.4359296e-06,0.001956366,0.18853225,0.00027128106,0.0001464197,0.00014373663,5.0602753e-08,0.00031086081,0.0030235536,5.2714857e-07,0.00097837253,0.094284408,6.7726752e-05,7.3209842e-05,7.1868315e-05,2.5867272e-08,0.00015543048,0.0015117779,9.0876431e-08,0.00048920995,0.047144491,1.6887721e-05
0.0020761995,0.0093707563,0.0091987178,5.4568445e-06,0.019841651,0.19298455,0.0028356168,0.050336372,4.8507671,0.25104022,0.0046854191,0.0045995167,4.0206035e-07,0.0099408515,0.096687853,0.00070174674,0.029408578,2.8340418,0.080861259,0.0023427142,0.0022997786,3.8099407e-07,0.0049729384,0.048368555,0.00017396427,0.015401812,1.4842457,0.017981129,0.0011713576,0.0011498921,3.3600487e-07,0.0024867833,0.024187382,4.272538e-05,0.0077953134,0.75122231,0.0043735458,0.00058567879,0.00057494646,2.0437889e-07,0.001243431,0.012094087,1.0307935e-05,0.0039097043,0.37677249,0.0010876333,0.0002928394,0.00028747326,1.1128138e-07,0.00062172039,0.0060470938,2.3906839e-06,0.001956366,0.18853223,0.00027123574,0.0001464197,0.00014373664,5.791183e-08,0.00031086081,0.0030235536,5.0452595e-07,0.00097837253,0.0942844,6.7704101e-05,7.3209849e-05,7.1868322e-05,2.9521812e-08,0.00015543049,0.0015117779,7.9565128e-08,0.00048920995,0.047144491,1.6876398e-05
0.0023631646,0.0093707582,0.0091987159,4.924725e-06,0.019841651,0.19298412,0.0028339487,0.050336387,4.8507576,0.25103807,0.0046854201,0.0045995167,1.3584228e-07,0.0099408524,0.096687742,0.00070092132,0.029408582,2.834039,0.080860161,0.0023427145,0.0022997789,5.140996e-07,0.004972938,0.048368528,0.00017355191,0.015401813,1.4842449,0.017980684,0.0011713576,0.0011498922,4.0255846e-07,0.0024867833,0.024187379,4.2519349e-05,0.0077953138,0.75122201,0.0043733366,0.00058567879,0.00057494646,2.3765604e-07,0.001243431,0.012094085,1.0204934e-05,0.0039097047,0.37677246,0.0010875297,0.0002928394,0.00028747332,1.2791998e-07,0.00062172039,0.0060470938,2.3391844e-06,0.001956366,0.18853223,0.00027118415,0.0001464197,0.00014373667,6.6231142e-08,0.00031086081,0.0030235536,4.7877652e-07,0.00097837253,0.0942844,6.767832e-05,7.3209849e-05,7.186833e-05,3.3681472e-08,0.00015543049,0.0015117779,6.6690416e-08,0.00048920995,0.047144491,1.6863511e-05
0.0026897931,0.0093707619,0.009198714,4.3190634e-06,0.019841651,0.19298363,0.00283205,0.050336402,4.8507466,0.25103562,0.004685421,0.0045995167,1.6717015e-07,0.0099408533,0.096687622,0.00069998182,0.029408582,2.8340354,0.08085891,0.0023427147,0.0022997791,6.6560216e-07,0.0049729384,0.048368499,0.00017308256,0.015401812,1.484244,0.017980176,0.0011713577,0.0011498923,4.7831078e-07,0.0024867835,0.024187367,4.2284842e-05,0.0077953138,0.75122184,0.0043730984,0.00058567879,0.00057494658,2.7553261e-07,0.001243431,0.012094083,1.0087697e-05,0.0039097047,0.37677237,0.0010874119,0.0002928394,0.00028747338,1.468583e-07,0.00062172039,0.0060470928,2.2805669e-06,0.001956366,0.18853222,0.00027112542,0.0001464197,0.00014373669,7.570032e-08,0.00031086084,0.0030235536,4.4946808e-07,0.00097837253,0.0942844,6.7648975e-05,7.3209849e-05,7.1868351e-05,3.8416062e-08,0.00015543049,0.0015117778,5.2036206e-08,0.00048920995,0.047144491,1.6848843e-05
0.003061567,0.0093707656,0.0091987122,3.6296967e-06,0.019841651,0.19298306,0.0028298888,0.050336417,4.8507338,0.25103283,0.0046854219,0.0045995167,5.1206209e-07,0.0099408533,0.096687488,0.00069891246,0.029408583,2.8340316,0.080857487,0.0023427152,0.0022997793,8.3804444e-07,0.0049729384,0.048368465,0.00017254833,0.015401813,1.4842429,0.017979599,0.0011713578,0.0011498926,5.645332e-07,0.0024867835,0.024187362,4.2017922e-05,0.0077953134,0.75122148,0.0043728273,0.00058567885,0.00057494669,3.1864433e-07,0.001243431,0.012094081,9.9542554e-06,0.0039097047,0.37677231,0.0010872777,0.0002928394,0.00028747343,1.684142e-07,0.00062172039,0.0060470928,2.2138476e-06,0.001956366,0.1885322,0.00027105859,0.0001464197,0.00014373672,8.6478293e-08,0.00031086084,0.0030235534,4.1610874e-07,0.00097837253,0.0942844,6.7615574e-05,7.3209849e-05,7.1868366e-05,4.3805052e-08,0.00015543049,0.0015117778,3.5356542e-08,0.00048920995,0.047144488,1.6832147e-05
0.0034847263,0.0093707703,0.0091987113,2.8450575e-06,0.019841652,0.19298244,0.002827429,0.050336443,4.8507199,0.25102966,0.0046854233,0.0045995167,9.0462145e-07,0.0099408533,0.096687324,0.00069769531,0.029408585,2.8340271,0.080855867,0.0023427154,0.00229978,1.0343205e-06,0.0049729384,0.048368428,0.00017194027,0.015401813,1.4842416,0.017978943,0.0011713579,0.0011498929,6.6267285e-07,0.0024867835,0.024187351,4.171411e-05,0.0077953134,0.75122124,0.0043725187,0.00058567891,0.00057494687,3.6771476e-07,0.001243431,0.012094079,9.8023704e-06,0.0039097047,0.37677225,0.0010871251,0.00029283942,0.00028747352,1.9294948e-07,0.00062172045,0.0060470924,2.1379065e-06,0.001956366,0.18853219,0.00027098251,0.0001464197,0.00014373678,9.8745958e-08,0.00031086084,0.0030235534,3.781386e-07,0.00097837253,0.094284393,6.7577557e-05,7.3209849e-05,7.1868388e-05,4.9938889e-08,0.00015543049,0.0015117778,1.6371512e-08,0.00048920995,0.047144488,1.6813144e-05
0.0039663732,0.009370775,0.0091987094,1.9519805e-06,0.019841652,0.19298172,0.0028246292,0.050336465,4.8507037,0.25102605,0.0046854247,0.0045995177,1.351436e-06,0.0099408533,0.096687146,0.00069630993,0.029408589,2.8340218,0.080854023,0.0023427156,0.0022997805,1.2577244e-06,0.0049729389,0.048368379,0.00017124816,0.015401812,1.4842403,0.017978195,0.0011713579,0.0011498933,7.7437682e-07,0.0024867835,0.024187341,4.1368306e-05,0.0077953138,0.75122088,0.0043721675,0.00058567896,0.0005749471,4.2356749e-07,0.0012434311,0.012094077,9.6294925e-06,0.0039097047,0.37677217,0.0010869513,0.00029283942,0.00028747364,2.2087592e-07,0.00062172045,0.0060470919,2.0514691e-06,0.001956366,0.18853216,0.00027089592,0.00014641971,0.00014373682,1.1270921e-07,0.00031086087,0.0030235532,3.3492035e-07,0.00097837253,0.094284385,6.7534285e-05,7.3209856e-05,7.1868417e-05,5.6920523e-08,0.00015543049,0.0015117778,5.2376454e-09,0.00048920995,0.047144488,1.6791514e-05
0.0045145916,0.0093707805,0.0091987085,9.3548136e-07,0.019841654,0.1929809,0.0028214424,0.050336491,4.8506851,0.25102194,0.0046854261,0.0045995186,1.8600037e-06,0.0099408533,0.096686944,0.00069473307,0.029408591,2.8340158,0.080851924,0.0023427161,0.0022997814,1.5120054e-06,0.0049729389,0.048368331,0.00017046039,0.015401813,1.4842387,0.017977344,0.0011713582,0.0011498937,9.0151989e-07,0.0024867835,0.02418733,4.0974707e-05,0.0077953138,0.75122041,0.0043717678,0.00058567896,0.00057494739,4.8713994e-07,0.0012434311,0.012094073,9.4327201e-06,0.0039097047,0.37677208,0.0010867535,0.00029283945,0.00028747375,2.5266225e-07,0.00062172051,0.006047091,1.9530846e-06,0.001956366,0.18853213,0.00027079736,0.00014641973,0.00014373689,1.2860242e-07,0.00031086087,0.0030235532,2.8572863e-07,0.00097837253,0.094284371,6.7485033e-05,7.3209856e-05,7.1868453e-05,6.4867134e-08,0.00015543051,0.0015117778,2.98335e-08,0.00048920995,0.047144484,1.6766894e-05
0.005138583,0.0093707871,0.0091987085,2.2149418e-07,0.019841656,0.19297998,0.0028178153,0.050336525,4.8506637,0.25101727,0.004685428,0.00459952,2.4388587e-06,0.0099408552,0.096686713,0.00069293828,0.029408595,2.8340092,0.080849535,0.0023427168,0.0022997826,1.801431e-06,0.0049729394,0.048368275,0.00016956375,0.015401813,1.484237,0.017976375,0.0011713583,0.0011498944,1.0462359e-06,0.002486784,0.024187315,4.0526707e-05,0.0077953138,0.75121999,0.0043713128,0.00058567902,0.00057494774,5.5949906e-07,0.0012434312,0.01209407,9.2087506e-06,0.0039097047,0.37677196,0.0010865283,0.00029283948,0.00028747396,2.8884195e-07,0.00062172051,0.0060470905,1.8411018e-06,0.001956366,0.1885321,0.00027068518,0.00014641973,0.00014373699,1.4669233e-07,0.00031086089,0.0030235532,2.2973781e-07,0.00097837253,0.094284371,6.7428973e-05,7.3209863e-05,7.1868497e-05,7.3912096e-08,0.00015543051,0.0015117779,5.7828908e-08,0.00048920995,0.047144484,1.6738872e-05
0.0058488202,0.0093707945,0.0091987094,1.5383562e-06,0.019841656,0.19297892,0.0028136868,0.050336558,4.8506403,0.25101194,0.0046854299,0.0045995223,3.0977145e-06,0.0099408552,0.096686453,0.00069089542,0.029408596,2.8340018,0.080846816,0.0023427173,0.002299784,2.1308584e-06,0.0049729394,0.048368212,0.00016854317,0.015401813,1.4842348,0.017975273,0.0011713585,0.0011498954,1.2109537e-06,0.002486784,0.0241873,4.0016786e-05,0.0077953138,0.75121945,0.0043707949,0.00058567908,0.00057494821,6.4185931e-07,0.0012434314,0.012094066,8.953825e-06,0.0039097047,0.37677184,0.0010862721,0.00029283951,0.00028747419,3.3002227e-07,0.00062172057,0.00604709,1.7136412e-06,0.001956366,0.18853207,0.00027055749,0.00014641974,0.00014373711,1.6728255e-07,0.00031086089,0.0030235529,1.6600814e-07,0.00097837253,0.094284363,6.7365164e-05,7.3209871e-05,7.186857e-05,8.4207221e-08,0.00015543052,0.0015117779,8.9693741e-08,0.00048920995,0.047144484,1.6706977e-05
0.006657224,0.0093708038,0.0091987113,3.0371958e-06,0.01984166,0.19297773,0.0028089878,0.050336599,4.8506126,0.25100589,0.0046854327,0.0045995251,3.8476265e-06,0.0099408561,0.096686155,0.00068857022,0.029408602,2.8339932,0.080843721,0.002342718,0.0022997861,2.5058159e-06,0.0049729398,0.048368137,0.00016738154,0.015401814,1.4842327,0.017974018,0.0011713587,0.0011498965,1.3984376e-06,0.0024867842,0.024187284,3.9436386e-05,0.0077953134,0.75121897,0.0043702054,0.0005856792,0.00057494879,7.3560298e-07,0.0012434314,0.012094063,8.6636647e-06,0.0039097047,0.37677169,0.0010859804,0.00029283954,0.00028747451,3.7689435e-07,0.00062172057,0.0060470887,1.5685635e-06,0.001956366,0.18853204,0.00027041216,0.00014641977,0.00014373728,1.9071867e-07,0.00031086092,0.0030235529,9.3469992e-08,0.00097837253,0.094284356,6.7292536e-05,7.3209878e-05,7.1868642e-05,9.59253e-08,0.00015543053,0.0015117779,1.2596282e-07,0.00048920995,0.047144476,1.6670673e-05
0.0075773626,0.0093708141,0.009198715,4.743155e-06,0.019841662,0.19297636,0.0028036394,0.050336644,4.8505816,0.25099899,0.004685435,0.0045995298,4.7011775e-06,0.0099408571,0.096685819,0.00068592366,0.029408606,2.8339834,0.080840198,0.0023427189,0.0022997889,2.932596e-06,0.0049729403,0.048368055,0.00016605936,0.015401814,1.4842299,0.01797259,0.0011713591,0.001149898,1.6118342e-06,0.0024867845,0.024187263,3.8775767e-05,0.0077953138,0.75121826,0.0043695345,0.00058567931,0.0005749496,8.423034e-07,0.0012434316,0.012094059,8.3333997e-06,0.0039097043,0.37677151,0.0010856484,0.0002928396,0.00028747492,4.3024488e-07,0.00062172068,0.0060470882,1.4034337e-06,0.001956366,0.18853198,0.00027024674,0.00014641978,0.00014373749,2.1739405e-07,0.00031086095,0.0030235529,1.0905886e-08,0.00097837253,0.094284341,6.720987e-05,7.3209885e-05,7.1868752e-05,1.0926301e-07,0.00015543055,0.0015117779,1.6724488e-07,0.00048920995,0.047144476,1.6629351e-05
0.0086246796,0.0093708253,0.0091987215,6.684848e-06,0.019841664,0.19297481,0.0027975518,0.050336692,4.8505464,0.25099114,0.0046854387,0.0045995358,5.6726891e-06,0.009940858,0.096685439,0.00068291132,0.029408611,2.8339722,0.080836189,0.0023427198,0.0022997926,3.4183605e-06,0.0049729412,0.048367966,0.00016455443,0.015401814,1.4842269,0.017970964,0.0011713593,0.0011499001,1.8547249e-06,0.0024867847,0.024187243,3.802384e-05,0.0077953138,0.75121748,0.0043687708,0.00058567943,0.00057495071,9.6375136e-07,0.0012434317,0.012094054,7.957487e-06,0.0039097043,0.37677133,0.0010852706,0.00029283966,0.00028747547,4.9096928e-07,0.00062172074,0.0060470877,1.2154803e-06,0.001956366,0.18853194,0.00027005845,0.00014641981,0.00014373777,2.4775639e-07,0.00031086098,0.0030235529,8.3069924e-08,0.00097837253,0.094284333,6.7115778e-05,7.3209907e-05,7.1868883e-05,1.2444421e-07,0.00015543056,0.0015117781,2.142328e-07,0.00048920995,0.047144473,1.6582318e-05
0.0098167532,0.0093708383,0.0091987317,8.8948399e-06,0.019841669,0.19297305,0.002790623,0.05033676,4.8505054,0.25098221,0.0046854424,0.0045995442,6.7784608e-06,0.0099408608,0.096685007,0.00067948265,0.029408617,2.8339596,0.080831625,0.0023427212,0.0022997975,3.9712611e-06,0.0049729422,0.048367862,0.00016284151,0.015401815,1.4842236,0.017969114,0.0011713598,0.0011499027,2.1311859e-06,0.0024867852,0.024187218,3.7167987e-05,0.0077953138,0.75121659,0.0043679016,0.00058567966,0.00057495205,1.1019851e-06,0.0012434319,0.01209405,7.5296173e-06,0.0039097047,0.37677109,0.0010848405,0.00029283974,0.00028747617,5.6008673e-07,0.00062172086,0.0060470868,1.0015488e-06,0.001956366,0.18853189,0.00026984414,0.00014641984,0.00014373811,2.8231528e-07,0.00031086104,0.0030235532,1.9003472e-07,0.00097837253,0.094284311,6.700868e-05,7.3209922e-05,7.1869064e-05,1.4172369e-07,0.00015543061,0.0015117783,2.6771522e-07,0.00048920995,0.047144469,1.6528784e-05
0.011173591,0.0093708541,0.0091987476,1.1410192e-05,0.019841675,0.19297107,0.0027827367,0.050336827,4.8504601,0.25097204,0.0046854471,0.0045995554,8.0370444e-06,0.0099408636,0.096684515,0.00067558012,0.029408623,2.8339453,0.080826431,0.0023427226,0.002299804,4.6005756e-06,0.0049729431,0.048367742,0.00016089184,0.015401816,1.4842198,0.017967008,0.0011713604,0.0011499062,2.4458569e-06,0.0024867859,0.024187192,3.6193843e-05,0.0077953138,0.75121558,0.0043669122,0.00058567984,0.00057495385,1.2593248e-06,0.0012434322,0.012094044,7.0426096e-06,0.0039097043,0.37677085,0.0010843509,0.00029283983,0.00028747707,6.3875726e-07,0.00062172103,0.0060470863,7.5804857e-07,0.001956366,0.18853183,0.00026960021,0.00014641989,0.00014373857,3.2165077e-07,0.00031086113,0.0030235532,3.1178378e-07,0.00097837253,0.094284303,6.6886781e-05,7.3209943e-05,7.1869297e-05,1.6139148e-07,0.00015543062,0.0015117784,3.2858979e-07,0.00048920995,0.047144465,1.6467851e-05
0.012717966,0.0093708728,0.0091987699,1.4273081e-05,0.019841682,0.19296879,0.0027737606,0.050336901,4.8504076,0.25096047,0.0046854527,0.0045995703,9.4695536e-06,0.0099408664,0.096683957,0.00067113825,0.02940863,2.8339288,0.080820519,0.0023427245,0.0022998126,5.3168639e-06,0.004972945,0.048367612,0.00015867271,0.015401816,1.4842151,0.017964611,0.0011713611,0.0011499107,2.8040187e-06,0.0024867866,0.024187163,3.508506e-05,0.0077953143,0.7512145,0.0043657861,0.00058568013,0.00057495618,1.4384108e-06,0.0012434325,0.012094039,6.4882902e-06,0.0039097047,0.37677056,0.0010837937,0.00029283995,0.00028747824,7.2830124e-07,0.00062172121,0.0060470859,4.8089275e-07,0.001956366,0.18853176,0.00026932256,0.00014641994,0.00014373916,3.6642304e-07,0.00031086121,0.0030235536,4.5036053e-07,0.00097837253,0.094284281,6.6748032e-05,7.3209965e-05,7.1869588e-05,1.8377768e-07,0.00015543068,0.0015117787,3.9787821e-07,0.00048920995,0.047144461,1.6398496e-05
0.0144758,0.0093708942,0.0091988007,1.7531505e-05,0.01984169,0.19296622,0.0027635441,0.050336991,4.8503485,0.2509473,0.0046854592,0.0045995903,1.1100019e-05,0.0099408701,0.096683331,0.00066608249,0.029408639,2.8339102,0.080813789,0.0023427266,0.0022998238,6.132145e-06,0.0049729464,0.048367463,0.00015614687,0.015401817,1.4842101,0.017961882,0.0011713619,0.0011499166,3.2116818e-06,0.0024867875,0.024187131,3.3823028e-05,0.0077953138,0.75121319,0.0043645044,0.00058568048,0.00057495915,1.6422489e-06,0.001243433,0.012094033,5.8573557e-06,0.0039097043,0.37677026,0.0010831595,0.00029284012,0.00028747978,8.3022152e-07,0.00062172144,0.0060470859,1.6542966e-07,0.001956366,0.18853168,0.00026900654,0.00014642003,0.00014373992,4.1738354e-07,0.00031086133,0.0030235541,6.0809081e-07,0.00097837253,0.094284266,6.6590107e-05,7.3210002e-05,7.1869974e-05,2.0925801e-07,0.00015543074,0.0015117791,4.7674343e-07,0.00048920995,0.047144458,1.6319555e-05
0.016476595,0.0093709193,0.0091988444,2.1240086e-05,0.019841703,0.19296332,0.002751916,0.050337091,4.8502812,0.25093231,0.0046854666,0.0045996173,1.2955788e-05,0.0099408757,0.09668263,0.00066032803,0.029408649,2.833889,0.08080613,0.0023427294,0.0022998385,7.0600983e-06,0.0049729492,0.048367299,0.00015327194,0.015401818,1.4842043,0.017958777,0.0011713629,0.0011499242,3.6756874e-06,0.0024867887,0.024187095,3.2386568e-05,0.0077953143,0.75121176,0.0043630455,0.00058568094,0.00057496311,1.8742599e-06,0.0012434336,0.012094027,5.1392168e-06,0.0039097047,0.37676987,0.0010824376,0.00029284033,0.00028748176,9.4622866e-07,0.00062172173,0.0060470859,1.9363532e-07,0.001956366,0.18853158,0.00026864684,0.00014642013,0.00014374092,4.7538758e-07,0.00031086148,0.0030235548,7.8762195e-07,0.00097837253,0.094284244,6.6410353e-05,7.3210053e-05,7.1870469e-05,2.3826013e-07,0.00015543081,0.0015117797,5.6650911e-07,0.00048920995,0.04714445,1.6229703e-05
0.018753933,0.0093709491,0.0091989031,2.546098e-05,0.019841716,0.19296002,0.0027386811,0.050337207,4.850204,0.25091525,0.004685476,0.0045996527,1.5067988e-05,0.0099408813,0.096681833,0.00065377831,0.029408662,2.8338645,0.080797413,0.0023427326,0.0022998576,8.116293e-06,0.0049729524,0.048367117,0.00014999968,0.015401818,1.4841979,0.017955242,0.0011713642,0.0011499343,4.203822e-06,0.0024867903,0.024187056,3.0751573e-05,0.0077953143,0.75121009,0.0043613849,0.00058568153,0.00057496817,2.1383377e-06,0.0012434344,0.012094021,4.321821e-06,0.0039097047,0.37676945,0.0010816159,0.00029284059,0.00028748432,1.0782696e-06,0.00062172208,0.0060470859,6.0232859e-07,0.001956366,0.18853149,0.00026823742,0.00014642025,0.0001437422,5.4140866e-07,0.00031086168,0.003023556,9.9196716e-07,0.00097837264,0.094284214,6.6205755e-05,7.3210118e-05,7.1871116e-05,2.7127081e-07,0.00015543093,0.0015117804,6.6868187e-07,0.00048920995,0.047144443,1.6127432e-05
0.021346038,0.0093709836,0.0091989832,3.0264916e-05,0.019841732,0.19295628,0.0027236176,0.050337337,4.8501167,0.25089582,0.0046854871,0.0045996998,1.747204e-05,0.0099408897,0.096680932,0.00064632344,0.029408673,2.833837,0.08078749,0.0023427366,0.0022998827,9.3184491e-06,0.0049729566,0.048366912,0.00014627518,0.01540182,1.4841903,0.017951219,0.0011713658,0.0011499472,4.804948e-06,0.0024867924,0.024187015,2.8890603e-05,0.0077953143,0.75120819,0.0043594949,0.00058568222,0.00057497475,2.438914e-06,0.0012434354,0.012094015,3.3914498e-06,0.0039097047,0.37676898,0.0010806807,0.00029284094,0.00028748767,1.2285605e-06,0.00062172266,0.0060470868,1.0675095e-06,0.001956366,0.18853137,0.00026777141,0.00014642041,0.00014374388,6.1655487e-07,0.00031086194,0.0030235574,1.2245561e-06,0.00097837253,0.094284184,6.5972878e-05,7.3210198e-05,7.1871953e-05,3.0884409e-07,0.00015543103,0.0015117815,7.8497655e-07,0.00048920995,0.047144439,1.6011025e-05
0.024296413,0.0093710246,0.0091990912,3.5732375e-05,0.019841757,0.19295205,0.0027064729,0.050337486,4.8500171,0.25087372,0.0046855006,0.0045997612,2.0208257e-05,0.0099409008,0.096679926,0.00063783837,0.029408686,2.8338058,0.080776197,0.0023427417,0.0022999155,1.0686735e-05,0.0049729617,0.048366684,0.00014203593,0.01540182,1.4841821,0.017946639,0.0011713679,0.0011499642,5.4891524e-06,0.002486795,0.024186973,2.6772429e-05,0.0077953148,0.75120604,0.0043573436,0.00058568316,0.00057498337,2.7810331e-06,0.0012434368,0.012094012,2.3324888e-06,0.0039097047,0.37676844,0.0010796162,0.00029284135,0.00028749194,1.3996237e-06,0.0006217233,0.0060470891,1.5969853e-06,0.0019563662,0.18853122,0.000267241,0.00014642063,0.00014374605,7.0208741e-07,0.00031086226,0.0030235595,1.4892925e-06,0.00097837264,0.094284154,6.5707814e-05,7.32103e-05,7.1873037e-05,3.5161059e-07,0.0001554312,0.0015117828,9.1734505e-07,0.00048920995,0.047144428,1.5878529e-05
0.02765458,0.0093710739,0.0091992365,4.1954931e-05,0.019841786,0.19294728,0.0026869596,0.05033765,4.8499036,0.25084856,0.0046855169,0.0045998427,2.3322516e-05,0.0099409148,0.096678793,0.00062818074,0.029408704,2.8337703,0.080763342,0.002342748,0.0022999584,1.2244103e-05,0.0049729687,0.048366435,0.00013721081,0.015401823,1.4841723,0.017941427,0.0011713705,0.0011499861,6.2679159e-06,0.0024867984,0.024186926,2.4361502e-05,0.0077953148,0.75120366,0.004354895,0.00058568432,0.00057499448,3.1704364e-06,0.0012434385,0.012094008,1.1271655e-06,0.0039097047,0.37676784,0.0010784046,0.0002928419,0.00028749756,1.59433e-06,0.00062172418,0.0060470928,2.1996426e-06,0.0019563662,0.18853107,0.00026663727,0.00014642089,0.00014374884,7.9944183e-07,0.0003108627,0.0030235625,1.7906197e-06,0.00097837264,0.094284117,6.5406114e-05,7.3210431e-05,7.1874441e-05,4.002881e-07,0.00015543142,0.0015117845,1.068009e-06,0.00048920995,0.04714442,1.572772e-05
0.031476901,0.0093711317,0.0091994293,4.9036775e-05,0.019841824,0.19294187,0.0026647506,0.050337847,4.8497748,0.25081993,0.0046855374,0.0045999493,2.6867025e-05,0.0099409334,0.096677519,0.00061718855,0.029408723,2.8337295,0.080748712,0.0023427557,0.0023000143,1.4016677e-05,0.0049729776,0.048366159,0.00013171885,0.015401823,1.4841615,0.017935495,0.0011713738,0.0011500147,7.1543053e-06,0.0024868031,0.024186879,2.1617365e-05,0.0077953148,0.7512008,0.004352108,0.00058568583,0.00057500892,3.6136587e-06,0.0012434408,0.012094007,2.4474862e-07,0.0039097047,0.37676716,0.0010770255,0.00029284263,0.00028750481,1.8159472e-06,0.00062172528,0.006047098,2.8855959e-06,0.0019563662,0.18853091,0.0002659501,0.00014642124,0.00014375249,9.1025204e-07,0.00031086325,0.0030235664,2.1335949e-06,0.00097837264,0.094284073,6.5062714e-05,7.3210598e-05,7.187626e-05,4.5569359e-07,0.0001554317,0.0015117868,1.2394971e-06,0.00048921001,0.047144413,1.5556067e-05
0.03582753,0.0093712015,0.0091996863,5.7096446e-05,0.019841872,0.19293579,0.0026394738,0.050338063,4.8496275,0.25078734,0.0046855616,0.004600089,3.0901195e-05,0.0099409567,0.096676104,0.00060467745,0.029408745,2.8336835,0.08073206,0.0023427652,0.0023000869,1.6034187e-05,0.0049729892,0.048365861,0.00012546792,0.015401825,1.4841491,0.017928743,0.001171378,0.0011500517,8.1631929e-06,0.0024868087,0.024186831,1.8493968e-05,0.0077953148,0.75119764,0.0043489357,0.0005856877,0.0005750276,4.1181378e-06,0.0012434436,0.01209401,1.8062777e-06,0.0039097052,0.37676635,0.0010754559,0.00029284356,0.00028751421,2.0681945e-06,0.00062172668,0.0060471054,3.6663577e-06,0.0019563662,0.18853071,0.00026516796,0.00014642169,0.00014375719,1.0363778e-06,0.00031086398,0.003023572,2.5239746e-06,0.00097837264,0.094284028,6.4671851e-05,7.3210824e-05,7.1878625e-05,5.1875698e-07,0.00015543205,0.00151179,1.4346877e-06,0.00048921001,0.047144398,1.5360689e-05
0.040779488,0.0093712853,0.0092000253,6.6268802e-05,0.019841935,0.19292894,0.0026107056,0.050338313,4.8494606,0.25075024,0.0046855919,0.004600272,3.5492632e-05,0.0099409865,0.096674532,0.0005904376,0.029408768,2.833631,0.080713108,0.0023427773,0.0023001817,1.8330471e-05,0.0049730041,0.048365537,0.00011835314,0.015401827,1.484135,0.017921058,0.0011713833,0.0011500999,9.3115052e-06,0.0024868161,0.024186788,1.49389e-05,0.0077953152,0.75119406,0.0043453251,0.0005856902,0.00057505188,4.6923391e-06,0.0012434473,0.012094017,3.583628e-06,0.0039097052,0.37676546,0.0010736693,0.00029284472,0.0002875264,2.3553054e-06,0.00062172854,0.0060471166,4.5550316e-06,0.0019563662,0.18853049,0.00026427771,0.00014642226,0.00014376332,1.179936e-06,0.00031086491,0.003023579,2.9683108e-06,0.00097837264,0.094283968,6.4226965e-05,7.3211115e-05,7.1881681e-05,5.9053669e-07,0.00015543251,0.001511794,1.6568566e-06,0.00048921001,0.047144387,1.5138306e-05
0.046415888,0.0093713859,0.0092004733,7.670725e-05,0.019842016,0.19292122,0.0025779643,0.050338596,4.8492708,0.25070802,0.0046856287,0.0046005109,4.0718263e-05,0.0099410256,0.096672781,0.00057423019,0.029408798,2.8335712,0.080691536,0.0023427925,0.0023003048,2.0944034e-05,0.0049730237,0.048365194,0.00011025515,0.01540183,1.4841189,0.017912311,0.0011713901,0.0011501623,1.0618507e-05,0.0024868259,0.024186749,1.0892504e-05,0.0077953157,0.75118989,0.0043412155,0.00058569334,0.00057508337,5.3458981e-06,0.0012434522,0.012094031,5.606627e-06,0.0039097052,0.37676445,0.0010716357,0.00029284626,0.00028754221,2.6820982e-06,0.00062173099,0.0060471315,5.5665324e-06,0.0019563665,0.18853022,0.00026326441,0.00014642302,0.00014377122,1.3433358e-06,0.0003108661,0.0030235886,3.4740609e-06,0.00097837276,0.094283909,6.3720589e-05,7.3211479e-05,7.1885639e-05,6.7223745e-07,0.00015543312,0.0015117995,1.9097329e-06,0.00048921001,0.047144372,1.4885187e-05
0.052831333,0.0093715079,0.0092010628,8.8586291e-05,0.01984212,0.19291256,0.0025407015,0.05033892,4.8490543,0.25065998,0.0046856748,0.0046008225,4.6665622e-05,0.0099410769,0.096670851,0.00055578349,0.029408829,2.8335032,0.080666985,0.0023428116,0.0023004648,2.39187e-05,0.0049730488,0.048364837,0.0001010381,0.015401833,1.4841005,0.017902355,0.0011713986,0.0011502434,1.2106124e-05,0.0024868385,0.024186721,6.2868848e-06,0.0077953162,0.7511853,0.0043365378,0.00058569742,0.00057512417,6.0897813e-06,0.0012434585,0.012094053,7.9092243e-06,0.0039097052,0.37676328,0.0010693211,0.00029284821,0.00028756267,3.0540569e-06,0.00062173413,0.0060471524,6.7178359e-06,0.0019563665,0.18852994,0.00026211106,0.00014642399,0.00014378148,1.5293197e-06,0.00031086768,0.0030236016,4.0497131e-06,0.00097837276,0.094283842,6.3144224e-05,7.3211959e-05,7.1890769e-05,7.6523048e-07,0.00015543391,0.0015118065,2.1975606e-06,0.00048921007,0.047144353,1.4597082e-05
0.060133498,0.0093716569,0.0092018358,0.0001021044,0.019842254,0.19290286,0.0024982934,0.050339289,4.8488083,0.25060529,0.0046857316,0.0046012285,5.3434302e-05,0.009941143,0.096668735,0.0005347882,0.029408868,2.8334258,0.080639042,0.0023428355,0.0023006729,2.7304339e-05,0.0049730814,0.04836446,9.0547392e-05,0.015401837,1.4840797,0.017891023,0.0011714096,0.0011503487,1.3799311e-05,0.0024868548,0.024186706,1.0447645e-06,0.0077953171,0.75117993,0.0043312138,0.0005857026,0.00057517708,6.9364705e-06,0.0012434665,0.01209409,1.0530061e-05,0.0039097057,0.37676194,0.0010666866,0.00029285075,0.00028758918,3.4774238e-06,0.00062173815,0.0060471809,8.0282642e-06,0.0019563665,0.18852963,0.00026079831,0.00014642524,0.00014379475,1.7410089e-06,0.00031086968,0.0030236188,4.704929e-06,0.00097837276,0.09428376,6.2488197e-05,7.3212585e-05,7.1897419e-05,8.710765e-07,0.00015543493,0.0015118157,2.5251705e-06,0.00048921007,0.047144338,1.4269157e-05
0.068444943,0.0093718385,0.0092028482,0.00011748728,0.019842427,0.19289201,0.0024500305,0.050339706,4.8485279,0.25054305,0.0046858029,0.004601758,6.1137619e-05,0.0099412277,0.096666425,0.00051089241,0.029408908,2.8333378,0.080607239,0.0023428663,0.002300943,3.1157701e-05,0.0049731238,0.048364088,7.8607066e-05,0.015401841,1.484056,0.017878126,0.0011714236,0.0011504851,1.5726468e-05,0.0024868757,0.024186714,4.9218109e-06,0.0077953176,0.75117403,0.0043251539,0.00058570935,0.00057524571,7.9001719e-06,0.001243477,0.012094143,1.3513118e-05,0.0039097061,0.37676045,0.001063688,0.00029285403,0.00028762358,3.9593035e-06,0.00062174344,0.00604722,9.5198096e-06,0.0019563667,0.18852925,0.00025930412,0.00014642686,0.00014381197,1.9819562e-06,0.0003108723,0.0030236412,5.4507051e-06,0.00097837287,0.094283678,6.1741497e-05,7.3213392e-05,7.1906026e-05,9.9155198e-07,0.00015543624,0.0015118277,2.8980613e-06,0.00048921013,0.04714432,1.3895908e-05
0.077905167,0.0093720611,0.0092041744,0.00013499161,0.019842651,0.19287995,0.0023951054,0.050340183,4.8482094,0.25047222,0.0046858918,0.0046024462,6.9904484e-05,0.0099413367,0.096663915,0.00048369562,0.029408958,2.8332379,0.080571043,0.0023429052,0.0023012937,3.5543368e-05,0.0049731783,0.048363727,6.5016871e-05,0.015401845,1.4840292,0.017863448,0.0011714416,0.0011506621,1.7919915e-05,0.002486903,0.024186756,1.1712946e-05,0.0077953185,0.75116712,0.0043182565,0.00058571802,0.00057533459,8.9970544e-06,0.0012434906,0.012094219,1.6908454e-05,0.0039097066,0.37675875,0.001060275,0.00029285828,0.00028766811,4.5077823e-06,0.00062175025,0.0060472726,1.1217504e-05,0.0019563669,0.18852885,0.00025760341,0.00014642897,0.00014383427,2.2562053e-06,0.00031087571,0.0030236712,6.2995579e-06,0.00097837299,0.094283581,6.0891594e-05,7.3214433e-05,7.1917188e-05,1.1286789e-06,0.00015543794,0.0015118434,3.3224912e-06,0.00048921019,0.047144294,1.347107e-05
0.088672952,0.0093723359,0.0092059048,0.00015490922,0.019842938,0.19286652,0.0023325997,0.050340734,4.847847,0.25039161,0.0046860031,0.0046033422,7.9881552e-05,0.0099414792,0.096661232,0.0004527421,0.029409016,2.8331242,0.080529848,0.0023429545,0.0023017491,4.0534825e-05,0.004973249,0.048363399,4.954891e-05,0.015401852,1.4839987,0.017846741,0.0011714647,0.0011508917,2.0416438e-05,0.0024869381,0.024186846,1.9442572e-05,0.0077953204,0.75115937,0.004310406,0.00058572914,0.00057544978,1.024552e-05,0.0012435083,0.012094328,2.0773043e-05,0.0039097071,0.37675682,0.0010563903,0.00029286376,0.00028772585,5.132064e-06,0.00062175904,0.0060473424,1.3149838e-05,0.0019563672,0.18852837,0.00025566765,0.00014643167,0.00014386316,2.5683586e-06,0.0003108801,0.0030237099,7.2657338e-06,0.00097837322,0.094283476,5.9924222e-05,7.3215786e-05,7.193163e-05,1.2847586e-06,0.00015544012,0.0015118639,3.8055838e-06,0.00048921024,0.047144275,1.2987512e-05
0.10092902,0.0093726739,0.0092081632,0.00017757184,0.01984331,0.19285171,0.0022614691,0.050341353,4.8474345,0.25029987,0.0046861437,0.0046045058,9.1235641e-05,0.0099416627,0.096658394,0.0004175133,0.029409079,2.8329945,0.080482964,0.0023430174,0.0023023398,4.621569e-05,0.0049733403,0.048363131,3.1943829e-05,0.015401859,1.4839637,0.017827726,0.0011714944,0.0011511891,2.3257898e-05,0.002486984,0.024187,2.8240359e-05,0.0077953222,0.75115055,0.0043014706,0.00058574352,0.00057559909,1.1666514e-05,0.0012435311,0.012094478,2.5171733e-05,0.003909708,0.37675467,0.0010519687,0.00029287083,0.00028780062,5.842624e-06,0.00062177045,0.006047436,1.534924e-05,0.0019563676,0.18852785,0.00025346435,0.00014643518,0.00014390057,2.9236548e-06,0.00031088584,0.0030237611,8.3654482e-06,0.00097837334,0.094283342,5.8823146e-05,7.3217532e-05,7.1950359e-05,1.4624107e-06,0.00015544299,0.0015118906,4.3554471e-06,0.00048921036,0.047144245,1.243712e-05
0.11487908,0.009373094,0.0092111062,0.00020335657,0.019843793,0.19283539,0.0021805257,0.050342068,4.8469658,0.25019546,0.0046863211,0.0046060178,0.0001041565,0.0099419011,0.096655443,0.00037741919,0.029409153,2.8328471,0.080429606,0.0023430979,0.0023031058,5.2681105e-05,0.0049734591,0.048362967,1.1906482e-05,0.015401867,1.483924,0.017806085,0.0011715327,0.0011515747,2.6491934e-05,0.0024870434,0.02418725,3.8253884e-05,0.0077953241,0.75114053,0.0042913004,0.00058576209,0.00057579245,1.3283873e-05,0.0012435607,0.012094684,3.017833e-05,0.0039097089,0.37675217,0.001046936,0.00029287999,0.00028789748,6.6513852e-06,0.00062178524,0.0060475594,1.785262e-05,0.0019563681,0.18852726,0.00025095652,0.00014643974,0.00014394904,3.3280563e-06,0.00031089323,0.0030238279,9.6171572e-06,0.00097837357,0.094283208,5.7569888e-05,7.3219802e-05,7.1974595e-05,1.6646165e-06,0.00015544669,0.0015119252,4.9813095e-06,0.00048921048,0.047144219,1.1810655e-05
0.13075728,0.0093736174,0.0092149377,0.00023269189,0.019844415,0.19281752,0.0020884185,0.050342876,4.8464322,0.25007665,0.0046865456,0.0046079811,0.00011885992,0.0099422084,0.096652441,0.00033178846,0.029409239,2.8326795,0.080368881,0.0023432008,0.002304099,6.0039319e-05,0.0049736127,0.048362963,1.0899002e-05,0.015401878,1.4838791,0.017781455,0.0011715817,0.0011520743,3.017276e-05,0.00248712,0.024187621,4.9651105e-05,0.0077953269,0.75112915,0.0042797248,0.00058578607,0.00057604304,1.5124725e-05,0.0012435991,0.012094963,3.5876839e-05,0.0039097099,0.3767494,0.0010412078,0.00029289184,0.00028802291,7.5719176e-06,0.00062180444,0.0060477224,2.0701987e-05,0.0019563688,0.18852659,0.0002481021,0.00014644561,0.00014401182,3.7883495e-06,0.0003109028,0.0030239155,1.1041868e-05,0.00097837392,0.094283052,5.6143413e-05,7.3222727e-05,7.2005991e-05,1.8947698e-06,0.00015545147,0.0015119705,5.6936751e-06,0.00048921065,0.047144186,1.1097604e-05
0.1488301,0.0093742702,0.0092199212,0.00026606465,0.019845217,0.19279815,0.0019836118,0.0503438,4.8458261,0.24994144,0.0046868301,0.0046105292,0.00013559131,0.009942607,0.096649505,0.00027985735,0.02940934,2.8324888,0.080299773,0.0023433326,0.0023053868,6.8413486e-05,0.0049738116,0.048363194,3.6854823e-05,0.015401891,1.4838279,0.017753423,0.0011716449,0.0011527216,3.4362069e-05,0.0024872192,0.024188163,6.2623173e-05,0.0077953306,0.75111628,0.0042665497,0.00058581703,0.00057636754,1.7219946e-05,0.0012436487,0.012095341,4.2362869e-05,0.0039097117,0.37674621,0.001034688,0.00029290715,0.0002881854,8.619666e-06,0.00062182924,0.006047938,2.3945157e-05,0.0019563695,0.18852583,0.00024485317,0.00014645323,0.00014409311,4.3122586e-06,0.0003109152,0.0030240298,1.266349e-05,0.00097837427,0.09428288,5.4519783e-05,7.3226525e-05,7.2046656e-05,2.156733e-06,0.00015545769,0.0015120294,6.5044998e-06,0.00048921083,0.047144156,1.0286e-05
0.16940088,0.0093750879,0.0092263967,0.00030402783,0.019846257,0.19277732,0.0018643594,0.050344858,4.8451362,0.24978759,0.0046871919,0.0046138335,0.0001546297,0.009943123,0.096646771,0.00022075698,0.029409453,2.8322723,0.080221127,0.0023435017,0.0023070558,7.7943711e-05,0.0049740691,0.04836376,6.6395893e-05,0.015401905,1.4837699,0.01772152,0.0011717264,0.00115356,3.9130061e-05,0.0024873479,0.02418893,7.7387626e-05,0.0077953357,0.75110161,0.004251554,0.00058585702,0.00057678774,1.9604675e-05,0.0012437131,0.012095846,4.9745236e-05,0.0039097136,0.37674263,0.0010272672,0.00029292697,0.00028839579,9.8122088e-06,0.00062186137,0.0060482207,2.7636552e-05,0.0019563707,0.18852498,0.00024115522,0.00014646308,0.00014419836,4.9085752e-06,0.0003109313,0.003024179,1.4509239e-05,0.00097837485,0.094282702,5.267175e-05,7.3231444e-05,7.2099298e-05,2.4549025e-06,0.00015546572,0.0015121058,7.4273917e-06,0.00048921106,0.047144119,9.3622197e-06
0.19281489,0.0093761161,0.0092348037,0.00034720935,0.0198476,0.19275521,0.0017286766,0.050346065,4.8443518,0.24961251,0.0046876529,0.0046181167,0.00017629232,0.0099437907,0.096644431,0.00015349892,0.029409586,2.832026,0.080131628,0.0023437187,0.0023092171,8.8789371e-05,0.0049744025,0.048364796,0.00010001708,0.015401925,1.4837037,0.017685212,0.0011718315,0.0011546458,4.4556617e-05,0.0024875146,0.024190001,9.4192036e-05,0.0077953413,0.75108498,0.0042344864,0.00058590871,0.00057733187,2.23189e-05,0.0012437963,0.01209652,5.8147787e-05,0.0039097168,0.37673858,0.0010188209,0.00029295258,0.00028866812,1.1169553e-05,0.00062190305,0.0060485923,3.1838113e-05,0.0019563721,0.18852404,0.00023694619,0.00014647585,0.00014433461,5.5873056e-06,0.00031095211,0.0030243732,1.661009e-05,0.00097837544,0.094282493,5.0568298e-05,7.3237818e-05,7.2167444e-05,2.7942822e-06,0.00015547613,0.0015122051,8.4778397e-06,0.00048921141,0.047144081,8.3107609e-06
0.2194651,0.0093774116,0.0092457086,0.00039632201,0.019849338,0.19273207,0.0015743079,0.050347444,4.8434601,0.2494133,0.0046882406,0.0046236669,0.00020093976,0.0099446559,0.096642807,7.6958909e-05,0.029409742,2.8317461,0.080029782,0.0023439974,0.0023120162,0.00010113175,0.0049748346,0.048366487,0.00013828145,0.015401948,1.4836289,0.017643892,0.001171967,0.0011560512,5.0732628e-05,0.0024877305,0.024191476,0.00011331814,0.0077953488,0.75106621,0.0042150606,0.00058597553,0.00057803607,2.540813e-05,0.0012439042,0.012097415,6.7711477e-05,0.0039097201,0.37673402,0.0010092075,0.00029298576,0.00028902062,1.2714467e-05,0.00062195701,0.0060490789,3.662034e-05,0.0019563737,0.18852298,0.00023215547,0.00014649237,0.00014451094,6.3598387e-06,0.00031097909,0.0030246265,1.9001298e-05,0.00097837637,0.094282269,4.817413e-05,7.3246054e-05,7.2255629e-05,3.1805676e-06,0.00015548962,0.0015123342,9.6734734e-06,0.00048921187,0.047144048,7.1139768e-06
0.24979881,0.0093790479,0.0092598423,0.00045217461,0.019851586,0.19270839,0.0013986904,0.050349023,4.8424468,0.24918664,0.0046889917,0.004630853,0.00022898184,0.0099457754,0.096642263,1.014179e-05,0.029409923,2.8314281,0.079913889,0.0023443557,0.0023156388,0.00011517702,0.0049753943,0.048369072,0.00018182963,0.015401975,1.4835438,0.017596868,0.001172142,0.0011578698,5.7761509e-05,0.0024880101,0.024193484,0.00013508655,0.0077953585,0.75104487,0.0041929509,0.00058606191,0.00057894725,2.8924152e-05,0.001244044,0.012098598,7.8596723e-05,0.0039097248,0.37672889,0.00099826561,0.00029302866,0.00028947665,1.4472867e-05,0.00062202686,0.0060497154,4.2063473e-05,0.001956376,0.1885218,0.00022670266,0.00014651376,0.00014473908,7.2391367e-06,0.00031101404,0.003024956,2.1722991e-05,0.00097837741,0.094282031,4.5449068e-05,7.3256742e-05,7.2369723e-05,3.6202409e-06,0.00015550709,0.0015125016,1.1034359e-05,0.00048921246,0.047144014,5.7517819e-06
0.28432514,0.0093811182,0.009278141,0.00051568458,0.019854492,0.19268486,0.001198913,0.05035083,4.8412948,0.24892875,0.0046899519,0.0046401517,0.00026088418,0.0099472255,0.096643358,0.0001092574,0.029410133,2.8310668,0.079782015,0.0023448169,0.002320325,0.00013115968,0.0049761184,0.048372868,0.00023139049,0.015402011,1.4834472,0.017543354,0.0011723677,0.0011602221,6.5760917e-05,0.0024883721,0.024196198,0.00015986212,0.0077953711,0.75102079,0.0041677867,0.00058617361,0.0005801256,3.2925903e-05,0.0012442252,0.012100159,9.0986099e-05,0.0039097304,0.37672311,0.00098581183,0.00029308422,0.00029006641,1.6474246e-05,0.00062211743,0.0060505467,4.8258839e-05,0.0019563788,0.18852049,0.00022049627,0.00014654147,0.00014503409,8.239953e-06,0.0003110593,0.0030253844,2.4820843e-05,0.00097837893,0.09428177,4.2347382e-05,7.3270567e-05,7.2517272e-05,4.1206806e-06,0.00015552972,0.0015127192,1.2583335e-05,0.00048921315,0.047143985,4.2013152e-06
0.32362358,0.0093837446,0.0093018087,0.00058789196,0.019858252,0.19266249,0.00097167002,0.050352897,4.8399868,0.24863535,0.0046911822,0.0046521747,0.00029717575,0.0099491021,0.096646816,0.00022204153,0.029410381,2.8306565,0.079631963,0.0023454109,0.0023263828,0.00014934633,0.0049770568,0.048378296,0.00028779317,0.015402054,1.4833376,0.017482457,0.0011726595,0.0011632626,7.4864705e-05,0.0024888413,0.02419984,0.00018806,0.0077953869,0.75099355,0.0041391463,0.00058631808,0.00058164878,3.7480444e-05,0.0012444597,0.012102213,0.00010508738,0.0039097383,0.37671658,0.00097163728,0.0002931561,0.0002908287,1.8752169e-05,0.00062223466,0.0060516321,5.5310378e-05,0.0019563825,0.18851903,0.00021343219,0.00014657732,0.00014541543,9.3790788e-06,0.00031111794,0.0030259416,2.8346837e-05,0.00097838079,0.094281502,3.8817023e-05,7.328848e-05,7.2707982e-05,4.6902844e-06,0.00015555904,0.0015130013,1.4346397e-05,0.00048921409,0.047143966,2.4365561e-06
0.36835372,0.0093870815,0.0093323858,0.00066997522,0.019863117,0.19264275,0.00071320832,0.050355274,4.838501,0.24830158,0.0046927589,0.0046677049,0.00033845725,0.009951531,0.09665361,0.00035037428,0.029410671,2.8301904,0.079461236,0.002346176,0.002334208,0.00017004012,0.0049782712,0.048385907,0.00035198089,0.015402107,1.4832135,0.017413159,0.0011730361,0.00116719,8.5225142e-05,0.0024894488,0.024204703,0.00022015262,0.0077954074,0.75096273,0.0041065498,0.00058650493,0.00058361614,4.2664086e-05,0.0012447634,0.012104909,0.00012113704,0.003909748,0.37670934,0.00095550428,0.00029324918,0.00029181334,2.1344836e-05,0.00062238658,0.0060530463,6.3336391e-05,0.0019563877,0.18851747,0.00020539189,0.00014662376,0.00014590796,1.0675625e-05,0.00031119387,0.0030266652,3.236014e-05,0.00097838324,0.094281219,3.4798752e-05,7.3311676e-05,7.295431e-05,5.3386104e-06,0.00015559701,0.0015133674,1.6353133e-05,0.00048921531,0.047143955,4.2788837e-07
0.4192663,0.0093913274,0.0093718357,0.00076326878,0.01986941,0.19262765,0.00041926895,0.050357994,4.836813,0.24792189,0.0046947822,0.0046877447,0.0003854107,0.009954676,0.096665032,0.00049639292,0.029411014,2.8296614,0.079266994,0.0023471622,0.0023443056,0.00019358563,0.0049798442,0.048396416,0.00042502647,0.015402177,1.4830725,0.017334305,0.0011735227,0.0011722583,9.7015431e-05,0.0024902355,0.024211165,0.00025667748,0.007795434,0.75092793,0.004069451,0.00058674661,0.0005861551,4.856366e-05,0.0012451567,0.012108441,0.00013940417,0.0039097606,0.37670121,0.00093714234,0.00029336961,0.00029308401,2.4295719e-05,0.00062258326,0.0060548885,7.2471515e-05,0.0019563939,0.18851572,0.00019624049,0.00014668387,0.00014654361,1.2151342e-05,0.00031129224,0.0030276051,3.6928094e-05,0.00097838638,0.094280943,3.0225143e-05,7.3341704e-05,7.3272211e-05,6.0765375e-06,0.00015564619,0.0015138421,1.8637219e-05,0.00048921688,0.047143962,1.8583973e-06
0.47721585,0.0093967365,0.0094226506,0.00086928261,0.019877547,0.19262001,8.5020694e-05,0.050361115,4.834898,0.24749002,0.0046973801,0.0047135674,0.00043881009,0.0099587459,0.096682817,0.00066252664,0.02941142,2.8290608,0.079046011,0.0023484337,0.0023573204,0.00022037453,0.004981881,0.048410784,0.00050815011,0.01540226,1.4829133,0.017244579,0.0011741514,0.0011787912,0.00011043257,0.0024912544,0.02421972,0.00029824618,0.007795468,0.75088876,0.0040272286,0.00058705924,0.00058942795,5.5277963e-05,0.0012456662,0.012113065,0.00016019501,0.0039097769,0.37669215,0.00091624367,0.00029352549,0.00029472203,2.765429e-05,0.00062283798,0.0060572857,8.2868987e-05,0.0019564021,0.18851385,0.00018582449,0.0001467617,0.00014736303,1.3830984e-05,0.00031141963,0.0030288256,4.2127346e-05,0.00097839045,0.094280668,2.5019457e-05,7.3380594e-05,7.3682007e-05,6.9164475e-06,0.00015570989,0.0015144576,2.1236987e-05,0.00048921898,0.047143992,4.4606685e-06
0.54317498,0.0094036357,0.0094879838,0.00098972389,0.019888071,0.19262362,0.0002950142,0.050364703,4.8327241,0.24699884,0.0047007175,0.0047467886,0.00049953347,0.0099640144,0.096709229,0.00085153586,0.029411899,2.8283799,0.078794624,0.0023500733,0.0023740688,0.00025085185,0.0049845176,0.048430227,0.00060273943,0.015402368,1.4827329,0.017142488,0.0011749639,0.0011871997,0.00012570061,0.0024925731,0.024231013,0.00034555452,0.0077955117,0.75084472,0.0039791756,0.00058746361,0.00059364084,6.29194e-05,0.0012463259,0.012119103,0.00018385806,0.0039097983,0.37668207,0.00089245799,0.00029372718,0.00029683061,3.1476847e-05,0.0006231679,0.0060604038,9.4703199e-05,0.0019564128,0.18851183,0.00017396917,0.00014686244,0.00014841785,1.5742725e-05,0.00031158456,0.0030304086,4.8045129e-05,0.00097839581,0.094280429,1.9094348e-05,7.3430936e-05,7.4209551e-05,7.872433e-06,0.00015579235,0.0015152555,2.4196064e-05,0.00048922159,0.047144059,7.4225945e-06
0.61825076,0.0094124414,0.0095717926,0.001126521,0.019901682,0.1926436,0.00072704314,0.050368838,4.8302588,0.24644026,0.0047050067,0.0047894418,0.00056857652,0.0099708317,0.096747272,0.0010665567,0.029412474,2.8276081,0.07850867,0.0023521879,0.0023955819,0.0002855232,0.0049879304,0.048456363,0.00071037229,0.015402503,1.482529,0.017026332,0.0011760136,0.001198003,0.00014307432,0.0024942807,0.024245873,0.00039939409,0.0077955686,0.75079513,0.0039244876,0.00058798655,0.00059905404,7.161585e-05,0.0012471799,0.012126982,0.00021078988,0.0039098258,0.37667093,0.00086538673,0.00029398821,0.00029954012,3.5827455e-05,0.00062359497,0.0060644555,0.00010817263,0.0019564265,0.18850972,0.0001604757,0.00014699282,0.00014977332,1.7918627e-05,0.00031179813,0.0030324629,5.4780732e-05,0.00097840268,0.094280221,1.235041e-05,7.3496092e-05,7.4887474e-05,8.9605334e-06,0.00015589914,0.0015162897,2.7564104e-05,0.00048922503,0.047144178,1.0793879e-05
0.70370325,0.0094236881,0.0096790111,0.0012818497,0.019919274,0.1926868,0.0012180961,0.050373606,4.8274636,0.2458051,0.0047105192,0.0048440709,0.00064706762,0.0099796504,0.096800856,0.0013111512,0.029413162,2.8267338,0.078183425,0.0023549153,0.0024231509,0.00032496283,0.0049923467,0.048491288,0.00083284257,0.015402675,1.4822986,0.016894182,0.00117737,0.001211851,0.00016284336,0.0024964907,0.024265381,0.00046066539,0.0077956412,0.75073963,0.0038622497,0.00058866281,0.00060599396,8.1512794e-05,0.0012482854,0.012137249,0.00024144171,0.0039098617,0.37665868,0.00083457636,0.00029432582,0.00030301404,4.0779014e-05,0.00062414777,0.0060697175,0.00012350315,0.0019564445,0.18850751,0.00014511779,0.00014716151,0.00015151128,2.0395181e-05,0.00031207455,0.0030351263,6.2447154e-05,0.00097841164,0.094280101,4.6744992e-06,7.3580413e-05,7.5756703e-05,1.0199004e-05,0.00015603736,0.0015176293,3.1397626e-05,0.00048922951,0.047144361,1.4631094e-05
0.80096669,0.0094380546,0.0098157339,0.0014581622,0.01994201,0.19276224,0.001776129,0.050379109,4.8242974,0.24508298,0.0047176061,0.0049138279,0.00073628487,0.0099910563,0.096875116,0.001589364,0.029413987,2.8257437,0.077813525,0.0023584326,0.0024583789,0.00036982278,0.0049980609,0.048537716,0.00097218949,0.015402891,1.4820387,0.016743844,0.0011791217,0.0012295526,0.00018533704,0.0024993503,0.024290936,0.00053039269,0.0077957357,0.75067753,0.003791421,0.00058953697,0.00061486661,9.2775716e-05,0.0012497159,0.012150614,0.00027632702,0.0039099078,0.37664527,0.00079951082,0.00029476252,0.00030745583,4.6414474e-05,0.00062486326,0.0060765473,0.00014095181,0.0019564675,0.18850526,0.00012763792,0.00014737975,0.00015373355,2.3213914e-05,0.00031243233,0.0030385777,7.1173006e-05,0.00097842317,0.094280094,4.062152e-06,7.3689494e-05,7.6868178e-05,1.1608621e-05,0.00015621625,0.0015193642,3.5760954e-05,0.00048923527,0.047144637,1.8998627e-05
0.91167356,0.0094564091,0.0099894023,0.001658218,0.019971378,0.19288194,0.0024101382,0.050385468,4.8207111,0.24426211,0.0047267145,0.0050025801,0.00083767491,0.010005803,0.096976727,0.0019057861,0.02941498,2.8246236,0.077392889,0.002362967,0.002503237,0.00042084314,0.0050054514,0.048599169,0.0011307307,0.015403166,1.481746,0.016572827,0.0011813839,0.0012521024,0.00021092967,0.00250305,0.024324344,0.00060974103,0.0077958577,0.75060827,0.0037108172,0.00059066672,0.00062617176,0.00010559284,0.0012515667,0.012167992,0.00031603003,0.0039099683,0.37663072,0.00075960297,0.00029532705,0.00031311598,5.2828218e-05,0.00062578893,0.0060854047,0.00016081115,0.0019564973,0.18850304,0.00010774301,0.00014766194,0.00015656551,2.6422085e-05,0.00031289522,0.0030430488,8.1104661e-05,0.00097843818,0.094280265,1.4006097e-05,7.3830568e-05,7.8284633e-05,1.3213031e-05,0.00015644773,0.0015216102,4.0727304e-05,0.00048924278,0.047145039,2.3969763e-05
1.0376819,0.0094798543,0.010208987,0.0018851179,0.0200093,0.19306155,0.0031302875,0.050392836,4.8166542,0.24332915,0.004738417,0.0051150103,0.00095287386,0.010024861,0.097114369,0.0022656265,0.029416185,2.8233573,0.076914616,0.0023688108,0.0025601173,0.00047886363,0.0050150058,0.048680201,0.0013110997,0.015403517,1.4814162,0.016378304,0.0011843037,0.0012807095,0.00024004662,0.0025078338,0.024367943,0.00070003533,0.0077960156,0.7505312,0.0036190919,0.00059212605,0.00064051716,0.00012017825,0.0012539602,0.012190565,0.00036121542,0.0039100461,0.37661502,0.0007141848,0.00029605653,0.00032029915,6.0127631e-05,0.00062698609,0.0060968851,0.00018341406,0.0019565362,0.18850099,8.5099566e-05,0.00014802665,0.0001601597,3.0073475e-05,0.00031349389,0.0030488372,9.2408704e-05,0.00097845763,0.09428069,2.532413e-05,7.4012911e-05,8.0082384e-05,1.5039146e-05,0.00015674709,0.0015245167,4.6380003e-05,0.0004892525,0.047145613,2.9627912e-05
1.1811068,0.0095097832,0.010485128,0.0021423396,0.020058228,0.19332153,0.0039480476,0.050401393,4.812067,0.24226901,0.0047534439,0.005256705,0.0010837305,0.010049474,0.097299255,0.0026747932,0.029417649,2.8219275,0.076370888,0.0023763375,0.0026318817,0.00054483657,0.0050273514,0.048786696,0.0015162884,0.015403965,1.4810461,0.016157063,0.0011880698,0.0013168224,0.00027317115,0.0025140163,0.024424739,0.00080278221,0.0077962191,0.7504459,0.0035147134,0.00059400982,0.00065863144,0.00013677538,0.0012570539,0.012219855,0.0004126394,0.0039101462,0.37659836,0.00066249636,0.00029699859,0.00032937079,6.8434887e-05,0.00062853348,0.0061117527,0.00020913935,0.0019565865,0.18849924,5.9328061e-05,0.00014849771,0.00016469914,3.4229282e-05,0.00031426776,0.0030563271,0.00010527473,0.00097848277,0.094281457,3.8206072e-05,7.4248463e-05,8.2353006e-05,1.7117594e-05,0.00015713405,0.0015282755,5.2813892e-05,0.00048926508,0.04714641,3.6068006e-05
1.3443553,0.0095479582,0.010830233,0.0024337752,0.020121314,0.19368836,0.0048763479,0.050411344,4.8068862,0.24106463,0.0047727241,0.0054342188,0.001232332,0.010081243,0.097545885,0.0031399834,0.029419435,2.8203142,0.075752848,0.0023860233,0.0027218992,0.0006198415,0.0050432933,0.048926216,0.0017496948,0.015404535,1.4806311,0.015905462,0.0011929239,0.0013621487,0.00031085223,0.0025220015,0.024498597,0.0009196947,0.0077964822,0.75035197,0.0033959402,0.00059643964,0.00068137434,0.00015566103,0.0012610502,0.012257813,0.00047116227,0.003910277,0.37658095,0.00060367313,0.00029821417,0.0003407622,7.7888975e-05,0.00063053251,0.006130991,0.0002384181,0.0019566517,0.18849801,2.9996631e-05,0.00014910568,0.00017039984,3.8959148e-05,0.00031526751,0.0030660105,0.00011991849,0.00097851525,0.094282724,5.2867957e-05,7.4552489e-05,8.5204614e-05,1.9483233e-05,0.00015763399,0.0015331336,6.0136912e-05,0.00048928137,0.047147509,4.3398092e-05
1.5301674,0.0095965853,0.011258487,0.0027637707,0.020202562,0.19419622,0.0059297425,0.050422948,4.8010397,0.23969674,0.0047974326,0.0056551029,0.0014010314,0.010122204,0.097872831,0.0036687845,0.029421626,2.8184972,0.075050473,0.0023984746,0.0028340647,0.00070510141,0.0050638607,0.049108464,0.002015177,0.015405268,1.4801672,0.015619367,0.0011991736,0.0014186666,0.00035371322,0.0025323066,0.024594473,0.0010527202,0.0077968226,0.75024885,0.0032607922,0.0005995704,0.00070974266,0.00017714992,0.001266208,0.012306946,0.00053776259,0.0039104456,0.3765631,0.00053673174,0.00029978107,0.00035497374,8.8648e-05,0.00063311274,0.0061558569,0.00027174078,0.001956736,0.18849759,3.3861367e-06,0.0001498895,0.0001775125,4.4342317e-05,0.00031655794,0.0030785189,0.00013658555,0.00097855739,0.094284646,6.9555637e-05,7.4944481e-05,8.8762652e-05,2.2175731e-05,0.00015827929,0.0015394063,6.8471917e-05,0.00048930245,0.047149006,5.1741141e-05
1.7416619,0.0096584251,0.011785775,0.003137165,0.020307075,0.19488882,0.0071245881,0.050436512,4.7944527,0.2381436,0.00482905,0.0059278877,0.0015924786,0.010174961,0.098303862,0.0042697868,0.029424321,2.8164532,0.074252422,0.0024144582,0.0029727982,0.0008020009,0.0050903657,0.049345825,0.0023171138,0.015406204,1.4796497,0.015294095,0.001207209,0.0014886259,0.00040246176,0.0025455907,0.024718693,0.001204072,0.0077972631,0.75013685,0.0031070184,0.00060359907,0.00074487133,0.00020159976,0.001272858,0.012370451,0.00061355347,0.0039106645,0.37654531,0.00046055373,0.00030179811,0.00037257548,0.0001008918,0.00063643971,0.0061879586,0.00030966549,0.0019568452,0.18849838,4.1379392e-05,0.00015089869,0.00018632269,5.0468953e-05,0.00031822192,0.0030946571,0.00015555535,0.00097861222,0.094287477,8.8548899e-05,7.544925e-05,9.31701e-05,2.5240233e-05,0.00015911141,0.0015474973,7.7958725e-05,0.0004893298,0.047151033,6.1237111e-05
1.9823884,0.0097368918,0.012429517,0.0035593294,0.020441301,0.19582173,0.0084792336,0.050452419,4.7870383,0.23638071,0.0048694303,0.0062620305,0.0018096528,0.01024281,0.098869175,0.004952709,0.029427651,2.814158,0.073345883,0.0024349389,0.0031430265,0.00091210644,0.0051244767,0.049654052,0.0026604735,0.015407407,1.4790744,0.014924337,0.0012175225,0.0015745407,0.00045790088,0.0025626926,0.024879299,0.0013762656,0.0077978326,0.75001591,0.0029320603,0.00060877413,0.00078803033,0.0002294171,0.0012814206,0.01245239,0.00069980084,0.0039109471,0.37652841,0.00037386711,0.00030439024,0.00039420559,0.00011482493,0.00064072391,0.0062293382,0.00035282721,0.001956987,0.18850096,8.4619329e-05,0.00015219592,0.00019715044,5.7441647e-05,0.00032036472,0.00311545,0.00017714587,0.00097868289,0.094291523,0.00011016614,7.6098157e-05,9.858713e-05,2.8728113e-05,0.00016018297,0.0015579195,8.8756467e-05,0.00048936519,0.047153752,7.2045286e-05
2.2563873,0.0098361839,0.013208443,0.0040362043,0.02061335,0.19706503,0.01001422,0.05047112,4.7787089,0.23438052,0.0049208761,0.0066678333,0.0020558982,0.010329911,0.099606909,0.0057285364,0.029431779,2.8115857,0.072316388,0.002461123,0.0033501517,0.0010371887,0.0051682992,0.050053045,0.0030508901,0.015408948,1.4784374,0.014504083,0.0012307313,0.0016791772,0.00052094142,0.0025846718,0.025086462,0.0015721588,0.0077985688,0.74988693,0.0027330105,0.00061540789,0.00084061938,0.00026106389,0.0012924271,0.012557904,0.00079794433,0.0039113136,0.37651342,0.00027522544,0.00030771448,0.00042056807,0.00013067999,0.0006462314,0.006282581,0.00040194836,0.0019571702,0.18850601,0.00013382976,0.00015385987,0.00021034871,6.5377117e-05,0.00032311952,0.003142193,0.00020171901,0.00097877462,0.094297215,0.00013476967,7.6930599e-05,0.00010519053,3.2697835e-05,0.00016156065,0.0015713214,0.00010104625,0.00048941106,0.047157381,8.4346947e-05
2.5682574,0.0099613965,0.014142344,0.0045743319,0.020833345,0.19870618,0.011752487,0.050493177,4.7693677,0.23211205,0.0049862228,0.0071563632,0.0023349606,0.010441473,0.10056481,0.0066096744,0.029436914,2.8087099,0.071147625,0.0024945047,0.0036000239,0.0011792471,0.0052244756,0.05056778,0.0034947498,0.015410929,1.4777356,0.014026533,0.0012476023,0.0018055429,0.00059261607,0.0026128592,0.025352953,0.0017949975,0.0077995211,0.74975121,0.0025065659,0.00062388886,0.00090416305,0.00029706489,0.0013065455,0.012693454,0.00090962089,0.0039117886,0.37650192,0.00016298416,0.00031196637,0.00045243057,0.00014872149,0.00065329671,0.006350934,0.00045785078,0.0019574077,0.18851455,0.00018983414,0.00015598869,0.00022630268,7.4408152e-05,0.00032665374,0.0031765143,0.00022968657,0.00097889337,0.094305061,0.00016277179,7.7995712e-05,0.00011317321,3.7215926e-05,0.00016332814,0.0015885184,0.00011503417,0.00048947043,0.047162209,9.8348407e-05
2.9232331,0.010118651,0.015251848,0.0051808826,0.021113819,0.20085315,0.01371958,0.050519269,4.758913,0.22954059,0.0050689206,0.0077393944,0.0026510265,0.010583971,0.1018021,0.0076101157,0.02944332,2.8055038,0.069821222,0.0025369159,0.0038989293,0.0013405373,0.0052962964,0.051229302,0.0039992868,0.015413478,1.4769661,0.013483998,0.0012690795,0.0019568847,0.000674095,0.0026489128,0.025694672,0.0020484678,0.0078007537,0.74961108,0.0022489744,0.00063469604,0.00098031177,0.00033801608,0.001324608,0.012867081,0.0010366916,0.0039124037,0.37649599,3.5273698e-05,0.00031738722,0.00049062504,0.00016925017,0.00066233694,0.0064384444,0.00052146939,0.0019577153,0.18852785,0.00025356922,0.00015870343,0.00024543004,8.4685807e-05,0.0003311761,0.0032204438,0.00026151711,0.00097904727,0.094315812,0.00019464164,7.9354169e-05,0.00012274442,4.2358086e-05,0.00016558987,0.0016105268,0.00013095481,0.00048954738,0.047168601,0.00011428446
3.3272724,0.010315174,0.016558258,0.0058636714,0.021470116,0.20363744,0.015943858,0.05055023,4.7472415,0.22662728,0.0051731146,0.008429395,0.0030087631,0.010765363,0.10339142,0.0087456233,0.029451335,2.8019402,0.068316521,0.0025905755,0.0042536058,0.0015236004,0.0053878147,0.052075826,0.0045726904,0.015416755,1.4761287,0.012867793,0.0012963103,0.0021367052,0.00076670332,0.0026948778,0.026131222,0.0023367539,0.0078023477,0.74947035,0.001955976,0.00064841309,0.0010708505,0.00038459406,0.0013476422,0.013088718,0.0011812719,0.0039131995,0.37649852,0.00011003094,0.0003242713,0.00053605251,0.00019260788,0.00067386689,0.0065501081,0.00059386758,0.0019581136,0.18854764,0.00032610054,0.00016215189,0.00026818344,9.6381907e-05,0.00033694427,0.0032764878,0.00029774379,0.00097924657,0.094330356,0.00023091302,8.1080012e-05,0.00013413106,4.8210454e-05,0.00016847477,0.0016386019,0.00014907509,0.00048964703,0.047177043,0.00013242231
3.7871565,0.010559361,0.018083462,0.00663116,0.021920793,0.20721668,0.018456683,0.050587106,4.7342463,0.22332875,0.0053037056,0.009239573,0.0034133573,0.010995321,0.10542058,0.010033927,0.029461395,2.7979939,0.066610331,0.0026581304,0.0046712942,0.0017312949,0.0055039669,0.053153761,0.0052242243,0.015420973,1.475225,0.01216812,0.0013306704,0.002348793,0.00087194059,0.0027532487,0.026686469,0.0026646035,0.0078044105,0.7493341,0.0016227345,0.0006657411,0.0011777173,0.00043756676,0.0013769014,0.013370466,0.0013457661,0.00391423,0.37651342,0.00027534461,0.00033297262,0.00058969326,0.00021918318,0.00068851496,0.0066920202,0.00067625484,0.0019586293,0.18857618,0.00040864006,0.00016651191,0.00029505583,0.00010969189,0.00034427294,0.0033477044,0.00033897323,0.00097950466,0.094349921,0.00027219331,8.3262363e-05,0.00014758027,5.4871036e-05,0.00017214025,0.0016742754,0.00016969881,0.00048977614,0.047188155,0.00015306603
4.3106042,0.010860757,0.019849913,0.0074927302,0.022487953,0.2117763,0.02129259,0.050631169,4.7198238,0.21959673,0.0054663862,0.01018397,0.0038705543,0.011285429,0.10799409,0.011494937,0.029474048,2.7936437,0.064676668,0.0027426868,0.0051598223,0.0019668315,0.0056506824,0.054518659,0.005964358,0.015426405,1.4742599,0.011373936,0.0013737823,0.0025972782,0.00099150234,0.0028270246,0.027389063,0.003037402,0.0078070769,0.74921012,0.0012437626,0.00068750937,0.0013030332,0.00049780535,0.001413894,0.013726877,0.0015329062,0.0039155642,0.37654588,0.00046341091,0.0003439103,0.00065262179,0.0002494176,0.00070703757,0.006871514,0.00077000664,0.0019592973,0.18861642,0.0005025661,0.00017199419,0.00032658799,0.00012483801,0.00035354079,0.0034377743,0.00038589559,0.00097983889,0.094376095,0.00031917351,8.6006869e-05,0.00016336339,6.2451341e-05,0.00017677581,0.0017193913,0.00019317164,0.00048994331,0.047202755,0.00017656166
4.9064011,0.011229968,0.021880608,0.0084582413,0.023197487,0.21752994,0.024489413,0.050684001,4.7038746,0.21537765,0.0056676343,0.011277591,0.0043866926,0.011649336,0.11123402,0.013150963,0.029490001,2.788873,0.062486485,0.0028478233,0.0057277153,0.0022338093,0.0058349688,0.056235898,0.0068049121,0.015433398,1.4732431,0.010472814,0.0014275264,0.0028866995,0.0011273039,0.0029197559,0.028272849,0.0034612546,0.0078105261,0.74910903,0.00081283672,0.00071468146,0.0014491393,0.00056629771,0.0014604074,0.01417517,0.0017457957,0.0039172908,0.37660286,0.00067734621,0.00035757216,0.00072602701,0.00028381276,0.00073033117,0.0070972736,0.00087668704,0.0019601623,0.18867229,0.00060944602,0.00017884419,0.00036337913,0.00014207302,0.00036519684,0.0035510594,0.00043929606,0.00098027161,0.094410919,0.00037263975,8.9436646e-05,0.00018178113,7.1078229e-05,0.00018260616,0.0017761353,0.00021988697,0.00049015984,0.047221895,0.00020330298
5.584547,0.011678471,0.02419908,0.009537712,0.024079146,0.22471754,0.02808836,0.050747555,4.6863122,0.21061228,0.0059146662,0.012536546,0.0049687331,0.012102837,0.11528,0.015026952,0.02951015,2.7836735,0.060007393,0.0029775808,0.006384322,0.0025362542,0.0060649663,0.058380943,0.007759217,0.015442407,1.4721909,0.0094507928,0.0014940404,0.0032220858,0.0012815069,0.0030355745,0.029377075,0.0039430788,0.0078149866,0.74904561,0.00032290133,0.0007483571,0.0016186422,0.00064416347,0.0015185226,0.014735362,0.0019879591,0.0039195265,0.37669361,0.00092068925,0.00037451589,0.00081123604,0.00032293839,0.00075944042,0.0073794089,0.00099807429,0.0019612818,0.1887489,0.00073106193,0.00018734267,0.00040609864,0.00016168431,0.00037976436,0.0036926393,0.00050006786,0.00098083203,0.094457082,0.00043348633,9.3692564e-05,0.00020316971,8.0896019e-05,0.00018989315,0.0018470538,0.00025029241,0.00049044011,0.047246948,0.00023373804
6.3564239,0.012218332,0.026829291,0.010741833,0.025166433,0.23360157,0.032133998,0.050824251,4.6670666,0.20523544,0.0062153335,0.013978179,0.0056242799,0.012663874,0.12028822,0.01715072,0.029535636,2.7780495,0.057203383,0.0031364318,0.0071399524,0.0028786584,0.0063499548,0.061039187,0.0088422862,0.015454009,1.4711277,0.0082922134,0.0015757101,0.0036090438,0.0014565491,0.0031792009,0.030746417,0.0044907074,0.0078207524,0.74904001,0.0002340373,0.00078976824,0.0018144649,0.00073267081,0.0015906204,0.015430306,0.0022633983,0.0039224182,0.37683034,0.001197457,0.00039536747,0.00090974069,0.00036744141,0.00079556066,0.0077294772,0.0011361899,0.0019627309,0.18885288,0.00086943979,0.00019780522,0.00045550024,0.00018399855,0.00039784235,0.0038683261,0.00056922702,0.00098155742,0.094518043,0.00050273051,9.8933058e-05,0.00022790795,9.2068877e-05,0.00019893661,0.0019350606,0.0002848973,0.00049080304,0.047279682,0.00026837671
7.2349869,0.012861845,0.029795429,0.012081568,0.026496312,0.24446045,0.036674131,0.050917104,4.6460953,0.1991757,0.0065779896,0.015621161,0.006361589,0.013352425,0.12642924,0.019553192,0.029567923,2.7720222,0.054034556,0.0033292314,0.0080060055,0.0032660201,0.0067003258,0.064305276,0.010071003,0.015468953,1.4700905,0.0069795516,0.0016751523,0.0040538525,0.0016551729,0.0033559327,0.032430757,0.0051130034,0.0078282049,0.74911922,0.00086703013,0.00084027305,0.0020398998,0.00083325523,0.0016793758,0.016285613,0.0025766548,0.0039261593,0.37702903,0.0015122079,0.00042081875,0.0010232267,0.00041805612,0.00084003597,0.0081604552,0.0012933313,0.0019646061,0.18899289,0.0010268824,0.00021058095,0.00051243679,0.00020938711,0.00042010451,0.0040846509,0.00064792917,0.00098249631,0.094598323,0.0005815293,0.0001053335,0.00025642477,0.00010478353,0.00021007381,0.0020434328,0.00032428117,0.00049127277,0.047322392,0.00030779909
8.2349819,0.013621116,0.033121567,0.013567955,0.02810875,0.25758034,0.041770871,0.051029831,4.6233926,0.19235524,0.0070113288,0.017485546,0.0071895601,0.014190364,0.13388515,0.022268622,0.029608862,2.7656364,0.050456874,0.0035611643,0.008995099,0.0037038827,0.0071275188,0.068282105,0.01146432,0.015488193,1.469131,0.0054932415,0.0017951949,0.0045635584,0.0018804594,0.0035716209,0.034484826,0.0058201173,0.0078378338,0.74931937,0.0015863175,0.00090134813,0.0022986671,0.00094754033,0.0017877471,0.017329514,0.0029328814,0.0039309971,0.37731072,0.0018701119,0.00045162428,0.0011536052,0.00047561566,0.00089435407,0.0086866803,0.0014721094,0.0019670322,0.18918024,0.0012060067,0.00022605127,0.00057787675,0.00023827199,0.00044729671,0.0043488396,0.00073748861,0.00098371098,0.094703741,0.00067119858,0.00011308561,0.0002892077,0.00011925235,0.0002236782,0.002175797,0.00036910335,0.00049188058,0.047378056,0.00035266521
9.3731928,0.014507635,0.036831155,0.015211841,0.030046202,0.27324596,0.047560734,0.051167049,4.5990047,0.18468988,0.0075242249,0.019592736,0.008117706,0.015201268,0.14284594,0.025334794,0.029660806,2.7589672,0.046421949,0.0038376935,0.010121177,0.0041983706,0.0076439572,0.073079653,0.013043471,0.01551296,1.4683206,0.0038114985,0.0019388645,0.0051460736,0.0021358658,0.0038326425,0.036967821,0.0066233939,0.007850267,0.74968839,0.0024034758,0.00097458583,0.0025949765,0.0010773609,0.0019189656,0.018592721,0.0033379206,0.0039372509,0.37770277,0.0022770305,0.00048860052,0.0013030462,0.00054106498,0.00096014113,0.0093237944,0.0016754904,0.0019701694,0.18942955,0.0014097861,0.0002446296,0.00065292197,0.00027113265,0.00048023477,0.0046687853,0.00083939989,0.00098528236,0.09484186,0.00077323467,0.00012239744,0.00032681186,0.00013571685,0.00024015841,0.0023361181,0.000420114,0.00049266685,0.047450494,0.00040372598
10.668723,0.015531862,0.040946342,0.017023564,0.032353133,0.29173073,0.054045087,0.051334444,4.5730433,0.17608919,0.0081255836,0.021965396,0.0091560943,0.016410287,0.15350638,0.028793186,0.02972674,2.752131,0.041876885,0.0041645281,0.011399604,0.0047562211,0.0082630143,0.078814007,0.014832187,0.015544816,1.4677571,0.0019101431,0.0021093832,0.0058102729,0.0024252624,0.0041458937,0.039943114,0.0075355618,0.0078663137,0.7502892,0.0033315784,0.0010616969,0.0029335893,0.0012247882,0.0020765327,0.020108344,0.0037983948,0.0039453306,0.37824085,0.0027396051,0.00053262891,0.001474016,0.00061547523,0.0010391612,0.010088724,0.001906843,0.0019742246,0.18975972,0.0016415978,0.00026676329,0.00073882705,0.00030851375,0.00051980425,0.0050530448,0.00095536235,0.00098731369,0.09502241,0.00088933891,0.00013349432,0.00036987002,0.00015445163,0.000259958,0.0025286989,0.00047816647,0.0004936835,0.047544658,0.00046183566
12.143317,0.016702855,0.045487139,0.019012565,0.035075653,0.31328833,0.061290627,0.051539052,4.5457015,0.16645693,0.0088242209,0.024627248,0.010315254,0.017844103,0.166063,0.03268906,0.029810427,2.7452962,0.036764209,0.0045476095,0.012847234,0.0053848089,0.0089990329,0.085606746,0.016856926,0.015585764,1.467571,0.00023756443,0.0023101822,0.0065660928,0.0027529717,0.0045188093,0.043478262,0.008571047,0.0078870095,0.75120413,0.0043853734,0.001164523,0.0033198902,0.0013921578,0.0022642338,0.021911992,0.0043218048,0.0039557628,0.37897104,0.003265356,0.00058466324,0.0016693153,0.00070005995,0.0011333248,0.010999745,0.0021699982,0.001979463,0.19019514,0.0019052773,0.00029293768,0.00083702052,0.00035103376,0.0005669645,0.0055108778,0.0010873079,0.00098993862,0.095257938,0.0010214455,0.00014662107,0.00041910351,0.0001757689,0.00028355775,0.0027581987,0.00054423149,0.00049499731,0.0476669,0.00052796601
13.821725,0.018027924,0.050470423,0.021186941,0.038261272,0.33814511,0.069365642,0.051789481,4.5172749,0.15569179,0.0096287606,0.027602768,0.011606039,0.019530993,0.18071201,0.037071482,0.029916609,2.7386961,0.031021909,0.0049931207,0.014482443,0.0060921589,0.0098674148,0.093584821,0.019147348,0.015638348,1.4679347,0.0026610724,0.0025449286,0.0074246293,0.0031238082,0.0049594273,0.047645304,0.0097460882,0.0079136752,0.75253999,0.0055814763,0.0012850577,0.0037599585,0.0015821001,0.0024861747,0.024042016,0.004916641,0.0039692218,0.37995288,0.0038627926,0.00064574269,0.0018921243,0.00079619313,0.0012447066,0.012076645,0.0024692967,0.0019862254,0.1907672,0.0022051782,0.00032368317,0.00094912841,0.0003993948,0.00062275853,0.0060523329,0.0012374323,0.00099332794,0.095564559,0.0011717527,0.00016204559,0.00047533453,0.00020002354,0.00031148066,0.0030296817,0.00061941321,0.00049669406,0.047825396,0.00060322235
15.732116,0.019512335,0.055908829,0.023552956,0.041958861,0.36649379,0.078338482,0.052096285,4.4881806,0.14368843,0.010547534,0.030916771,0.013039446,0.021501029,0.1976478,0.0419932,0.030051226,2.7326455,0.024583622,0.0055075036,0.016325133,0.0068869448,0.010884792,0.10288099,0.021741106,0.015705787,1.4690732,0.0053926556,0.0028175658,0.0083982283,0.003543118,0.005476492,0.052521415,0.011078935,0.0079479935,0.75443429,0.0069385789,0.0014254764,0.0042606452,0.0017975725,0.0027468388,0.026539983,0.0055925062,0.0039865682,0.38126257,0.0045415353,0.00071700872,0.0021460494,0.00090542928,0.0013755764,0.013340988,0.0028096645,0.0019949465,0.19151612,0.0025462412,0.00035958443,0.0010770005,0.00045439362,0.00068832852,0.0066883941,0.0014082312,0.00099770038,0.095962919,0.0013427591,0.00018006381,0.0005394998,0.0002276189,0.00034429951,0.0033486912,0.00070496739,0.00049888325,0.0480306,0.00068886182
17.906555,0.021159034,0.061809517,0.026114504,0.046218567,0.39848784,0.08827555,0.052472264,4.4589758,0.13033906,0.011588475,0.034593835,0.01462637,0.023786347,0.21706159,0.047510378,0.030221675,2.7275565,0.017379012,0.0060974811,0.018396676,0.0077784673,0.012069255,0.11363452,0.024671025,0.015792143,1.471275,0.0084674892,0.0031323577,0.0095005743,0.0040168156,0.0060795946,0.058189813,0.012590059,0.0079921009,0.75706297,0.008477673,0.0015881697,0.0048296577,0.002041895,0.0030511648,0.029451301,0.0063602521,0.0040088953,0.38299763,0.0053124506,0.00079972611,0.0024351759,0.0010295256,0.0015284402,0.014816488,0.0031966902,0.0020061804,0.19249317,0.0029340705,0.00040129182,0.0012227397,0.00051693401,0.00076493667,0.007431176,0.0016025399,0.0010033348,0.096479341,0.0015373032,0.00020100544,0.00061266602,0.00025901326,0.00038264767,0.0037213494,0.00080232211,0.00050170475,0.048295844,0.00078631406
20.381538,0.022968378,0.068172991,0.028872572,0.051091764,0.43423614,0.099238732,0.052932866,4.4303732,0.11553543,0.012758979,0.038657621,0.016377306,0.026421471,0.23914012,0.053682108,0.030437114,2.7239573,0.0093343859,0.0067700609,0.020719793,0.0087766061,0.013440624,0.12599196,0.027977187,0.015902508,1.474908,0.011923661,0.0034939353,0.01074677,0.0045514183,0.0067793461,0.064740807,0.014302375,0.008048689,0.76064909,0.010222287,0.0017757822,0.0054756436,0.0023187871,0.0034046406,0.032825973,0.0072321285,0.0040375893,0.38528159,0.0061877989,0.00089530606,0.0027641256,0.0011704666,0.0017060892,0.016529435,0.0036367089,0.0020206289,0.19376349,0.0033750197,0.00044953407,0.0013887342,0.00058804068,0.00085399026,0.0082941586,0.001823579,0.0010105843,0.097147234,0.0017586093,0.00022524077,0.00069604709,0.00029472727,0.00042723201,0.0041544805,0.00091310118,0.00050533586,0.048638061,0.00089720471
23.198604,0.024937898,0.074991904,0.031824727,0.056630746,0.47379759,0.11128225,0.053496562,4.4032521,0.099171456,0.014065714,0.043129988,0.018301984,0.029443609,0.26406345,0.060569667,0.030708792,2.7225084,0.00037359062,0.0075325253,0.023318373,0.0098917396,0.015020744,0.14010766,0.031703439,0.01604322,1.4804323,0.015802102,0.0039073373,0.012153391,0.0051540728,0.0075875618,0.072272919,0.01624147,0.0081211347,0.76547301,0.012198732,0.0019912508,0.006208282,0.0026324062,0.0038134111,0.036719415,0.0082219476,0.0040743919,0.38827014,0.007181396,0.0010053313,0.0031381187,0.001330491,0.0019116563,0.018509196,0.004136898,0.0020391776,0.19540913,0.0038762884,0.00050513231,0.0015776941,0.00066887483,0.00095707137,0.0092924535,0.002075006,0.0010198954,0.098008782,0.0020103389,0.00025318796,0.0007910236,0.0003353522,0.00047884721,0.0046557523,0.0010391507,0.00051000051,0.049078617,0.001023382
26.405035,0.02706209,0.082250059,0.034964664,0.062888116,0.51717454,0.12444893,0.0541852,4.3786621,0.081146393,0.015514387,0.048030041,0.020408943,0.03289289,0.29200181,0.068235448,0.03105038,2.7240167,0.0095807506,0.0083923778,0.026217168,0.011134626,0.016833784,0.15614404,0.035897434,0.016222103,1.4884158,0.020146406,0.004378044,0.013738527,0.0058325731,0.0085174683,0.080893874,0.018435835,0.0082136365,0.77188319,0.014436355,0.0022378433,0.0070383744,0.0029873878,0.0042843926,0.04119331,0.0093452617,0.00412148,0.3921575,0.0083087885,0.0011315816,0.0035630441,0.0015121211,0.0021486781,0.020788739,0.0047053838,0.0020629342,0.19753282,0.0044460295,0.00056901493,0.001792692,0.00076075148,0.001075968,0.010443102,0.0023609728,0.0010318268,0.09911678,0.0022966485,0.00028532109,0.00089916488,0.00038155935,0.00053839246,0.0052338243,0.0011825695,0.00051597948,0.049644295,0.0011669469
30.054648,0.029332258,0.089921691,0.038281866,0.069915742,0.56430656,0.13876597,0.055024296,4.3578119,0.061368645,0.017109456,0.053372994,0.022705053,0.036812514,0.32311121,0.076741517,0.031478316,2.729444,0.020605627,0.0093572559,0.029441418,0.012516234,0.018906511,0.17427097,0.040610571,0.01644871,1.4995483,0.025002515,0.0049119946,0.01552179,0.0065953645,0.0095839081,0.090721488,0.020917085,0.0083313705,0.78030711,0.016967788,0.0025191954,0.0079779364,0.0033888846,0.004825396,0.046316471,0.010619556,0.0041815476,0.39718351,0.0095874417,0.0012760616,0.0040455316,0.0017181947,0.0024211614,0.023405189,0.0053513601,0.002093273,0.20026179,0.0050934688,0.00064223376,0.0020372085,0.00086515874,0.0012127098,0.011765378,0.0026861911,0.0010470727,0.1005368,0.0026222549,0.00032217876,0.0010222538,0.00043411065,0.00060688885,0.005898518,0.0013457428,0.00052362151,0.050368384,0.0013302872
34.208698,0.031736463,0.097970992,0.041761414,0.077763155,0.61506355,0.15424029,0.056043241,4.3420424,0.03976012,0.018853791,0.059168983,0.025194993,0.041248713,0.35752767,0.086147729,0.032012094,2.7399073,0.032775615,0.0104348,0.033016309,0.014047528,0.021268567,0.19466455,0.04589779,0.016734576,1.5146502,0.030418241,0.0055155898,0.017524265,0.0074515296,0.010803555,0.1018843,0.023720172,0.0084806429,0.79126161,0.019829189,0.0028393432,0.0090402849,0.0038426052,0.0054452592,0.052165657,0.012064453,0.0042578937,0.40364063,0.01103694,0.0014410277,0.0045930333,0.0019518993,0.0027336553,0.026400408,0.0060852195,0.0021318819,0.20375192,0.0058290377,0.00072598056,0.0023151818,0.00098377941,0.0013696041,0.013281131,0.0030560055,0.0010664866,0.10234935,0.0029925084,0.00036437332,0.0011623142,0.00049387049,0.00068549876,0.0066609937,0.0015313803,0.00053335587,0.051291797,0.0015161164
38.936907,0.034259576,0.10635226,0.045384003,0.086475268,0.6692397,0.17085383,0.057275299,4.3327847,0.016261048,0.020748325,0.065421835,0.027880717,0.046250556,0.39536008,0.09650937,0.032674462,2.7566621,0.046160415,0.011632465,0.036966335,0.015739181,0.02395267,0.21750486,0.051817169,0.017093414,1.5346763,0.036442588,0.006195676,0.019768426,0.0084107505,0.012195128,0.11452191,0.026883559,0.0086690318,0.80536044,0.023060456,0.0032027555,0.010240116,0.0043548498,0.006153984,0.058826391,0.013702373,0.0043545077,0.41188028,0.012679195,0.0016290174,0.0052139061,0.0022168085,0.003091329,0.029821595,0.0069186985,0.0021808071,0.20819165,0.0066645192,0.00082160567,0.0026310631,0.0011185145,0.0015492787,0.015015145,0.0034764755,0.0010911047,0.10465205,0.0034134747,0.00041260116,0.0013216427,0.00056181905,0.00077554683,0.007533947,0.0017425608,0.00054570392,0.052464213,0.0017275169
44.318632,0.03688347,0.11501042,0.049126173,0.096089333,0.72654915,0.18855899,0.058757428,4.3314929,0.0091648925,0.022791684,0.072127849,0.030760928,0.051869471,0.43668202,0.10805746,0.033491489,2.7810714,0.060821973,0.012957291,0.041314483,0.017601241,0.026994813,0.24297285,0.058429279,0.017541263,1.5607094,0.043124842,0.0069595007,0.02227797,0.0094832405,0.013779612,0.12878494,0.030449355,0.0089055086,0.82331783,0.026705401,0.0036143565,0.011593577,0.0049325527,0.0069628842,0.066393681,0.015557765,0.0044761384,0.42231724,0.014538663,0.0018428776,0.0059175021,0.0025169203,0.0035000553,0.033721913,0.0078650358,0.0022424932,0.21380503,0.0076132092,0.00093063747,0.0029898772,0.0012715096,0.0017547257,0.016995516,0.0039544737,0.0011221675,0.10756142,0.0038920275,0.00046765382,0.0015028429,0.00063906733,0.00087854319,0.008531821,0.0019827809,0.00056129048,0.053945072,0.0019679897
50.444201,0.039587397,0.12388215,0.05296079,0.10663125,0.78662372,0.20727483,0.060529836,4.3395615,0.036525406,0.02497985,0.079274744,0.033834735,0.058158472,0.48152277,0.12073736,0.034492441,2.814553,0.076811221,0.014415615,0.046081301,0.019642922,0.030434355,0.27124584,0.065796251,0.018096527,1.5939387,0.050513415,0.0078146439,0.025077553,0.010679639,0.015580473,0.14483461,0.034465799,0.0092004994,0.8459453,0.030811866,0.0040795445,0.013118303,0.0055832672,0.0078847408,0.074972689,0.017657955,0.0046283486,0.43543154,0.016642562,0.0020857949,0.0067142588,0.0028566965,0.0039665038,0.038161132,0.008939146,0.0023198135,0.22085389,0.0086900918,0.0010548033,0.0033972901,0.0014451831,0.0019893518,0.019254075,0.0044977806,0.0011611353,0.11121429,0.0044359505,0.00053043012,0.0017088654,0.00072687374,0.00099620933,0.0096710362,0.0022560103,0.00058085169,0.055804335,0.0022415099
57.416425,0.042348478,0.13289751,0.056857744,0.11811108,0.8490141,0.22688457,0.06263525,4.3582358,0.065794677,0.027305895,0.086840816,0.037090374,0.065170981,0.52985787,0.13455742,0.035709418,2.858505,0.094164521,0.016012749,0.051283821,0.021872427,0.034314055,0.30249226,0.073987066,0.018779878,1.6356251,0.058693746,0.0087689133,0.028192453,0.012010864,0.017623866,0.16284163,0.038986294,0.0095658917,0.87414014,0.03543174,0.0046042013,0.014833448,0.0063152087,0.0089339744,0.084679291,0.020033424,0.004817531,0.45176619,0.01902108,0.0023613246,0.0076157898,0.0032411052,0.0044982415,0.043206297,0.010157961,0.002416085,0.22963808,0.0099120296,0.0011960524,0.0038596799,0.0016422571,0.0022570328,0.021826837,0.0051151923,0.0012096977,0.11576834,0.0050540518,0.00060195004,0.0019430504,0.00082666281,0.0011305071,0.010970255,0.0025667546,0.00060524023,0.058122851,0.0025525892
65.352325,0.045142382,0.14198199,0.060784863,0.13051835,0.91319543,0.24776807,0.065117992,4.3885055,0.096909114,0.029759793,0.09479437,0.040514156,0.072959185,0.58160007,0.14953326,0.037176777,2.9142163,0.11289997,0.017752603,0.056934405,0.024294724,0.038679976,0.33686495,0.08311769,0.019614009,1.6870476,0.068239203,0.009830201,0.031648081,0.013487946,0.019938847,0.18298469,0.044060759,0.010014961,0.90886497,0.04062086,0.0051946878,0.016759653,0.0071372372,0.010126816,0.095640451,0.022717916,0.0050508915,0.47192127,0.021707574,0.0026734197,0.0086349761,0.0036756524,0.0051038438,0.048932403,0.011540235,0.0025350656,0.24049383,0.011297968,0.0013565802,0.0043842155,0.0018657915,0.0025621757,0.024754496,0.005816661,0.0012697739,0.12140173,0.0057562906,0.00068336958,0.0022091768,0.0009400458,0.0012836701,0.012450662,0.002920126,0.0006354262,0.060992356,0.0029063464
74.385099,0.047944065,0.15105893,0.064708954,0.14381716,0.97857827,0.2702324,0.068022884,4.4310212,0.12976419,0.032328356,0.10309364,0.044088318,0.081571802,0.63659084,0.16565731,0.038930327,2.9827657,0.13301374,0.019637315,0.063039482,0.026912858,0.043581247,0.37449354,0.09320664,0.02062327,1.7494392,0.078854636,0.011006304,0.035469387,0.015121899,0.022557553,0.20544794,0.049746208,0.010562222,0.95111805,0.046438741,0.0058578243,0.01891898,0.0080588284,0.011481503,0.10799444,0.025748628,0.0053364001,0.4965429,0.024746604,0.0030264575,0.0097860508,0.0041664248,0.0057930169,0.055423085,0.013107105,0.0026809364,0.25379038,0.012869154,0.0015388539,0.004978939,0.0021192188,0.0029097879,0.028082939,0.0066134299,0.0013435062,0.12831199,0.0065539171,0.00077599724,0.0025115148,0.0010688437,0.0014582414,0.014136283,0.003321924,0.0006724936,0.064515054,0.0033085867
84.666351,0.050728571,0.16005205,0.068596927,0.1579424,1.0445242,0.29326048,0.071394086,4.4860201,0.16421275,0.034995336,0.11168719,0.047790831,0.091051176,0.69459397,0.18289414,0.041006431,3.0649247,0.15447676,0.021666843,0.069598392,0.029726806,0.049069606,0.41547579,0.1043097,0.021833174,1.8239115,0.090619971,0.01230469,0.039680097,0.016922891,0.02551535,0.23041789,0.05610241,0.011223245,1.0018975,0.052948106,0.0066008512,0.021334767,0.0090900176,0.013018472,0.12189075,0.029168461,0.0056827203,0.52630997,0.028187323,0.003425264,0.011084665,0.0047201204,0.0065767332,0.062771276,0.014882211,0.0028582746,0.26992506,0.014649359,0.0017456404,0.0056528538,0.0024063832,0.003305553,0.031863827,0.0075182011,0.0014332478,0.13671438,0.007459626,0.00088131218,0.0028548865,0.0012151123,0.0016571138,0.016054338,0.0037787165,0.00071763614,0.068802975,0.0037658901
96.368643,0.053471841,0.16888793,0.072416908,0.17279714,1.1103667,0.31659324,0.075274035,4.5532904,0.20006526,0.037741713,0.12051482,0.051595796,0.10142969,0.75529116,0.20130492,0.043441061,3.1610749,0.1772319,0.023838615,0.076602176,0.032732984,0.055198696,0.45986843,0.11647364,0.023269905,1.911382,0.10360989,0.013732224,0.044301841,0.018900376,0.028850948,0.25807911,0.063200373,0.012014444,1.0621622,0.06021414,0.0074313651,0.024031417,0.010241308,0.014760562,0.13748962,0.033021081,0.0060991351,0.56191874,0.032066351,0.0038751308,0.01254795,0.005344073,0.0074673747,0.071079835,0.016892138,0.003072029,0.28931853,0.01666512,0.0019800344,0.0064160144,0.0027315771,0.0037559171,0.036155198,0.0085453036,0.0015415553,0.14684023,0.0084877573,0.0010009849,0.0032447285,0.00138117,0.0018835758,0.018235624,0.0042979456,0.00077215291,0.07397747,0.0042857104
109.68839,0.056151468,0.17749842,0.076139266,0.18825281,1.1754367,0.3399511,0.079702631,4.6321688,0.23709214,0.040546101,0.12950903,0.055474064,0.11272554,0.81828165,0.22114928,0.046268962,3.2711527,0.20119216,0.026147194,0.084032729,0.035923819,0.06202298,0.50767738,0.12978757,0.024959836,2.0125084,0.11789024,0.01529485,0.049353108,0.021062481,0.032606445,0.28860906,0.071110679,0.0129529,1.1327946,0.068303443,0.008357225,0.02703408,0.011523619,0.016733222,0.15496117,0.037354655,0.006595497,0.60406876,0.036433718,0.0043818271,0.014194543,0.0060462699,0.0084788958,0.080462098,0.019166368,0.0033275075,0.31241035,0.018945969,0.0022454865,0.0072796191,0.0030995831,0.0042681843,0.041022092,0.0097108137,0.0016711862,0.15893589,0.0096550606,0.0011368983,0.0036871636,0.0015696278,0.0021413644,0.020714954,0.0048880403,0.00083744974,0.080168955,0.0048764858
124.84914,0.058747325,0.18582249,0.079737488,0.204152,1.2390887,0.36304807,0.084716648,4.7215772,0.27502839,0.043385349,0.13859694,0.059394082,0.12493791,0.88308567,0.24191741,0.049523018,3.3946283,0.22623995,0.028584082,0.09186206,0.039287461,0.069596283,0.55884808,0.14433173,0.026929148,2.1276383,0.13351402,0.016997235,0.054848135,0.02341552,0.03682724,0.32217184,0.079886678,0.01405624,1.2145671,0.077282607,0.0093864202,0.030368216,0.012947894,0.018964712,0.17448395,0.042223647,0.0071822153,0.65345043,0.041343484,0.0049516,0.016044583,0.0068353514,0.0096269911,0.091042295,0.021737278,0.003630392,0.33965611,0.021524661,0.0025458338,0.0082560992,0.0035157123,0.0048506232,0.046537228,0.011032849,0.0018251111,0.17326272,0.010979248,0.0012911713,0.0041890764,0.0017834219,0.0024347224,0.023531606,0.0055585323,0.00091504602,0.087517366,0.0055477617
142.10535,0.061242044,0.19380786,0.083188839,0.22031479,1.300728,0.38560717,0.090349585,4.8200917,0.31358037,0.046235278,0.14770262,0.063322892,0.13804224,0.94915277,0.26343465,0.053233813,3.53052,0.25222789,0.031137582,0.1000521,0.042807645,0.077969737,0.61325717,0.16002949,0.029203577,2.2567778,0.15051685,0.018842384,0.06079565,0.0259637,0.041561898,0.35891071,0.089601999,0.015342595,1.3081138,0.08721638,0.010526905,0.034059051,0.014525051,0.021486288,0.19624278,0.04768528,0.0078702942,0.71073508,0.04685355,0.0055911615,0.018119657,0.0077205734,0.010929285,0.10295583,0.024641378,0.0039867777,0.37152687,0.02443739,0.0028853251,0.0093592089,0.003985845,0.0055125835,0.052781679,0.01253178,0.0020065429,0.1900983,0.012480707,0.0014661844,0.0047581941,0.0020258489,0.0027684658,0.026729854,0.0063201868,0.0010065915,0.096173279,0.006310326
161.74667,0.063621357,0.20141183,0.086474799,0.23654748,1.3598338,0.40740849,0.096631706,4.9260297,0.35243447,0.049071439,0.15674955,0.067227238,0.15198582,1.0158764,0.28548956,0.057429492,3.6774447,0.27898111,0.033792857,0.10855486,0.046467299,0.087189123,0.6707046,0.17689579,0.031808253,2.3995805,0.16891245,0.020831248,0.067197703,0.028708522,0.046861704,0.39893991,0.10033517,0.016830601,1.4139104,0.098165402,0.011786382,0.038130876,0.016265634,0.024332372,0.22042581,0.053796694,0.0086714048,0.77656752,0.053025291,0.0063076536,0.020442687,0.0087117814,0.012405517,0.11634927,0.027918263,0.0044032433,0.40850946,0.02772396,0.0032686479,0.010604096,0.0045164582,0.006264626,0.059845526,0.014230281,0.0022189794,0.20973893,0.01418227,0.0016646067,0.0054031736,0.0023006023,0.0031480556,0.030359508,0.0071851807,0.0011138904,0.10629983,0.0071763592
184.10274,0.065874234,0.20860186,0.089581255,0.25265333,1.415978,0.43000259,0.10359057,5.0375557,0.39126709,0.051869947,0.16566323,0.071074692,0.16668476,1.0826126,0.308612,0.062135808,3.8336895,0.30630122,0.036532138,0.11731321,0.050239115,0.097291552,0.73090869,0.19505832,0.034767684,2.5553524,0.1886882,0.02296235,0.074048445,0.031647278,0.052780118,0.44233546,0.11211369,0.018539455,1.5322546,0.11018349,0.013172045,0.042606186,0.018179623,0.027540676,0.24722075,0.060627613,0.009598,0.85155857,0.059922944,0.0071085971,0.023037745,0.009819354,0.014077747,0.13138008,0.031611676,0.0048869397,0.45110807,0.031427916,0.0037009474,0.012007371,0.0051146585,0.0071186647,0.067828514,0.016153916,0.0024662619,0.23250259,0.016109445,0.0018894236,0.00613369,0.0026118114,0.0035796827,0.034476507,0.0081672152,0.0012389349,0.11807507,0.008159598
209.54878,0.067992903,0.21535544,0.092498473,0.2684432,1.4688342,0.45144121,0.11125164,5.1527796,0.42975533,0.054608259,0.17437349,0.074834718,0.18202299,1.1487044,0.3319378,0.067376368,3.9973006,0.33397174,0.039335083,0.1262621,0.054094881,0.10830141,0.79350442,0.21426248,0.038105704,2.7230754,0.2098013,0.025231441,0.081333138,0.03477385,0.059371803,0.48912567,0.12504329,0.020488992,1.6632531,0.12331454,0.014690277,0.047504745,0.020275535,0.031152271,0.2768099,0.06823712,0.010663425,0.93627667,0.067612697,0.0080018071,0.025929766,0.011054015,0.015970565,0.14821588,0.035769041,0.0054456964,0.49984524,0.035596598,0.0041878419,0.01358714,0.0057882033,0.0080881221,0.076840639,0.018330915,0.0027526414,0.25873256,0.018290653,0.0021439656,0.006960528,0.0029640813,0.004070357,0.039143555,0.0092817595,0.0013839413,0.13169482,0.0092755139
238.51189,0.069972642,0.22165956,0.095220881,0.28374562,1.5181831,0.47156569,0.11963903,5.2698503,0.46758768,0.057265826,0.18281679,0.078479635,0.19785416,1.2135073,0.35511107,0.073172979,4.1661816,0.36176471,0.04217935,0.13533042,0.058003788,0.12022576,0.85804498,0.23459872,0.041845534,2.9014375,0.23217595,0.027631257,0.08902739,0.038078364,0.066691309,0.53928155,0.13911032,0.022699706,1.8068082,0.13758911,0.016346306,0.052842434,0.022560436,0.035211559,0.30936441,0.076698398,0.011882039,1.0312381,0.076161446,0.0089952769,0.02914417,0.01242675,0.018111294,0.16703315,0.040442509,0.0060881265,0.55526161,0.040281092,0.004735426,0.015363024,0.0065454937,0.0091880951,0.087002605,0.020792833,0.0030828519,0.28880072,0.020757461,0.0024319377,0.0078956755,0.0033625315,0.0046280115,0.044430763,0.010546182,0.0015513931,0.1473756,0.010541506
271.47819,0.071811579,0.22750998,0.097746704,0.2984142,1.5639062,0.49027155,0.12877646,5.3870282,0.50447383,0.059824683,0.19093768,0.081997511,0.21400668,1.2764175,0.37813315,0.079546109,4.3381829,0.38944811,0.045041248,0.14444308,0.061933254,0.13304956,0.9240092,0.255854,0.04600979,3.0888772,0.25570191,0.030151347,0.097096741,0.041546841,0.074791253,0.59270757,0.1543955,0.025192779,1.9626065,0.15302085,0.018143822,0.058630109,0.025039431,0.039766151,0.34503707,0.086076852,0.013269308,1.1368912,0.085635135,0.010097023,0.03270635,0.013948549,0.020530175,0.18801548,0.045686975,0.0068237372,0.61791372,0.045536042,0.0053502638,0.017356105,0.0073955814,0.010435537,0.09844619,0.023574615,0.0034621863,0.32311028,0.023544794,0.0027574475,0.0089524109,0.0038128358,0.0052616177,0.050416328,0.011980001,0.0017440863,0.16535763,0.011977106
309.00097,0.073510326,0.2329101,0.1000775,0.31233242,1.6059775,0.50750558,0.13868807,5.5027452,0.54015309,0.062269811,0.19869013,0.085356482,0.23029175,1.3368964,0.40112379,0.08651536,4.5111942,0.41679355,0.04789653,0.15352352,0.065849997,0.14673097,0.99081308,0.277927,0.0506205,3.2836339,0.28023496,0.032778073,0.10549667,0.045159377,0.083719909,0.64923388,0.17087909,0.027990013,2.1301093,0.16960303,0.020084601,0.064872324,0.027714501,0.044866547,0.38395467,0.096437436,0.014841873,1.2536006,0.096096682,0.011314891,0.036641017,0.015630141,0.023260554,0.21135083,0.051561822,0.0076630274,0.68836886,0.051419287,0.0060393629,0.019588856,0.0083481107,0.011849445,0.11131432,0.026714695,0.0038965754,0.36209771,0.026691134,0.0031250305,0.010145383,0.0043212569,0.0059813065,0.057187222,0.013605092,0.0019651772,0.18590769,0.013604198
351.71002,0.075071618,0.23786981,0.10222032,0.3254154,1.6444498,0.52325976,0.14939938,5.615644,0.57440091,0.064589366,0.20603807,0.088540663,0.24651332,1.3944907,0.42321816,0.094100043,4.6832113,0.44358373,0.050721187,0.1624963,0.069725709,0.16119783,1.0578278,0.30061665,0.05569914,3.4838009,0.30559921,0.035494756,0.11417321,0.048892744,0.093518093,0.70861018,0.18854795,0.031113759,2.3085494,0.18730538,0.022168113,0.071566164,0.030585027,0.050565638,0.42620882,0.10784409,0.016617574,1.381624,0.10760344,0.012656309,0.040971421,0.017481648,0.026339019,0.2372281,0.058129757,0.0086175799,0.76719654,0.057991274,0.0068101301,0.022084972,0.0094132714,0.013451066,0.12576091,0.030255365,0.0043926653,0.40623337,0.030238665,0.003539674,0.01149068,0.0048946767,0.0067985086,0.064839832,0.015445922,0.0022182325,0.20932181,0.015447244
400.32217,0.076499894,0.24240425,0.1041938,0.33760923,1.6794376,0.53756322,0.16093786,5.724596,0.60703304,0.066774711,0.21295555,0.091538594,0.26247922,1.4488461,0.44420673,0.10231973,4.8524036,0.46961909,0.053492263,0.17128952,0.073526196,0.17634581,1.1244017,0.3237472,0.061266664,3.6873889,0.33159163,0.038281992,0.12306397,0.052722175,0.10421536,0.77050287,0.2073901,0.034586757,2.4969304,0.2063344,0.024391163,0.07870017,0.033646059,0.056917876,0.47184682,0.12035458,0.018615438,1.5210898,0.12020423,0.014128004,0.045718413,0.019512245,0.0298055,0.26583254,0.06545613,0.0097001372,0.8549571,0.065366501,0.0076702968,0.024869123,0.010601691,0.015264092,0.14195034,0.034242815,0.0049578976,0.45602071,0.034233355,0.0040068324,0.013005879,0.0055406188,0.0077261077,0.073480584,0.017529782,0.0025072827,0.23592758,0.017533758
455.65332,0.077800937,0.24653257,0.10599064,0.34888801,1.7111043,0.55074585,0.17333348,5.8287058,0.63790724,0.068820342,0.21942636,0.094343087,0.27801132,1.4997128,0.46465365,0.11119482,5.0171533,0.49472335,0.056188576,0.17983706,0.077221399,0.19203925,1.1898863,0.34699447,0.067343615,3.8923824,0.35798831,0.041118145,0.13209973,0.056615912,0.11582565,0.83449507,0.22733696,0.038431991,2.6940374,0.22776343,0.026747616,0.086253442,0.036889308,0.063978121,0.5208618,0.13401712,0.020855635,1.6719725,0.13393605,0.015735673,0.05089939,0.021729589,0.033703271,0.29734042,0.073607934,0.010924663,0.95218575,0.073577677,0.008627817,0.027966617,0.011924284,0.017314874,0.16005634,0.038727286,0.0056005865,0.51199377,0.038724954,0.0045324364,0.014710063,0.0062672592,0.0087785972,0.083226435,0.019887027,0.0028368784,0.26608616,0.019895043
518.63215,0.078981496,0.25027689,0.10762041,0.3592501,1.7396445,0.56343987,0.18661815,5.9273033,0.66692241,0.070723653,0.22544335,0.096950918,0.29295421,1.5469446,0.48385593,0.12074713,5.1760874,0.51874751,0.058791302,0.18808052,0.080785746,0.2081151,1.2536639,0.37027961,0.073950253,4.0968056,0.38455224,0.043979969,0.14120659,0.060541881,0.12834242,0.90009236,0.24827646,0.042672481,2.8984559,0.25041083,0.029228186,0.094195098,0.040301368,0.071799994,0.57318354,0.14886635,0.023359366,1.8340685,0.14882048,0.017483609,0.056527134,0.024139427,0.038078867,0.33191231,0.082652434,0.012306384,1.0593741,0.082688883,0.009690729,0.031402919,0.013392062,0.019632621,0.18026045,0.043762946,0.0063299951,0.5747124,0.043770803,0.0051228893,0.016623808,0.0070834199,0.0099722613,0.094205312,0.022551342,0.003212149,0.3001937,0.02256402
590.3157,0.080048986,0.25366122,0.10909353,0.36871341,1.7652743,0.57482419,0.20082374,6.0199218,0.69401511,0.072484627,0.23100741,0.099362394,0.30718079,1.5904899,0.50160316,0.13100043,5.3280883,0.54157228,0.06128446,0.19597045,0.084197588,0.22438987,1.3151726,0.39310808,0.081106775,4.2987738,0.41104195,0.046843383,0.15030822,0.064469479,0.14173393,0.96673256,0.27007686,0.047331136,3.108598,0.27415081,0.031820383,0.10248416,0.043865347,0.080433682,0.62866986,0.16491894,0.02614874,2.0069761,0.16532572,0.019374326,0.06260857,0.026745029,0.042981844,0.36968544,0.09265832,0.013861807,1.1769477,0.092764481,0.010866969,0.035203066,0.015015884,0.022249574,0.20274955,0.049407649,0.0071564112,0.64475578,0.049436714,0.0057850499,0.018769111,0.0079985425,0.01132536,0.10655627,0.025559905,0.0036388671,0.3386822,0.025577887
671.90711,0.081011184,0.25671068,0.11042089,0.37731099,1.7882184,0.58499563,0.21597689,6.1062717,0.71915398,0.074105471,0.23612632,0.10158084,0.32059541,1.6303802,0.5178918,0.14198105,5.4722977,0.56694156,0.063655138,0.20346722,0.087439575,0.24066907,1.3739296,0.41553837,0.088833638,4.4965444,0.43722041,0.049684245,0.15932852,0.068363458,0.15593921,1.0338014,0.29257001,0.052430592,3.3227422,0.29882363,0.034508601,0.11106993,0.04755925,0.089923099,0.68710017,0.18217538,0.029246597,2.1900802,0.1831574,0.021408165,0.069143564,0.029546656,0.048464358,0.4107652,0.10368796,0.015608718,1.3052416,0.10386428,0.01216415,0.039390933,0.016806134,0.025201181,0.2277128,0.055722847,0.0080912141,0.7227124,0.055775521,0.0065261922,0.021169258,0.0090226335,0.012858327,0.12042946,0.028953663,0.0041235122,0.38201937,0.028977495
764.7758,0.081875995,0.2594507,0.11161356,0.38508663,1.8087037,0.5940551,0.23208946,6.1862082,0.74233296,0.075590245,0.24081355,0.10361208,0.33313361,1.666715,0.53337224,0.15371825,5.6081042,0.59904533,0.06589368,0.21054138,0.09049909,0.25675815,1.4295468,0.43708646,0.097151853,4.6885624,0.46286338,0.052479178,0.16819406,0.072191658,0.17086545,1.1006536,0.3155545,0.057993148,3.539077,0.32423914,0.037274372,0.11989281,0.051357635,0.10030231,0.74817079,0.20061249,0.032676309,2.3825433,0.20223238,0.023582919,0.076123804,0.032541046,0.054580435,0.45521599,0.11580157,0.017566143,1.4444734,0.11604071,0.01358929,0.043988332,0.018772359,0.028526189,0.25533748,0.062773022,0.00914694,0.80916798,0.06285055,0.0073539466,0.023848608,0.010166178,0.014593973,0.13598573,0.032777428,0.0046733422,0.43070751,0.032807463
870.48048,0.082651302,0.26190645,0.1126825,0.39209133,1.8269516,0.60210342,0.24914412,6.2596993,0.763565,0.076944441,0.24508704,0.10546388,0.3447603,1.6996455,0.54739829,0.16624443,5.7351274,0.62969188,0.067993544,0.21717332,0.093372624,0.2724731,1.4817393,0.45771453,0.10608345,4.8734856,0.49327805,0.055206336,0.17683645,0.075926918,0.18638796,1.1666374,0.3388019,0.064040713,3.7557554,0.35018226,0.040096808,0.12888584,0.055232041,0.11159136,0.81149459,0.22017248,0.036461573,2.5833073,0.22249158,0.025893534,0.083531797,0.035721015,0.061384983,0.50305134,0.12905102,0.019754279,1.5947165,0.1294357,0.015148493,0.049014013,0.020922817,0.032266703,0.28580385,0.070624691,0.010337332,0.90468997,0.070726478,0.0082762046,0.026832288,0.011440009,0.01655769,0.15339565,0.037079944,0.0052964641,0.48528087,0.037119685
990.7953,0.083344765,0.26410249,0.11363838,0.39838007,1.8431749,0.60923841,0.26707709,6.3268056,0.78287797,0.078174636,0.24896802,0.10714545,0.35546595,1.7293606,0.56003723,0.17959483,5.853188,0.65871552,0.069951199,0.22335282,0.096050212,0.28764981,1.5303265,0.47723268,0.11565191,5.0502071,0.52384031,0.057846025,0.18519439,0.079540275,0.20235278,1.2311218,0.36206839,0.070594884,3.9709461,0.37642025,0.042953163,0.13797648,0.059150784,0.12379155,0.87660396,0.24076623,0.040626183,2.7911055,0.24384462,0.028331861,0.091340251,0.039075129,0.068932302,0.55422473,0.14347614,0.022194399,1.755874,0.14409953,0.016846597,0.054482531,0.023263998,0.036468137,0.31927896,0.079345638,0.011677382,1.0098085,0.07948775,0.0093009947,0.030145772,0.012855131,0.018777654,0.17283832,0.041914004,0.0060019032,0.54630136,0.041965826
1127.7396,0.083963767,0.26606229,0.11449144,0.40400952,1.8575741,0.61555284,0.2857624,6.3876615,0.80031375,0.079288162,0.25247994,0.10866699,0.3652623,1.7560726,0.57137368,0.19380592,5.9622812,0.68599691,0.071765795,0.22907805,0.098530964,0.30215079,1.5752261,0.49549707,0.12588263,5.2178626,0.55351477,0.060381245,0.19321515,0.083008316,0.21858275,1.2935232,0.38512923,0.077677108,4.1828885,0.40296846,0.045819581,0.147089,0.06308132,0.13688064,0.94295955,0.26227528,0.045193829,3.0044847,0.26633588,0.03088655,0.099511765,0.042587566,0.077274099,0.60862052,0.15910046,0.024908708,1.9276557,0.15998011,0.018686796,0.060403027,0.025800104,0.041179024,0.35590923,0.089003383,0.01318335,1.1249952,0.089207641,0.010436314,0.033814326,0.014422489,0.021285022,0.19449908,0.047336197,0.006799682,0.61435217,0.04740084
1283.6119,0.084515281,0.26780817,0.11525135,0.40903604,1.8703363,0.62113329,0.30500486,6.4424691,0.81593014,0.080292806,0.25564772,0.11003929,0.37417778,1.7800069,0.58153102,0.20891118,6.0625367,0.71145809,0.07343886,0.23435454,0.1008172,0.31586918,1.6164435,0.51253292,0.13680342,5.3758292,0.58207651,0.062798016,0.20085558,0.086313856,0.23488618,1.3533293,0.40771207,0.085308902,4.3899422,0.43212403,0.048671849,0.15614693,0.066990774,0.15080838,1.0099639,0.28454427,0.050187945,3.2218382,0.29059323,0.033543084,0.10799897,0.046238171,0.086456887,0.6660465,0.1759338,0.027920187,2.1095598,0.17707452,0.020670244,0.066778012,0.028532523,0.046450663,0.39581254,0.099663515,0.014872763,1.2506388,0.099930848,0.011689922,0.037862331,0.016152676,0.024114091,0.21856672,0.053406823,0.0077008815,0.6900292,0.053488472
1461.0283,0.085005879,0.26936093,0.1159272,0.41351449,1.8816338,0.62605949,0.3245461,6.4914947,0.82980356,0.081196547,0.25849673,0.11127339,0.38225299,1.8013918,0.59097133,0.22493316,6.1541915,0.73505548,0.074973881,0.23919386,0.10291392,0.32872972,1.6540567,0.52820386,0.14844489,5.5237122,0.60934069,0.065085515,0.20808259,0.089442003,0.25106737,1.4101177,0.42958937,0.093512185,4.5906291,0.46109552,0.051486254,0.1650756,0.070846257,0.16549346,1.0769799,0.30738283,0.055631567,3.4414492,0.31567292,0.036283974,0.11674532,0.05000275,0.09651868,0.72622901,0.19395681,0.03125238,2.3008611,0.19560938,0.022795683,0.07360217,0.031459285,0.052336533,0.43906888,0.11138723,0.016764395,1.3870186,0.11174218,0.01306908,0.04231244,0.018055579,0.027302437,0.2452298,0.060189249,0.0087177111,0.77392954,0.06029407
1662.9666,0.085441642,0.27074,0.11652744,0.41749713,1.8916242,0.6304042,0.34408522,6.5350661,0.84203073,0.082007371,0.26105237,0.1123803,0.38953698,1.8204535,0.59936538,0.24187076,6.2375526,0.75677253,0.076375932,0.24361253,0.10482825,0.34068733,1.6882017,0.54259829,0.16084075,5.6613245,0.63516446,0.067236163,0.21487318,0.092381344,0.26693738,1.4635668,0.45056345,0.10230964,4.7836671,0.48961406,0.054240327,0.17380461,0.074617448,0.18082231,1.1433557,0.33057075,0.061547305,3.6615386,0.34136871,0.039089128,0.12568624,0.053853658,0.10748503,0.78881037,0.21312572,0.034929212,2.5006099,0.2154261,0.025059097,0.080861367,0.034574632,0.058891378,0.48571101,0.1242292,0.018878197,1.5342776,0.12471622,0.014580258,0.047184609,0.020139967,0.030890979,0.2746717,0.067749398,0.0098635638,0.86663651,0.067879139
1892.8162,0.085828215,0.27196324,0.11705985,0.42103317,1.9004511,0.63423323,0.36330885,6.5735645,0.8527274,0.08273311,0.26333946,0.11337082,0.39608383,1.8374094,0.60681222,0.25968248,6.3129721,0.77661385,0.077651277,0.24763076,0.10656896,0.35172397,1.7190561,0.55571844,0.17402767,5.7886667,0.65944623,0.069245391,0.22121388,0.09512593,0.28232419,1.5134602,0.47047383,0.11172522,4.9679928,0.51743108,0.056913558,0.18226995,0.078276541,0.19665086,1.2084498,0.35386646,0.067957364,3.8803215,0.36782107,0.041936394,0.13475095,0.057760409,0.11936444,0.85335088,0.23336723,0.03897474,2.7076395,0.2363736,0.027453454,0.088531837,0.037868662,0.066169918,0.53571469,0.13823384,0.02123522,1.6923959,0.13886334,0.016228784,0.052495014,0.022413016,0.034923974,0.30706492,0.076154817,0.01115306,0.96870321,0.076323513
2154.4347,0.08617077,0.27304703,0.11753157,0.42416826,1.9082441,0.63760578,0.38192275,6.6074061,0.86202429,0.08338131,0.26538193,0.11425533,0.40194991,1.8524659,0.6134065,0.27826962,6.380837,0.79460225,0.078807056,0.25127134,0.10814595,0.36184448,1.7468266,0.56753439,0.18804412,5.9058914,0.68212256,0.071111463,0.22710003,0.097675123,0.2970804,1.559682,0.48920071,0.12178455,5.1427741,0.54432613,0.05948795,0.19041568,0.081798546,0.21280932,1.2716593,0.37701864,0.07488367,4.0960588,0.39552266,0.044802222,0.14386456,0.061690613,0.13214353,0.91933537,0.25456957,0.043412957,2.9205832,0.25880464,0.029968545,0.096579753,0.041327124,0.074225031,0.58898985,0.15343231,0.023857491,1.8611671,0.15430394,0.01801848,0.058254853,0.0248798,0.039448883,0.34256417,0.085473242,0.012602074,1.0806308,0.085686559
2452.2132,0.086473994,0.27400634,0.11794909,0.42694458,1.9151198,0.64057488,0.39967734,6.6370316,0.87006093,0.083959177,0.26720253,0.11504369,0.40719208,1.8658155,0.61923703,0.29746547,6.4415603,0.81077891,0.079850942,0.25455874,0.10956983,0.37107188,1.7717355,0.5783208,0.20292737,6.0132766,0.70316315,0.072835118,0.23253468,0.10002978,0.311088,1.6022085,0.50666506,0.13251546,5.3074088,0.57238435,0.061948434,0.1981952,0.085163923,0.22911003,1.3324442,0.39979286,0.082348093,4.3071108,0.42327236,0.047662441,0.15295057,0.065611219,0.14578243,0.98618501,0.27658958,0.048267629,3.1379073,0.28222171,0.032590963,0.10496123,0.044931369,0.083105423,0.64537203,0.1698379,0.02676785,2.0401766,0.1709925,0.019951269,0.064469129,0.027542759,0.044516087,0.38129845,0.095771198,0.014227747,1.2028461,0.09604598
2791.1497,0.08674217,0.27485469,0.11831832,0.42940068,1.9211826,0.64318778,0.41638276,6.662879,0.87697904,0.084473453,0.26882261,0.11574518,0.41186598,1.8776371,0.62438598,0.31703621,6.4955835,0.82520537,0.0807909,0.25751832,0.11085158,0.37944302,1.7940117,0.58794341,0.21870689,6.1111865,0.72711241,0.074419193,0.23752739,0.10219287,0.32426062,1.6410939,0.52282577,0.14394836,5.4615188,0.60005694,0.064283073,0.20557186,0.088355694,0.24535742,1.3903489,0.42193934,0.090372726,4.5119815,0.45107172,0.050493062,0.16193338,0.069489468,0.16021109,1.0532745,0.2992489,0.053562127,3.3579481,0.30684602,0.035304237,0.11362287,0.048658617,0.092852563,0.70461696,0.187443,0.02998977,2.2287898,0.1890117,0.022026787,0.071135417,0.030401169,0.050178375,0.4233622,0.10711174,0.016048465,1.3356749,0.10746957
3176.9328,0.086979158,0.27560437,0.11864459,0.43157148,1.9265262,0.6454865,0.43191338,6.6853809,0.8829164,0.084930472,0.27026218,0.11636846,0.41602498,1.8880939,0.62892854,0.33669668,6.5433769,0.83796511,0.081634961,0.2601755,0.11200228,0.38700441,1.8138829,0.59650751,0.23539338,6.2000456,0.74944002,0.075868271,0.2420931,0.10417085,0.33654281,1.676456,0.53767475,0.15611665,5.6049333,0.62635057,0.06648314,0.21251908,0.091362769,0.26135904,1.4450152,0.44324917,0.098980285,4.7093558,0.47973827,0.053271096,0.17074081,0.073293893,0.17532733,1.1199543,0.32233722,0.059319384,3.5789614,0.33232635,0.038089152,0.12250274,0.05248232,0.10349688,0.7663967,0.20621358,0.033547156,2.4261441,0.20833834,0.02424203,0.078242809,0.033450664,0.056490172,0.46880603,0.11955209,0.01808382,1.4793164,0.12001764
3616.0376,0.087188452,0.27626634,0.1189327,0.43348867,1.9312339,0.64750833,0.44620371,6.7049379,0.88800238,0.085336052,0.27153963,0.11692152,0.41971952,1.8973352,0.63293294,0.3561376,6.5854406,0.84916296,0.082391039,0.26255533,0.1130328,0.39380872,1.8315704,0.60427843,0.25296313,6.2803087,0.76990298,0.077188231,0.24625082,0.10597195,0.34790742,1.7084596,0.55123103,0.16905677,5.7376628,0.65114627,0.068543032,0.21902013,0.09417717,0.27693582,1.4961898,0.46355664,0.10819452,4.8981285,0.50779604,0.05597527,0.17930639,0.076995531,0.19099748,1.1855762,0.34562325,0.065561891,3.7991731,0.35879586,0.04092421,0.13153204,0.056372914,0.11505347,0.83030015,0.22608539,0.037464116,2.631156,0.22893812,0.026591061,0.085771032,0.036682839,0.06350638,0.51762706,0.13314079,0.02035453,1.6338152,0.13375064
4115.8338,0.08737316,0.27685055,0.11918696,0.43518075,1.93538,0.64928625,0.45923901,6.72192,0.89235495,0.085695557,0.27267188,0.1174117,0.4229967,1.9054954,0.63646067,0.37505737,6.6222916,0.85892164,0.083066821,0.26468217,0.1139538,0.39991185,1.8472855,0.61116395,0.27134085,6.3524518,0.78851406,0.078385964,0.25002256,0.10760571,0.35835168,1.7373027,0.56353461,0.18280743,5.8598752,0.67536758,0.070460059,0.22506733,0.09679596,0.29193091,1.5437222,0.48271881,0.11804068,5.0774174,0.53583759,0.058586646,0.18757114,0.080568778,0.20706014,1.2495205,0.36885767,0.072311766,4.0168371,0.38577467,0.043786269,0.14063708,0.060298585,0.12751728,0.89583778,0.24696213,0.041764766,2.8425341,0.25078807,0.029064804,0.093689829,0.040084992,0.071280785,0.56975937,0.14791403,0.022882322,1.7990365,0.14872015
4684.7102,0.087536089,0.27736586,0.11941123,0.43667328,1.9390303,0.65084945,0.47104409,6.7366614,0.89607929,0.086013891,0.27367443,0.11784569,0.42589995,1.9126964,0.63963861,0.39319068,6.6544509,0.86737587,0.083669633,0.26657915,0.11477709,0.40537068,1.8612257,0.61725504,0.29038587,6.4169583,0.8053049,0.07946898,0.25343233,0.10908376,0.36789277,1.7632031,0.57464061,0.19740753,5.9718637,0.69959259,0.072234109,0.23066112,0.099218323,0.30621552,1.5875573,0.50063888,0.12854603,5.2465692,0.56362351,0.061089087,0.19548507,0.083991634,0.2233329,1.3112223,0.3917926,0.079590999,4.2302856,0.41352214,0.046651285,0.14974163,0.064226393,0.14085828,0.96245164,0.26871129,0.046473026,3.0588052,0.27387151,0.031650975,0.10195886,0.043640024,0.079863869,0.6250658,0.16389207,0.025689803,1.9746449,0.16496571
5332.2147,0.087679744,0.27782017,0.11960895,0.43798909,1.9422431,0.65222366,0.48167211,6.7494593,0.89926754,0.086295515,0.27456126,0.11822958,0.42846915,1.9190471,0.6425019,0.41032723,6.6824336,0.87687341,0.084206432,0.26826823,0.11551012,0.41024151,1.8735754,0.62263628,0.30988833,6.4743285,0.8203274,0.080445185,0.25650522,0.11041613,0.3765631,1.786389,0.58466366,0.21289082,6.0740142,0.72208103,0.073867343,0.23580891,0.10144861,0.31969211,1.6277238,0.51726244,0.13974026,5.4051538,0.59046835,0.063469529,0.20300794,0.087246445,0.23962176,1.3701943,0.41418405,0.087421663,4.4379792,0.44154779,0.049495123,0.15876946,0.068123309,0.15501744,1.0295306,0.29116663,0.051612474,3.2783525,0.29806489,0.034334172,0.11052798,0.047326577,0.089300066,0.68333083,0.18107495,0.028800275,2.1600873,0.1825113
6069.2151,0.087806337,0.27822053,0.11978318,0.43914866,1.9450703,0.65343163,0.49119449,6.7605729,0.90199939,0.086544447,0.27534515,0.11856889,0.43074065,1.9246451,0.64502195,0.4263202,6.7067294,0.88589651,0.084683679,0.26976982,0.11616176,0.41457865,1.8845031,0.62744415,0.32957986,6.5250788,0.83365556,0.081322603,0.25926667,0.11161341,0.3844063,1.8070891,0.59363947,0.22927673,6.1667733,0.74281787,0.075363755,0.24052387,0.10349126,0.33229446,1.6643186,0.53257017,0.1516559,5.5529528,0.61725123,0.065718114,0.21010964,0.090319952,0.25573194,1.4260429,0.43581485,0.095826283,4.638546,0.46968778,0.052294347,0.16764694,0.07195731,0.16990404,1.0964311,0.31412852,0.057206243,3.4994586,0.32326921,0.037096094,0.11933815,0.051119377,0.099624172,0.74425638,0.19943853,0.03223753,2.3545842,0.20136187
6908.0811,0.087917872,0.27857322,0.11993668,0.44017011,1.9475577,0.65449335,0.49969327,6.7702293,0.90596383,0.086764328,0.27603751,0.11886858,0.43274727,1.9295776,0.64723921,0.44108462,6.7277946,0.89365566,0.085107408,0.27110291,0.11674026,0.41843358,1.8941633,0.6317295,0.34915715,6.5697441,0.84679675,0.082109228,0.26174203,0.11268656,0.39147311,1.8255279,0.60165689,0.24655615,6.2506223,0.76289947,0.076728828,0.24482371,0.10535409,0.34398574,1.6974916,0.54657327,0.16432853,5.6899352,0.64257698,0.067828149,0.21677002,0.093203212,0.2714785,1.4784771,0.45649509,0.1048283,4.8308129,0.49797986,0.055027001,0.17630532,0.075698518,0.18539532,1.162501,0.33737242,0.063277014,3.7203588,0.34936112,0.03991599,0.12832278,0.054989828,0.11085727,0.80746037,0.21892977,0.036025662,2.5571313,0.2215213
7862.8923,0.088016085,0.27888381,0.12007185,0.44106963,1.9497457,0.65542648,0.5072549,6.7786264,0.90979206,0.086958423,0.27664867,0.1191331,0.43451861,1.9339218,0.64918959,0.4545899,6.746047,0.90031642,0.085483156,0.27228492,0.11725319,0.4218547,1.9026957,0.63550641,0.36831334,6.6088734,0.85926033,0.082812823,0.26395583,0.11364628,0.39781865,1.8419203,0.60882173,0.2646744,6.3260589,0.78215528,0.077969126,0.2487295,0.1070469,0.35475513,1.7274309,0.55931962,0.17779641,5.8162351,0.66774073,0.069795959,0.22297826,0.095891359,0.28669596,1.527311,0.47607393,0.11445244,5.0138273,0.52613315,0.057673261,0.18468279,0.079319909,0.20133902,1.2271076,0.36065394,0.06984707,3.9392941,0.3762334,0.04277122,0.13740966,0.058906809,0.12300196,0.87248021,0.23946385,0.040188819,2.76651,0.24294583
8949.6743,0.088102564,0.27915728,0.12019085,0.44186148,1.9516699,0.65624654,0.51396596,6.7859325,0.91309369,0.08712966,0.27718782,0.11936646,0.43608138,1.9377469,0.65090486,0.46684879,6.7618585,0.90602967,0.085815988,0.27333191,0.11770751,0.42488676,1.9102267,0.63883327,0.38676825,6.6430197,0.87010778,0.083440885,0.2659317,0.1145028,0.40349969,1.8564692,0.61518403,0.28351527,6.3935876,0.79957971,0.079091974,0.25226465,0.10857896,0.36461323,1.7543486,0.57084884,0.19209895,5.9321208,0.6912691,0.071620546,0.22873206,0.098383212,0.30124503,1.5724565,0.49444041,0.12472525,5.186862,0.55393285,0.06021595,0.19272605,0.082798239,0.21755926,1.2896641,0.3837231,0.076938428,4.1545668,0.40371576,0.04563798,0.14652313,0.062837663,0.1360376,0.9387809,0.26092147,0.044751029,2.9813097,0.26560196
10186.667,0.088178672,0.27939793,0.12029559,0.44255844,1.9533622,0.65696719,0.51991016,6.792295,0.91594497,0.087280661,0.27766323,0.11957222,0.43745938,1.9411139,0.65241312,0.47790605,6.775558,0.91092984,0.086110517,0.27425838,0.11810951,0.42757097,1.9168696,0.64176232,0.40429127,6.6727242,0.87949669,0.084000483,0.26769206,0.11526585,0.40857288,1.8693634,0.62083973,0.30289346,6.4537215,0.81521669,0.080105178,0.25545391,0.10996104,0.37358761,1.7784704,0.58124608,0.20727268,6.0379615,0.71433337,0.073303305,0.23403654,0.10068081,0.31501698,1.6139145,0.51152674,0.13567559,5.3494167,0.58124519,0.062640898,0.20039134,0.086114275,0.23386495,1.3496531,0.40633361,0.084573135,4.3645902,0.43161435,0.048492059,0.15558675,0.066749248,0.14991586,1.0057678,0.28314794,0.049736015,3.1999609,0.28940384
11594.634,0.088245653,0.27960974,0.12038777,0.44317168,1.9548502,0.65760047,0.52516693,6.7978401,0.91841072,0.087413743,0.27808225,0.11975357,0.43867388,1.9440769,0.65373917,0.4878282,6.7874346,0.91513471,0.086370938,0.27507749,0.11846493,0.42994481,1.9227263,0.64434014,0.42071331,6.6985068,0.88758884,0.084498279,0.26925784,0.11594453,0.41309333,1.8807776,0.62586173,0.32255948,6.5069876,0.83042538,0.081016734,0.25832275,0.11120429,0.38171837,1.8000253,0.59057716,0.22334363,6.1341968,0.73574545,0.074847646,0.23890294,0.10278911,0.32793459,1.6517596,0.52730187,0.14733502,5.5012054,0.60794181,0.064937107,0.20764497,0.089253204,0.25006029,1.4066465,0.42825698,0.092773534,4.5679312,0.45977127,0.051309686,0.16452563,0.070609077,0.16455735,1.0728064,0.30595524,0.05516709,3.4207776,0.31426189
13197.204,0.088304587,0.27979606,0.12046886,0.44371122,1.9561584,0.65815694,0.52980983,6.8026762,0.92054596,0.087531,0.27845141,0.11991335,0.43974388,1.9466839,0.65490488,0.49669459,6.7977381,0.9187462,0.086601011,0.27580118,0.11877893,0.43204242,1.9278872,0.64660815,0.43592849,6.7208519,0.89454246,0.084940448,0.27064857,0.11654731,0.41711366,1.890871,0.63029179,0.34221932,6.553926,0.84402604,0.081834674,0.26089656,0.11232015,0.38905409,1.8192405,0.59892752,0.24031478,6.2213082,0.75644924,0.076258548,0.2433475,0.10471483,0.33995104,1.6861248,0.54176621,0.15973808,5.6421404,0.63390316,0.067096792,0.21446329,0.092204578,0.26595578,1.4603164,0.44929279,0.10156271,4.7633471,0.48804739,0.054068312,0.17326903,0.074386385,0.17985055,1.1392444,0.32912639,0.061067104,3.6420066,0.34006158
15021.276,0.08835642,0.27996001,0.1205402,0.44418582,1.9573085,0.65864592,0.53390634,6.8068972,0.92239744,0.08763428,0.27877656,0.12005406,0.4406862,1.9489772,0.65592955,0.50459099,6.8066835,0.92185172,0.086804159,0.27644011,0.11905614,0.4338946,1.9324334,0.64860309,0.44988838,6.740202,0.90050648,0.085332714,0.27188227,0.11708199,0.42068344,1.8997887,0.63422361,0.36156398,6.5950942,0.85595699,0.082566857,0.26320025,0.11331882,0.39564869,1.8363341,0.60638152,0.25814965,6.2997956,0.77555479,0.077542253,0.24739024,0.10646654,0.35104668,1.7171861,0.55495033,0.17292222,5.7723041,0.65902111,0.069115214,0.22083229,0.094962124,0.28137797,1.51044,0.46927626,0.11096489,4.9498072,0.5162103,0.056747273,0.18175253,0.078053067,0.19565314,1.2044394,0.35242316,0.067458473,3.861882,0.3666649
17097.465,0.088402025,0.28010416,0.12060294,0.4446032,1.9583194,0.65907557,0.53751791,6.8105841,0.92400488,0.087725215,0.27906287,0.12017796,0.44151589,1.9509944,0.65683018,0.51160467,6.8144574,0.9245258,0.086983413,0.27700385,0.11930075,0.43552893,1.9364365,0.65035748,0.46259192,6.7569528,0.90561699,0.085680306,0.27297536,0.11755573,0.42384866,1.9076616,0.63770352,0.38030094,6.631052,0.86644504,0.083220884,0.26525775,0.11421074,0.40155864,1.8515137,0.61302043,0.27675548,6.3701692,0.79362195,0.078705832,0.25105384,0.10805428,0.36122513,1.7451484,0.56690361,0.18692678,5.8919253,0.68320029,0.070990473,0.22674677,0.097523409,0.29617777,1.5568957,0.48808233,0.12100596,5.1265063,0.54413473,0.059328418,0.18991962,0.081584457,0.21179676,1.267785,0.37559607,0.074363291,4.0786786,0.39393915
19460.618,0.088442117,0.28023094,0.12065811,0.44497025,1.959208,0.65945309,0.5406999,6.8138056,0.9254021,0.087805256,0.27931485,0.12028702,0.44224614,1.9527681,0.65762173,0.51782084,6.8212194,0.92683173,0.087141499,0.27750105,0.11951646,0.43697035,1.9399606,0.6519012,0.47407404,6.7714577,0.90999544,0.085988,0.27394298,0.11797505,0.42665181,1.9146074,0.64076779,0.39818028,6.6623549,0.87633102,0.083803989,0.26709196,0.11500581,0.40684077,1.8649735,0.61892108,0.29597154,6.4329429,0.81020652,0.079756968,0.25436267,0.1094882,0.3705084,1.7702341,0.57769201,0.20179003,6.0013437,0.70635791,0.072723165,0.23220934,0.099889395,0.31023532,1.5996544,0.50562764,0.13171393,5.2928667,0.57165309,0.061796475,0.19772311,0.084959866,0.22809459,1.3287368,0.39839595,0.081803575,4.2907662,0.42169866
22150.398,0.088477373,0.28034243,0.12070663,0.44529298,1.9599892,0.6597848,0.54350191,6.8166223,0.9266179,0.087875701,0.2795366,0.120383,0.4428888,1.9543279,0.65831738,0.52332079,6.827107,0.92882317,0.087280862,0.27793932,0.11970661,0.43824092,1.9430622,0.65328911,0.48439476,6.7840233,0.91374836,0.086260132,0.27479872,0.11834589,0.42913169,1.9207323,0.64346497,0.41501051,6.689537,0.88486328,0.084322982,0.26872435,0.11571336,0.41155085,1.8768932,0.62415512,0.31556967,6.4886427,0.82548866,0.080703616,0.25734207,0.11077962,0.37893265,1.7926719,0.58738941,0.21754292,6.1009822,0.72842187,0.074316025,0.23722921,0.10206401,0.32346231,1.6387663,0.52186783,0.14311932,5.4485297,0.59859391,0.064139329,0.20512569,0.088162921,0.24435125,1.3868337,0.42058731,0.089801528,4.4966536,0.44979881
25211.949,0.088508375,0.28044045,0.12074928,0.44557673,1.9606756,0.66007625,0.54596829,6.819087,0.92767691,0.08793769,0.27973175,0.12046744,0.44345421,1.9556993,0.65892871,0.5281803,6.8322363,0.93054554,0.087403655,0.2783255,0.11987417,0.43936044,1.9457911,0.65450925,0.49362987,6.7949171,0.91753009,0.086500622,0.27555493,0.11867359,0.43132362,1.9261303,0.64584372,0.43066397,6.7130995,0.89220199,0.08478421,0.27017495,0.11634208,0.41574252,1.8874372,0.62878861,0.33526871,6.5378089,0.8394096,0.081553809,0.26001745,0.1119392,0.38654396,1.8126901,0.59607981,0.23419833,6.1913118,0.74932794,0.075773522,0.24182099,0.10405342,0.33580136,1.6743454,0.53679412,0.15525568,5.5933409,0.62483521,0.066348046,0.21210022,0.091181624,0.26037374,1.4417112,0.44195823,0.098379925,4.6950288,0.47804663
28696.658,0.088535629,0.28052661,0.12078679,0.44582614,1.9612789,0.66033232,0.54813856,6.8212442,0.92860021,0.087992214,0.27990341,0.12054173,0.44395155,1.9569049,0.65946593,0.53246933,6.83671,0.93203733,0.087511823,0.27866569,0.12002175,0.44034654,1.948192,0.6555818,0.50186366,6.8043694,0.92080545,0.086713009,0.27622271,0.11896297,0.43325955,1.9308859,0.64795567,0.44507289,6.7335038,0.89849983,0.085193552,0.27146229,0.11690004,0.41946647,1.8967557,0.63289577,0.35476133,6.5809951,0.851917,0.082315482,0.26241398,0.11297799,0.39339462,1.8305106,0.6038426,0.25173584,6.2728305,0.76901718,0.077101491,0.24600351,0.10586571,0.3472237,1.7065541,0.55042649,0.16815946,5.7273273,0.65026559,0.068416834,0.21862933,0.094008257,0.27598196,1.4931093,0.46233063,0.10756253,4.8847833,0.50626979
32663.012,0.088559583,0.28060237,0.12081975,0.44604543,1.961809,0.66055732,0.55004776,6.8231335,0.92940585,0.088040181,0.28005442,0.12060707,0.44438902,1.9579648,0.659938,0.53625154,6.8406138,0.93333117,0.087607078,0.27896523,0.12015171,0.44121483,1.9503037,0.65652454,0.50918335,6.8125777,0.9236244,0.08690045,0.27681211,0.11921835,0.4349682,1.9350742,0.6498132,0.45822081,6.7511659,0.90410795,0.085556418,0.27260336,0.11739489,0.42276993,1.9049845,0.63652172,0.37374586,6.6187639,0.8631963,0.082996354,0.26455596,0.11390655,0.39954045,1.8463451,0.61076048,0.27008429,6.346046,0.78743539,0.078306757,0.24979864,0.1075103,0.35772523,1.7355891,0.56280865,0.18186957,5.8506699,0.67478871,0.070342839,0.2247048,0.096639071,0.29101741,1.5408716,0.48156511,0.11737462,5.0650325,0.53429541
37177.581,0.088580646,0.28066894,0.12084873,0.44623816,1.9622749,0.660755,0.55172688,6.8247876,0.93010936,0.088082358,0.28018719,0.12066453,0.4447737,1.9588963,0.66035282,0.53958446,6.8440232,0.93445476,0.087690935,0.27922893,0.12026612,0.44197914,1.9521608,0.65735311,0.51567525,6.8197141,0.92605401,0.087065794,0.27733195,0.11944361,0.4364754,1.9387614,0.65144664,0.47013125,6.7664547,0.90915479,0.085877746,0.27361378,0.11783304,0.4256967,1.9122461,0.6397273,0.39195493,6.6516767,0.87313998,0.083603777,0.26646671,0.11473481,0.40503845,1.8603927,0.61691213,0.28910777,6.4114728,0.80453548,0.079396807,0.25323021,0.10899748,0.36732194,1.7616673,0.57400126,0.19642515,5.963675,0.69831027,0.072125793,0.23032662,0.099073913,0.3053495,1.5849373,0.49956375,0.12784337,5.2351189,0.56197111
42316.138,0.08859916,0.28072748,0.1208742,0.44640756,1.9626845,0.66092869,0.5532034,6.8262377,0.93072411,0.088119455,0.28030396,0.12071506,0.44511196,1.9597151,0.66071731,0.54251993,6.847002,0.93543166,0.08776474,0.27946103,0.12036681,0.44265181,1.9537939,0.6580813,0.52142233,6.825923,0.92815116,0.087211572,0.27779028,0.11964221,0.43780419,1.9420068,0.65288282,0.48085654,6.779696,0.91348181,0.086162023,0.27450767,0.11822065,0.42828688,1.9186505,0.64255208,0.40917537,6.6802769,0.88198755,0.084144726,0.26816818,0.11547234,0.40994483,1.872838,0.62237378,0.30860111,6.4696336,0.8202827,0.080379538,0.25632334,0.11033805,0.37604553,1.7850163,0.58407645,0.21186078,6.0667391,0.72076351,0.073767737,0.2355018,0.10131567,0.31887865,1.6253302,0.5162688,0.1389984,5.3946085,0.58913112
48164.929,0.088615425,0.28077891,0.12089658,0.44655645,1.9630442,0.66108129,0.55450159,6.8275089,0.93126162,0.088152066,0.28040662,0.12075949,0.44540936,1.9604348,0.66103759,0.54510403,6.8496075,0.93628194,0.087829679,0.27966523,0.12045541,0.44324365,1.9552299,0.65872125,0.52650249,6.8313303,0.92996403,0.087340042,0.27819419,0.11981726,0.43897519,1.9448626,0.6541454,0.49046791,6.7911706,0.91719421,0.086413316,0.27529779,0.11856326,0.43057701,1.9242958,0.64504977,0.42525685,6.7050805,0.88973074,0.084625721,0.26968095,0.11612822,0.41431412,1.8838513,0.62721443,0.32829934,6.5210638,0.83466088,0.081262961,0.25910345,0.11154305,0.38393891,1.8058653,0.59311374,0.22819725,6.1603198,0.7420798,0.075272553,0.2402432,0.10336981,0.33153677,1.6621436,0.5316593,0.15087214,5.5432768,0.61564377
54822.12,0.088629723,0.28082412,0.12091626,0.44668728,1.9633604,0.66121536,0.55564284,6.8286238,0.93173186,0.088180736,0.2804969,0.12079855,0.44567084,1.9610672,0.661319,0.54737812,6.8518877,0.93702277,0.08788681,0.27984491,0.12053335,0.44376433,1.9564922,0.65928362,0.5309878,6.8360443,0.93153343,0.087453216,0.27855003,0.11997163,0.44000673,1.9473752,0.65525525,0.49904734,6.8011227,0.92038263,0.086635292,0.2759957,0.11886588,0.43260014,1.9292699,0.64724719,0.44011128,6.7265644,0.89647942,0.085052796,0.27102405,0.11671051,0.41819808,1.8935875,0.63150061,0.34790093,6.5663137,0.8476775,0.082055092,0.26159585,0.11262342,0.3910526,1.824439,0.6011949,0.24542788,6.2449093,0.76219918,0.07664565,0.24456824,0.1052438,0.34328532,1.6955247,0.54574583,0.16350003,5.6810899,0.64137865
62399.444,0.088642292,0.28086388,0.12093355,0.44680229,1.9636382,0.66133316,0.55664599,6.8296008,0.93214344,0.088205941,0.28057623,0.12083289,0.44590068,1.9616231,0.66156627,0.54937881,6.8538828,0.93766881,0.087937072,0.28000295,0.12060191,0.44422227,1.957602,0.6597778,0.53494418,6.8401561,0.93289394,0.087552898,0.2788634,0.12010758,0.44091514,1.9495853,0.65623077,0.50668162,6.809762,0.92312456,0.086831242,0.27661178,0.119133,0.43438622,1.9336511,0.64918268,0.45370528,6.745162,0.90243966,0.085431539,0.27221507,0.11722685,0.42164525,1.9021873,0.63529049,0.36709851,6.6059446,0.85936567,0.082763709,0.26382524,0.11358979,0.39744154,1.8409532,0.60840268,0.26350144,6.3210139,0.78106623,0.077893525,0.24849786,0.10694662,0.35411194,1.7256593,0.55856443,0.17692028,5.8081775,0.66623322
71024.081,0.088653341,0.28089878,0.12094874,0.44690332,1.9638823,0.66143665,0.55752778,6.8304577,0.93250385,0.088228099,0.280646,0.12086307,0.44610271,1.9621116,0.66178352,0.55113852,6.8556299,0.93823265,0.087981276,0.28014195,0.12066221,0.44462502,1.9585775,0.66021205,0.53843141,6.8437457,0.9340749,0.087640651,0.27913928,0.12022727,0.44171482,1.951529,0.65708815,0.51345766,6.8172684,0.9254859,0.087004118,0.27715528,0.11936866,0.43596199,1.9375087,0.65089222,0.46604955,6.7612591,0.90754788,0.085767046,0.27327007,0.1176842,0.42470059,1.9097784,0.63863877,0.38560987,6.6405191,0.86978254,0.083396316,0.26581529,0.11445243,0.40316236,1.8556117,0.61481729,0.28230605,6.3891449,0.79863139,0.07902348,0.25205532,0.10848831,0.36402607,1.7527586,0.57017039,0.19117233,5.9248061,0.69011767
80840.785,0.088663034,0.28092948,0.12096209,0.44699216,1.9640968,0.66152758,0.55830276,6.8312106,0.93281956,0.088247575,0.2807073,0.1208896,0.4462803,1.9625409,0.66197441,0.55268598,6.857161,0.93872512,0.088020138,0.28026417,0.12071524,0.44497919,1.9594349,0.66059362,0.54150325,6.8468819,0.93510126,0.087717898,0.27938214,0.12033262,0.44241869,1.9532385,0.65784167,0.5194599,6.8237982,0.92752256,0.087156557,0.27763456,0.11957646,0.4373515,1.9409044,0.65239537,0.47718745,6.7751966,0.91202534,0.086063959,0.27420366,0.11808892,0.4274056,1.9164743,0.64159458,0.40320104,6.6705909,0.87900476,0.083960034,0.26758841,0.1152211,0.40827185,1.8686041,0.62051478,0.30166081,6.4498229,0.81485526,0.080043294,0.25526536,0.10987953,0.37305436,1.7770475,0.58063246,0.20629315,6.0313439,0.71295424
92014.32,0.088671565,0.28095642,0.12097383,0.44707018,1.9642853,0.66160747,0.5589838,6.8318701,0.93309622,0.088264689,0.28076118,0.12091292,0.44643635,1.962918,0.66214213,0.55404657,6.8585024,0.93915554,0.088054322,0.28037164,0.12076186,0.4452906,1.9601885,0.66092891,0.54420787,6.8496232,0.93599427,0.08778587,0.27959582,0.12042533,0.44303805,1.9547415,0.65850408,0.52476823,6.829483,0.92935203,0.087290928,0.27805698,0.11975961,0.43857619,1.9438926,0.65371689,0.48718455,6.7872715,0.91594423,0.086326495,0.27502915,0.11844679,0.42979801,1.9223779,0.64420181,0.4196991,6.6966863,0.88712238,0.08446154,0.26916572,0.11590487,0.4128252,1.8801059,0.62556783,0.32131982,6.5035777,0.82972903,0.080960952,0.25815338,0.11113127,0.38123623,1.7987555,0.59002788,0.22230977,6.1282306,0.73467492
104732.22,0.08867906,0.28098011,0.12098414,0.44713873,1.964451,0.66167766,0.55958235,6.832449,0.93333872,0.088279732,0.28080854,0.12093341,0.44657356,1.9632497,0.66228948,0.55524272,6.8596773,0.93953195,0.08808437,0.28046614,0.12080286,0.44556436,1.9608508,0.66122351,0.5465883,6.8520212,0.93677204,0.087845676,0.27978384,0.12050689,0.44358295,1.9560629,0.65909278,0.52945679,6.8344364,0.93100337,0.08740931,0.27842915,0.11992098,0.43965515,1.9465219,0.65487859,0.49611983,6.7977405,0.91930864,0.086558461,0.27575848,0.11876302,0.43191212,1.9275804,0.64650124,0.43499455,6.7192965,0.8942325,0.08490704,0.27056679,0.11651228,0.41687527,1.8902773,0.63004308,0.34099126,6.5509543,0.84323303,0.081784502,0.26074478,0.11225451,0.38861987,1.8181096,0.59843816,0.2392271,6.2159486,0.75521859
119207.95,0.088685647,0.28100094,0.1209932,0.44719902,1.9645964,0.66173932,0.5601083,6.8329573,0.93355135,0.088292956,0.28085014,0.12095142,0.44669408,1.9635407,0.66241896,0.5562942,6.8607082,0.9398613,0.088110782,0.2805492,0.12083889,0.44580501,1.9614329,0.66148236,0.54868269,6.8541198,0.9374501,0.087898284,0.27994925,0.12057864,0.44406223,1.9572245,0.6596101,0.53359377,6.8387556,0.93243422,0.087513588,0.27875695,0.1200631,0.44060543,1.9488347,0.65590336,0.50407892,6.8068256,0.92220053,0.08676327,0.27640241,0.11904223,0.43377891,1.9321631,0.64852812,0.44903573,6.7388721,0.90043375,0.085302293,0.27180976,0.11705114,0.42047176,1.8992643,0.63400188,0.36036611,6.5925117,0.85538979,0.082521811,0.26306453,0.11326004,0.39525893,1.8353292,0.60594584,0.25701165,6.2950006,0.77453056
135684.46,0.088691436,0.28101921,0.12100116,0.44725195,1.9647241,0.6617935,0.56057048,6.8334041,0.93373783,0.088304579,0.28088674,0.12096725,0.44680002,1.9637966,0.66253271,0.55721843,6.8616123,0.94014962,0.088134006,0.28062221,0.12087057,0.44601655,1.9619445,0.6617098,0.55052495,6.8559566,0.93804172,0.08794456,0.28009471,0.12064174,0.44448379,1.9582458,0.66006469,0.53724098,6.8425255,0.93367568,0.087605402,0.27904558,0.12018824,0.4414421,1.950869,0.65680606,0.51114923,6.8147173,0.92476278,0.086943999,0.2769706,0.11928859,0.43542627,1.9361987,0.65031211,0.46181905,6.7558155,0.90582888,0.08565256,0.27291116,0.11752862,0.4236609,1.9071988,0.63750057,0.37915012,6.6288152,0.86624845,0.083180495,0.26513666,0.11415827,0.40120977,1.8506221,0.61263222,0.27557456,6.3658977,0.79256633
154438.3,0.088696517,0.2810353,0.12100815,0.44729847,1.9648365,0.6618411,0.56097668,6.8337955,0.9339014,0.088314787,0.28091887,0.12098116,0.44689313,1.9640216,0.66263265,0.55803078,6.8624053,0.94040212,0.08815442,0.28068641,0.12089842,0.44620252,1.962394,0.66190963,0.55214506,6.8575659,0.93855832,0.087985247,0.28022262,0.12069724,0.44485447,1.9591433,0.66046414,0.54045445,6.845818,0.93475417,0.087686218,0.27929968,0.12029839,0.44217855,1.9526579,0.65759942,0.51741624,6.8215785,0.92699949,0.087103397,0.27747172,0.11950587,0.43687916,1.9397514,0.65188519,0.47337759,6.7704825,0.91054641,0.085962631,0.27388617,0.11795134,0.42648545,1.9141994,0.64059016,0.3970902,6.6604204,0.87587974,0.083767816,0.26698411,0.11495913,0.40652928,1.8641834,0.61857512,0.29475963,6.4291553,0.80927258
175784.23,0.08870098,0.28104943,0.1210143,0.44733933,1.9649352,0.66188292,0.56133354,6.8341393,0.93404492,0.088323757,0.28094712,0.12099338,0.4469749,1.9642192,0.66272046,0.55874467,6.863101,0.94062333,0.088172354,0.28074282,0.12092289,0.44636595,1.9627889,0.66208521,0.55356967,6.8589754,0.93900973,0.088021033,0.28033513,0.12074604,0.44518042,1.9599322,0.66081513,0.54328424,6.8486967,0.93569217,0.087757349,0.27952325,0.12039533,0.4428266,1.954231,0.65829665,0.52296156,6.8275499,0.92893076,0.087243915,0.27791348,0.1196974,0.43815988,1.942878,0.65326837,0.48377019,6.7831864,0.91462485,0.086236887,0.2747485,0.1183252,0.42898443,1.9203725,0.64331635,0.41399103,6.6878662,0.88437019,0.084290609,0.26862842,0.11567196,0.41127336,1.8761939,0.62384842,0.3143425,6.4853005,0.82462581
200080.53,0.088704906,0.28106183,0.1210197,0.44737521,1.9650217,0.66191967,0.56164706,6.8344417,0.93417085,0.088331647,0.28097194,0.12100412,0.44704679,1.9643928,0.66279761,0.55937207,6.8637114,0.94081719,0.088188127,0.28079239,0.1209444,0.44650957,1.9631361,0.66223948,0.55482215,6.8602109,0.93940441,0.088052496,0.28043404,0.12078894,0.445467,1.9606256,0.66112354,0.54577506,6.851213,0.93650884,0.087819934,0.27972001,0.12048063,0.44339681,1.9556141,0.65890938,0.52786154,6.8327513,0.93060079,0.087367736,0.27830276,0.11986617,0.43928838,1.9456291,0.65448675,0.49307185,6.794198,0.91817552,0.086479262,0.27551055,0.11865559,0.43119338,1.9258133,0.64572064,0.42972103,6.7116575,0.891821,0.084755264,0.27008975,0.11630547,0.41549575,1.8868189,0.62852084,0.33404469,6.534873,0.83860959
227734.97,0.088708356,0.28107274,0.12102445,0.4474068,1.9650979,0.66195195,0.56192267,6.8347068,0.93428137,0.088338576,0.28099376,0.12101356,0.44710997,1.9645454,0.66286539,0.55992341,6.8642473,0.94098715,0.088201985,0.28083599,0.1209633,0.44663581,1.9634411,0.66237502,0.55592316,6.8612943,0.93974969,0.088080145,0.28052098,0.12082666,0.44571891,1.9612349,0.66139452,0.54796684,6.8534141,0.93722057,0.087874994,0.27989307,0.12055566,0.44389841,1.9568301,0.65944781,0.53218651,6.8372869,0.932047,0.087476805,0.27864563,0.12001484,0.44028243,1.9480494,0.65555869,0.50136667,6.803751,0.92125312,0.086693317,0.27618358,0.11894736,0.43314439,1.9306067,0.64783961,0.44420895,6.7322593,0.89833845,0.085167684,0.27138671,0.11686774,0.41924733,1.8962094,0.63265577,0.35355964,6.5784273,0.85123644
259211.71,0.088711381,0.2810823,0.12102861,0.44743451,1.9651649,0.66198031,0.56216472,6.83494,0.93437838,0.088344663,0.28101292,0.12102185,0.44716546,1.9646794,0.66292495,0.56040788,6.8647175,0.94113617,0.088214159,0.28087425,0.12097992,0.44674677,1.9637092,0.66249411,0.55689096,6.8622437,0.9400519,0.088104464,0.28059742,0.12085982,0.44594038,1.9617705,0.66163262,0.54989493,6.8553414,0.9378414,0.087923422,0.2800453,0.12062166,0.44433957,1.9578989,0.65992095,0.53600061,6.8412437,0.93330112,0.087572858,0.27894759,0.12014575,0.4411577,1.9501784,0.65650087,0.50874168,6.8120456,0.92393305,0.086882241,0.27677754,0.11920488,0.43486643,1.9348283,0.6497068,0.45743549,6.750092,0.90401329,0.085533299,0.27253643,0.11736618,0.42257565,1.9045023,0.6363113,0.3725844,6.6165261,0.86254681
295039.06,0.088714048,0.28109074,0.12103228,0.44745886,1.9652238,0.66200523,0.56237745,6.8351445,0.93446354,0.088350013,0.28102976,0.12102914,0.44721425,1.9647971,0.66297727,0.56083363,6.8651304,0.94126688,0.088224865,0.28090793,0.12099452,0.44684425,1.9639447,0.66259874,0.55774158,6.8630767,0.94031652,0.08812584,0.28066459,0.12088897,0.44613501,1.9622412,0.66184182,0.55159068,6.857029,0.93838336,0.08796601,0.2801792,0.1206797,0.44472754,1.9588386,0.66033671,0.53936166,6.844698,0.93439006,0.087657414,0.2792134,0.12026099,0.44192821,1.9520507,0.65733018,0.51528358,6.8192549,0.92624506,0.087048903,0.27730149,0.11943205,0.43638548,1.938545,0.65135121,0.46942204,6.7655272,0.9089564,0.085857078,0.27355453,0.11780757,0.42552462,1.9118208,0.6395402,0.39084879,6.6497326,0.87260425
335818.35,0.088716388,0.28109813,0.1210355,0.44748026,1.9652755,0.66202712,0.56256431,6.8353238,0.93453831,0.088354714,0.28104454,0.12103554,0.44725707,1.9649006,0.66302324,0.56120771,6.8654928,0.94138154,0.088234268,0.28093749,0.12100735,0.4469299,1.9641515,0.66269067,0.55848914,6.8638077,0.94054833,0.088144623,0.28072366,0.12091458,0.44630611,1.9626546,0.66202563,0.55308187,6.8585072,0.93885681,0.088003464,0.28029692,0.12073074,0.44506869,1.9596642,0.66070203,0.54232198,6.8477173,0.93537488,0.087731838,0.27944735,0.12036242,0.4426063,1.9536971,0.65806004,0.52107543,6.8255272,0.92827902,0.087195836,0.27776343,0.11963234,0.43772474,1.9418163,0.65279892,0.48021951,6.7788944,0.91325106,0.086143538,0.27445528,0.11819808,0.42813462,1.9182754,0.64239006,0.40813592,6.6785917,0.88149026
382234,0.088718437,0.28110462,0.12103832,0.44749907,1.9653207,0.66204635,0.56272858,6.8354821,0.93460395,0.088358842,0.28105754,0.12104117,0.44729474,1.9649915,0.66306362,0.56153643,6.8658113,0.94148215,0.088242531,0.28096348,0.12101862,0.44700518,1.9643333,0.66277143,0.55914623,6.864449,0.94075146,0.088161133,0.28077555,0.1209371,0.44645649,1.9630181,0.66218713,0.55439287,6.8598032,0.93927068,0.088036396,0.28040043,0.12077562,0.44536862,1.9603901,0.66102302,0.54492807,6.8503566,0.9362325,0.087797329,0.27965319,0.12045167,0.44320297,1.9551446,0.65870145,0.52619559,6.8309889,0.93003694,0.087325335,0.27817056,0.11980885,0.43890503,1.9446951,0.65407344,0.48989818,6.7904763,0.91697983,0.086396776,0.27525151,0.11854328,0.43044239,1.9239652,0.64490386,0.42429155,6.7036214,0.88929789
435065.07,0.088720247,0.28111035,0.12104081,0.44751561,1.9653606,0.66206325,0.56287283,6.8356204,0.93466159,0.08836247,0.28106898,0.12104611,0.44732782,1.9650713,0.66309911,0.56182522,6.8660908,0.94157043,0.088249795,0.28098631,0.12102853,0.44707134,1.9644932,0.66284239,0.55972356,6.8650117,0.94092952,0.088175647,0.28082117,0.12095689,0.44658864,1.9633374,0.66232903,0.55554545,6.8609385,0.93963268,0.088065341,0.28049144,0.12081508,0.44563228,1.9610281,0.66130507,0.54722148,6.8526649,0.93697967,0.087854944,0.27983433,0.12053019,0.44372785,1.9564173,0.65926509,0.53071654,6.8357496,0.93155849,0.087439425,0.2785292,0.11996435,0.43994477,1.9472278,0.65519489,0.49853954,6.8005214,0.92021771,0.08662048,0.27595484,0.11884821,0.43248126,1.9289788,0.64712005,0.43922389,6.7253022,0.89613292
495198.27,0.088721834,0.28111535,0.12104299,0.44753012,1.9653958,0.6620781,0.56299961,6.835742,0.9347122,0.088365659,0.28107902,0.12105045,0.44735688,1.9651414,0.66313028,0.56207901,6.8663363,0.94164792,0.088256173,0.2810064,0.12103723,0.44712943,1.9646335,0.66290474,0.56023097,6.8655057,0.94108563,0.088188395,0.28086126,0.12097428,0.44670478,1.963618,0.6624537,0.55655855,6.8619347,0.93994947,0.088090792,0.28057146,0.12084976,0.44586408,1.9615887,0.66155289,0.54923922,6.8546863,0.9376312,0.087905623,0.27999362,0.12059926,0.44418952,1.9575361,0.65976039,0.53470451,6.8399019,0.93289907,0.087539904,0.27884504,0.12010129,0.44086042,1.9494556,0.65618125,0.50623024,6.8092403,0.92302975,0.086817957,0.27657571,0.11911739,0.43428123,1.9333947,0.64907283,0.45289642,6.7440701,0.90209571
563642.87,0.08872322,0.28111976,0.12104491,0.44754288,1.9654266,0.66209114,0.56311095,6.8358488,0.93475665,0.088368461,0.28108782,0.12105427,0.44738242,1.9652032,0.66315767,0.56230199,6.8665514,0.94171593,0.088261783,0.28102401,0.12104488,0.44718054,1.9647568,0.66295951,0.56067681,6.8659396,0.94122255,0.088199608,0.28089648,0.12098956,0.44680682,1.9638646,0.66256323,0.55744904,6.8628082,0.94022682,0.088113166,0.28064179,0.12088025,0.44606787,1.9620814,0.66177083,0.55101395,6.8564548,0.93819982,0.0879502,0.28013375,0.12066,0.44459558,1.9585196,0.6601958,0.53821981,6.8435264,0.93406708,0.087628365,0.27912316,0.12022186,0.44166651,1.9514152,0.65704931,0.51305735,6.8168159,0.92547203,0.086992197,0.27712348,0.11935488,0.43586934,1.937283,0.65079292,0.46531746,6.7603149,0.9072861
641547.65,0.088724449,0.28112364,0.12104659,0.44755408,1.9654536,0.6621026,0.56320882,6.8359427,0.93479569,0.088370927,0.28109559,0.12105762,0.44740486,1.9652574,0.66318174,0.56249791,6.8667407,0.94177564,0.088266715,0.28103951,0.1210516,0.44722539,1.9648651,0.66300764,0.56106859,6.8663206,0.94134265,0.08820945,0.28092745,0.12100299,0.44689652,1.9640812,0.66265947,0.55823165,6.8635745,0.94046974,0.088132836,0.2807036,0.12090705,0.44624695,1.9625143,0.66196326,0.55257457,6.8580046,0.93869644,0.087989397,0.28025696,0.12071342,0.44495261,1.959384,0.66057934,0.54131639,6.846693,0.93508207,0.087706231,0.27936792,0.12032798,0.44237602,1.9531382,0.65781236,0.51910549,6.8234048,0.92759282,0.087145843,0.27760652,0.11956431,0.43726981,1.9407057,0.65230755,0.47652867,6.7743793,0.91179961
730220.15,0.08872553,0.28112704,0.12104807,0.44756392,1.9654773,0.66211267,0.56329483,6.8360257,0.93482997,0.088373087,0.28110239,0.12106057,0.44742459,1.9653049,0.66320288,0.56267005,6.8669071,0.94182806,0.088271044,0.28105313,0.12105751,0.44726485,1.9649603,0.66304992,0.56141275,6.8666544,0.94144802,0.088218108,0.28095466,0.1210148,0.44697532,1.9642715,0.66274403,0.55891949,6.8642468,0.94068259,0.088150121,0.28075793,0.1209306,0.44640437,1.9628948,0.66213233,0.55394679,6.8593621,0.93913046,0.088023864,0.28036532,0.12076039,0.44526654,1.9601438,0.66091636,0.54404289,6.8494611,0.93596511,0.087774754,0.27958331,0.12042137,0.44300032,1.9546534,0.65848378,0.52445489,6.8291402,0.92944351,0.087281264,0.27803224,0.1197489,0.43850413,1.9437178,0.65364086,0.48659453,6.7865629,0.91571886
831148.67,0.088726468,0.28113002,0.12104937,0.44757259,1.9654982,0.66212151,0.56337035,6.8360977,0.93486009,0.088374987,0.28110838,0.12106316,0.44744191,1.9653468,0.66322145,0.56282127,6.867053,0.94187409,0.088274844,0.28106508,0.1210627,0.44729948,1.965044,0.66308707,0.56171525,6.8669477,0.94154049,0.088225715,0.28097856,0.12102517,0.44704458,1.9644388,0.66281831,0.55952394,6.8648362,0.94086914,0.088165313,0.28080568,0.1209513,0.44654268,1.9632289,0.66228088,0.55515319,6.8605523,0.93951001,0.088054158,0.28046057,0.12080169,0.44554251,1.9608115,0.66121248,0.54644257,6.851882,0.93673414,0.087835044,0.27977285,0.12050353,0.4435496,1.9559853,0.65907382,0.52918011,6.8341379,0.93105065,0.087400593,0.27840739,0.11991154,0.43959165,1.946368,0.65481414,0.4955934,6.7971268,0.91912246
946027.18,0.088727303,0.28113264,0.12105052,0.44758019,1.9655166,0.66212928,0.56343675,6.8361611,0.93488654,0.088376656,0.28111362,0.12106543,0.4474571,1.9653834,0.66323777,0.56295419,6.8671813,0.94191451,0.088278189,0.2810756,0.12106726,0.44732991,1.9651175,0.6631197,0.56198102,6.8672051,0.94162163,0.088232391,0.28099957,0.12103428,0.44710541,1.9645858,0.66288358,0.56005514,6.8653541,0.94103269,0.088178657,0.28084767,0.1209695,0.44666427,1.9635227,0.66241139,0.55621368,6.8615956,0.93984211,0.088080801,0.28054431,0.12083799,0.44578516,1.9613984,0.66147267,0.54855394,6.8540001,0.93741064,0.087888084,0.27993956,0.12057582,0.44403273,1.9571565,0.65959269,0.53334957,6.8384957,0.93245189,0.087505698,0.27873778,0.12005479,0.44054946,1.9486995,0.65584654,0.50361061,6.806293,0.92207876
1076783.8,0.088728033,0.28113496,0.12105152,0.44758683,1.9655327,0.66213611,0.56349504,6.8362179,0.93490977,0.088378124,0.28111824,0.12106743,0.44747049,1.9654157,0.66325211,0.56307095,6.8672943,0.94195,0.088281125,0.28108481,0.12107126,0.44735664,1.9651821,0.66314838,0.56221455,6.8674316,0.94169286,0.088238269,0.28101802,0.12104229,0.4471589,1.9647149,0.66294093,0.5605219,6.8658085,0.94117612,0.088190392,0.28088453,0.12098549,0.44677112,1.9637809,0.66252607,0.55714583,6.8625107,0.94013281,0.088104218,0.28061792,0.1208699,0.44599843,1.9619142,0.66170128,0.55041122,6.8558545,0.93800727,0.087934725,0.28008619,0.1206394,0.44445765,1.9581858,0.66004897,0.53702569,6.842299,0.93367225,0.087598242,0.27902871,0.12018092,0.44139278,1.95075,0.65675472,0.51073366,6.8142543,0.92464681
1225613.2,0.088728674,0.28113699,0.1210524,0.44759271,1.9655468,0.66214211,0.56354624,6.8362665,0.93493018,0.088379405,0.2811223,0.12106918,0.44748223,1.9654441,0.66326471,0.56317353,6.8673925,0.94198117,0.088283703,0.28109294,0.12107478,0.44738016,1.9652388,0.66317357,0.56241971,6.86763,0.94175539,0.088243425,0.28103426,0.12104932,0.44720587,1.9648284,0.66299131,0.56093204,6.8662076,0.94130192,0.088200703,0.28091693,0.12099954,0.44686499,1.9640076,0.66262682,0.55796504,6.8633137,0.94038739,0.088124812,0.28068262,0.12089795,0.44618589,1.9623673,0.66190215,0.55204457,6.8574781,0.93852823,0.087975748,0.28021514,0.12069532,0.44483134,1.9590907,0.6604499,0.54026467,6.8456202,0.93473884,0.087679714,0.27928481,0.12029196,0.4421351,1.9525533,0.65755349,0.51704818,6.8211756,0.92687739
1395013.2,0.08872924,0.28113878,0.12105318,0.44759786,1.9655592,0.66214738,0.56359124,6.8363099,0.9349481,0.088380538,0.28112587,0.12107073,0.44749254,1.965469,0.66327577,0.56326365,6.8674798,0.94200854,0.088285975,0.28110006,0.12107787,0.44740081,1.9652886,0.6631957,0.56260002,6.8678045,0.94181028,0.088247962,0.28104851,0.1210555,0.44724718,1.9649279,0.66303557,0.56129241,6.8665571,0.94141228,0.088209763,0.28094542,0.12101188,0.44694752,1.9642069,0.66271533,0.55868506,6.864018,0.94061043,0.088142902,0.28073949,0.12092261,0.44635066,1.9627657,0.66207863,0.5534808,6.8589015,0.93898343,0.088011824,0.28032854,0.12074448,0.44515991,1.959886,0.6608022,0.54311699,6.8485231,0.93566639,0.087751403,0.2795102,0.12038968,0.44278836,1.9541391,0.65825593,0.52263612,6.8271995,0.92881885
1587827.1,0.088729732,0.28114033,0.12105386,0.44760239,1.9655702,0.66215201,0.56363082,6.8363481,0.93496385,0.088381536,0.281129,0.12107208,0.44750163,1.9654908,0.6632855,0.56334287,6.8675556,0.94203259,0.088287964,0.28110632,0.12108059,0.44741896,1.9653324,0.66321515,0.56275839,6.8679581,0.94185848,0.088251948,0.28106102,0.12106094,0.44728345,1.9650155,0.66307446,0.56160909,6.8668647,0.94150912,0.088217728,0.28097045,0.12102273,0.44701999,1.9643819,0.66279311,0.55931789,6.8646355,0.94080589,0.088158801,0.28078946,0.12094428,0.44649547,1.9631156,0.66223369,0.55474353,6.8601484,0.93938141,0.088043541,0.28042823,0.12078771,0.44544876,1.9605849,0.66111199,0.54562777,6.8510613,0.93648026,0.087814495,0.2797085,0.12047567,0.4433631,1.9555333,0.65887359,0.52757412,6.8324466,0.93050777
1807291.1,0.088730164,0.2811417,0.12105446,0.44760635,1.9655799,0.66215608,0.56366557,6.836381,0.93497768,0.088382408,0.28113174,0.12107327,0.44750959,1.9655101,0.66329404,0.56341237,6.8676233,0.9420537,0.088289715,0.28111184,0.12108298,0.44743487,1.9653709,0.66323223,0.56289756,6.8680925,0.9419008,0.088255443,0.28107202,0.12106571,0.44731531,1.9650925,0.66310863,0.56188738,6.8671346,0.94159411,0.088224716,0.28099245,0.12103227,0.44708371,1.9645358,0.66286144,0.55987394,6.8651781,0.94097723,0.088172778,0.28083342,0.12096332,0.44662273,1.963423,0.66236993,0.55585355,6.8612413,0.93972956,0.088071421,0.28051588,0.12082572,0.44570273,1.9611993,0.66138438,0.54783714,6.853282,0.93719102,0.087869994,0.27988297,0.12055131,0.4438687,1.956759,0.65941672,0.53193289,6.8370204,0.9319785
2057088.7,0.088730551,0.28114289,0.12105498,0.44760987,1.9655883,0.66215965,0.56369609,6.8364105,0.93498983,0.088383183,0.28113416,0.12107432,0.44751659,1.9655271,0.66330154,0.56347352,6.867682,0.94207225,0.08829125,0.28111666,0.12108507,0.44744888,1.9654047,0.66324724,0.56301981,6.8682108,0.94193796,0.08825852,0.28108171,0.1210699,0.44734332,1.96516,0.66313865,0.56213188,6.867372,0.9416687,0.088230871,0.28101176,0.12104064,0.44713968,1.964671,0.66292147,0.56036258,6.8656535,0.94112748,0.088185057,0.28087202,0.12098006,0.44673458,1.9636933,0.66248964,0.55682921,6.8622003,0.94003428,0.088095933,0.28059292,0.12085912,0.44592598,1.9617391,0.6616237,0.54978073,6.855226,0.93781095,0.087918811,0.28003642,0.12061784,0.44431341,1.9578365,0.65989413,0.53577691,6.841011,0.93326033
2341412.4,0.088730887,0.28114396,0.12105544,0.44761294,1.9655956,0.66216279,0.56372285,6.8364358,0.93500051,0.088383853,0.28113627,0.12107524,0.44752276,1.9655418,0.66330814,0.56352723,6.867734,0.94208854,0.088292599,0.2811209,0.12108692,0.44746119,1.9654343,0.66326043,0.56312728,6.8683147,0.94197059,0.088261217,0.2810902,0.12107359,0.44736791,1.9652195,0.66316502,0.5623467,6.8675804,0.94173418,0.088236272,0.28102875,0.121048,0.44718888,1.9647899,0.66297421,0.56079191,6.8660712,0.94125925,0.088195853,0.28090596,0.12099477,0.44683287,1.9639307,0.6625948,0.55768681,6.8630409,0.94030109,0.08811748,0.28066066,0.12088849,0.4461222,1.9622135,0.66183398,0.55149007,6.8569279,0.93835211,0.087961741,0.28017136,0.12067635,0.44470447,1.9587836,0.66031385,0.53916466,6.8444953,0.9343782
2665034.4,0.088731177,0.28114492,0.12105585,0.44761562,1.9656022,0.66216555,0.56374645,6.8364582,0.93500988,0.088384442,0.28113815,0.12107604,0.44752815,1.9655548,0.66331393,0.56357437,6.8677788,0.94210285,0.088293791,0.28112465,0.12108854,0.44747201,1.9654605,0.66327202,0.56322163,6.8684058,0.94199926,0.088263594,0.28109765,0.12107682,0.44738951,1.9652717,0.66318819,0.56253546,6.8677626,0.94179166,0.088241018,0.28104368,0.12105447,0.44723207,1.9648941,0.66302055,0.56116921,6.8664379,0.94137485,0.088205338,0.28093573,0.12100769,0.44691923,1.9641393,0.66268721,0.55844051,6.8637786,0.94053481,0.08813642,0.2807202,0.1209143,0.44629467,1.9626304,0.66201874,0.55299324,6.8584189,0.93882923,0.087999493,0.28029004,0.12072781,0.44504836,1.9596161,0.66068275,0.54214841,6.8475399,0.93535344
3033386.2,0.088731445,0.28114572,0.12105621,0.44761801,1.9656078,0.66216797,0.56376714,6.8364782,0.93501812,0.088384964,0.28113979,0.12107675,0.44753289,1.9655664,0.66331902,0.56361586,6.8678188,0.94211543,0.088294826,0.28112793,0.12108996,0.44748148,1.9654834,0.6632822,0.5633046,6.8684864,0.94202443,0.08826568,0.28110421,0.12107967,0.4474085,1.9653175,0.66320855,0.56270128,6.8679233,0.94184213,0.088245191,0.28105676,0.12106015,0.44727007,1.9649858,0.66306127,0.56150073,6.8667607,0.94147627,0.088213675,0.28096196,0.12101905,0.44699514,1.9643226,0.66276839,0.55910289,6.8644257,0.94073961,0.088153064,0.28077251,0.12093699,0.44644627,1.9629967,0.66218108,0.55431485,6.8597255,0.93924657,0.088032693,0.28039441,0.12077305,0.44535071,1.9603478,0.66100704,0.54477531,6.8502011,0.93620571
3452650.4,0.088731669,0.28114644,0.12105652,0.44762009,1.9656129,0.6621701,0.56378531,6.8364959,0.93502536,0.088385426,0.28114122,0.12107738,0.44753706,1.9655764,0.66332349,0.56365228,6.8678546,0.94212647,0.088295743,0.28113079,0.12109121,0.44748983,1.9655035,0.66329114,0.56337744,6.8685565,0.94204654,0.088267513,0.28110996,0.12108217,0.44742519,1.9653578,0.66322644,0.56284696,6.8680644,0.94188644,0.088248849,0.2810683,0.12106515,0.44730341,1.9650664,0.66309704,0.56179208,6.867043,0.94156528,0.088220999,0.28098497,0.12102903,0.44706181,1.9644836,0.66283972,0.55968499,6.8649936,0.94091913,0.088167697,0.28081849,0.12095693,0.44657949,1.9633187,0.6623237,0.55547673,6.8608708,0.93961158,0.088061877,0.28048614,0.12081282,0.44561654,1.9609908,0.66129198,0.54708707,6.852529,0.93695045
3929863.9,0.08873187,0.28114706,0.1210568,0.44762191,1.9656173,0.66217197,0.56380129,6.8365116,0.93503172,0.08838582,0.2811425,0.12107792,0.44754073,1.9655854,0.66332742,0.56368428,6.8678851,0.94213617,0.088296555,0.28113332,0.12109231,0.44749719,1.9655212,0.663299,0.56344146,6.8686185,0.94206596,0.088269122,0.28111503,0.12108436,0.44743988,1.9653932,0.66324215,0.56297499,6.8681884,0.94192535,0.088252075,0.28107843,0.12106953,0.44733274,1.9651371,0.66312846,0.56204802,6.8672915,0.9416434,0.088227428,0.2810052,0.1210378,0.4471204,1.9646251,0.66290238,0.56019652,6.8654923,0.94107652,0.088180557,0.2808589,0.12097445,0.44669655,1.9636016,0.66244902,0.55649799,6.8618751,0.939931,0.088087536,0.28056678,0.12084779,0.44585019,1.961556,0.66154249,0.5491209,6.8545666,0.93760107
4473036.2,0.088732041,0.28114763,0.12105704,0.44762352,1.9656211,0.66217362,0.56381536,6.836525,0.9350373,0.088386178,0.28114361,0.12107841,0.44754392,1.9655931,0.66333087,0.56371236,6.8679123,0.94214469,0.088297255,0.28113556,0.12109327,0.4475036,1.9655368,0.6633059,0.56349766,6.8686728,0.94208302,0.088270538,0.28111947,0.12108629,0.44745275,1.9654243,0.66325596,0.56308746,6.8682971,0.94195952,0.088254899,0.28108731,0.12107339,0.44735849,1.9651994,0.66315607,0.56227291,6.8675094,0.94171196,0.088233083,0.281023,0.12104551,0.44717193,1.9647495,0.66295744,0.560646,6.8659301,0.94121456,0.088191852,0.28089443,0.12098985,0.44679943,1.9638501,0.66255914,0.5573957,6.8627558,0.94021065,0.088110082,0.28063768,0.12087853,0.44605562,1.9620526,0.66176263,0.55090988,6.8563504,0.93817087
5091283.8,0.08873219,0.28114814,0.12105725,0.44762492,1.9656246,0.66217506,0.56382769,6.8365364,0.93504221,0.088386491,0.28114459,0.12107883,0.44754678,1.9655998,0.6633339,0.56373709,6.8679361,0.94215218,0.088297881,0.28113753,0.12109412,0.44750926,1.9655504,0.66331197,0.56354713,6.8687201,0.942098,0.088271774,0.28112337,0.12108799,0.44746405,1.9654516,0.66326809,0.56318623,6.8683929,0.94198953,0.088257387,0.28109512,0.12107678,0.44738111,1.9652539,0.66318033,0.5624705,6.8677011,0.94177216,0.088238053,0.28103861,0.12105228,0.44721714,1.9648588,0.66300581,0.561041,6.8663139,0.94133564,0.088201784,0.28092563,0.12100338,0.44688985,1.9640685,0.66265601,0.55818468,6.8635283,0.94045558,0.088129908,0.2807,0.12090554,0.44623613,1.9624889,0.66195605,0.55248308,6.857913,0.9386692
5794983.6,0.088732332,0.28114855,0.12105744,0.4476262,1.9656276,0.66217633,0.56383848,6.8365469,0.93504652,0.088386759,0.28114545,0.1210792,0.44754925,1.9656059,0.66333657,0.56375879,6.8679571,0.94215875,0.088298425,0.28113922,0.12109486,0.44751424,1.9655625,0.66331729,0.56359053,6.868762,0.94211116,0.08827287,0.28112683,0.12108948,0.447474,1.9654756,0.66327874,0.56327307,6.8684769,0.94201589,0.08825957,0.28110197,0.12107975,0.44740099,1.965302,0.66320164,0.56264406,6.8678694,0.941825,0.088242419,0.28105232,0.12105823,0.44725692,1.9649547,0.66304831,0.56138802,6.8666511,0.94144187,0.088210501,0.28095308,0.12101527,0.4469693,1.9642603,0.66274112,0.55887806,6.8642063,0.94067017,0.088147335,0.28075477,0.12092929,0.4463948,1.9628725,0.66212599,0.55386627,6.8592825,0.93910517
6595946.3,0.088732451,0.28114891,0.1210576,0.44762725,1.9656303,0.66217744,0.56384802,6.836556,0.93505031,0.088387005,0.2811462,0.12107953,0.44755143,1.9656111,0.66333891,0.56377786,6.8679752,0.94216453,0.088298902,0.28114074,0.12109552,0.44751862,1.965573,0.66332198,0.56362867,6.8687992,0.94212272,0.088273831,0.28112984,0.12109078,0.44748273,1.9654967,0.66328811,0.56334937,6.8685513,0.94203904,0.088261493,0.28110802,0.12108237,0.44741848,1.9653441,0.66322037,0.56279665,6.8680172,0.9418714,0.088246256,0.28106436,0.12106345,0.44729182,1.965039,0.66308565,0.56169301,6.8669472,0.94153509,0.088218175,0.28097716,0.12102572,0.44703913,1.9644289,0.6628159,0.55948734,6.8648014,0.94085852,0.088162646,0.28080291,0.12095016,0.44653425,1.9632094,0.6622754,0.55508238,6.8604822,0.93948789
7507615.3,0.088732556,0.28114927,0.12105774,0.44762823,1.9656326,0.66217842,0.56385642,6.8365645,0.93505363,0.088387206,0.28114685,0.12107981,0.44755334,1.9656157,0.66334097,0.56379461,6.8679914,0.94216961,0.088299327,0.28114206,0.12109609,0.44752246,1.9655823,0.66332609,0.56366217,6.8688316,0.94213288,0.088274673,0.28113249,0.12109193,0.44749042,1.9655153,0.66329633,0.56341642,6.8686156,0.94205937,0.088263169,0.2811133,0.12108466,0.4474338,1.9653813,0.66323682,0.5629307,6.8681469,0.94191215,0.088249624,0.28107497,0.12106805,0.44732252,1.9651132,0.66311846,0.56196094,6.8672071,0.9416169,0.08822491,0.28099835,0.12103491,0.44710049,1.9645772,0.6628816,0.56002289,6.8653231,0.94102504,0.088176101,0.2808452,0.1209685,0.44665682,1.9635056,0.66240668,0.55615139,6.8615346,0.93982275
8545292,0.088732652,0.28114957,0.12105787,0.44762906,1.9656346,0.66217928,0.56386375,6.8365712,0.93505656,0.088387392,0.28114742,0.12108006,0.44755504,1.9656198,0.66334277,0.56380934,6.8680053,0.94217407,0.088299692,0.28114322,0.1210966,0.44752583,1.9655904,0.6633297,0.56369162,6.8688598,0.9421418,0.08827541,0.28113481,0.12109294,0.44749716,1.9655315,0.66330356,0.56347531,6.8686724,0.94207723,0.088264652,0.28111795,0.12108668,0.4474473,1.9654137,0.66325127,0.56304842,6.8682604,0.94194793,0.088252589,0.28108427,0.12107208,0.44734949,1.9651783,0.66314728,0.56219637,6.8674355,0.9416887,0.088230833,0.28101695,0.12104297,0.44715434,1.9647073,0.66293933,0.56049341,6.8657813,0.94117107,0.088187933,0.28088239,0.12098462,0.44676453,1.9637657,0.66252203,0.55709106,6.8624573,0.94011586
9726392.9,0.088732734,0.2811498,0.12105798,0.44762981,1.9656364,0.66218004,0.56387019,6.8365774,0.93505913,0.088387556,0.28114796,0.12108028,0.44755653,1.9656234,0.66334436,0.56382227,6.8680182,0.94217798,0.08830002,0.28114426,0.12109704,0.44752878,1.9655975,0.66333288,0.56371748,6.868885,0.94214964,0.088276066,0.28113684,0.12109383,0.44750309,1.9655458,0.66330991,0.56352699,6.868722,0.94209291,0.088265955,0.28112206,0.12108845,0.44745916,1.9654422,0.66326397,0.5631519,6.868361,0.94197935,0.088255189,0.28109246,0.12107563,0.44737318,1.9652355,0.6631726,0.5624032,6.8676357,0.94175174,0.088236026,0.28103331,0.12105006,0.44720173,1.9648217,0.66299004,0.56090683,6.8661833,0.94129915,0.088198327,0.28091505,0.12099879,0.44685915,1.9639944,0.66262337,0.55791688,6.863266,0.94037323
11070741,0.088732794,0.28115004,0.12105808,0.44763047,1.9656379,0.6621807,0.56387585,6.8365827,0.93506138,0.088387698,0.2811484,0.12108048,0.44755781,1.9656265,0.66334575,0.56383359,6.8680291,0.94218142,0.08830031,0.28114516,0.12109743,0.44753137,1.9656038,0.66333567,0.56374019,6.868907,0.94215652,0.088276632,0.28113863,0.12109461,0.44750828,1.9655583,0.66331549,0.56357247,6.8687663,0.94210669,0.088267095,0.28112563,0.12109001,0.44746956,1.9654675,0.66327513,0.56324279,6.8684483,0.94200695,0.088257477,0.28109965,0.12107874,0.44739398,1.9652857,0.66319485,0.562585,6.8678122,0.94180708,0.088240601,0.28104767,0.12105629,0.44724336,1.9649221,0.6630346,0.56127024,6.8665366,0.94141152,0.088207461,0.28094375,0.12101124,0.44694233,1.9641953,0.66271241,0.55864269,6.8639765,0.94059921
12600901,0.088732861,0.28115022,0.12105816,0.44763103,1.9656394,0.66218129,0.56388086,6.8365879,0.93506336,0.088387825,0.28114879,0.12108065,0.44755897,1.9656293,0.66334698,0.56384361,6.8680387,0.94218445,0.088300556,0.28114593,0.12109777,0.44753367,1.9656093,0.66333812,0.56376016,6.868926,0.94216257,0.088277139,0.28114024,0.12109529,0.44751284,1.9655694,0.66332039,0.5636124,6.8688049,0.9421188,0.088268109,0.28112879,0.12109138,0.44747871,1.9654895,0.66328493,0.5633226,6.8685255,0.94203118,0.088259488,0.28110597,0.12108148,0.44741225,1.9653299,0.66321439,0.56274462,6.8679667,0.94185566,0.088244617,0.28106028,0.12106176,0.4472799,1.9650105,0.66307375,0.56158948,6.8668466,0.94151011,0.088215485,0.28096896,0.12102218,0.4470154,1.9643718,0.66279064,0.55928057,6.8645997,0.94079725
14342554,0.088732913,0.2811504,0.12105824,0.44763151,1.9656405,0.6621818,0.56388521,6.8365917,0.93506511,0.088387936,0.28114915,0.1210808,0.44755998,1.9656318,0.66334806,0.56385231,6.8680472,0.9421871,0.088300779,0.28114662,0.12109807,0.44753566,1.9656142,0.66334027,0.56377769,6.8689427,0.94216788,0.088277578,0.28114161,0.1210959,0.44751689,1.9655792,0.66332469,0.56364745,6.8688388,0.94212943,0.088268988,0.2811316,0.12109258,0.44748676,1.9655089,0.66329354,0.56339282,6.8685937,0.94205247,0.088261247,0.28111151,0.12108388,0.44742835,1.9653686,0.66323157,0.56288499,6.8681026,0.94189833,0.088248149,0.28107136,0.12106657,0.44731206,1.9650879,0.66310814,0.56186998,6.8671188,0.94159664,0.088222541,0.28099117,0.12103179,0.44707963,1.9645269,0.66285937,0.5598411,6.8651462,0.94097085
16324933,0.088732965,0.28115055,0.12105831,0.44763196,1.9656415,0.66218225,0.56388909,6.8365955,0.93506664,0.088388033,0.28114945,0.12108093,0.44756085,1.9656339,0.663349,0.56386006,6.8680544,0.94218944,0.088300973,0.28114724,0.12109834,0.44753742,1.9656185,0.66334216,0.56379312,6.8689575,0.94217255,0.088277966,0.28114283,0.12109642,0.44752041,1.9655877,0.66332848,0.56367832,6.8688684,0.94213877,0.088269763,0.28113404,0.12109364,0.44749382,1.965526,0.66330111,0.56345445,6.8686533,0.94207117,0.088262804,0.28111637,0.121086,0.44744247,1.9654026,0.66324665,0.56300825,6.8682222,0.94193579,0.088251248,0.28108111,0.1210708,0.44734025,1.9651561,0.66313836,0.56211638,6.8673577,0.94167258,0.088228732,0.28101063,0.12104024,0.44713607,1.9646631,0.66291976,0.56033373,6.8656254,0.94112308
18581309,0.088733003,0.2811507,0.12105836,0.44763237,1.9656425,0.66218265,0.56389248,6.8365984,0.93506798,0.088388115,0.28114972,0.12108105,0.44756162,1.9656357,0.66334983,0.56386679,6.8680611,0.94219149,0.088301145,0.28114778,0.12109857,0.44753897,1.9656222,0.66334382,0.56380665,6.8689713,0.94217665,0.088278309,0.2811439,0.12109689,0.4475235,1.9655951,0.6633318,0.56370544,6.8688951,0.94214698,0.088270441,0.28113616,0.12109457,0.44750002,1.965541,0.66330775,0.56350863,6.8687057,0.94208759,0.088264167,0.28112066,0.12108785,0.44745484,1.9654326,0.66325991,0.56311655,6.8683267,0.94196869,0.088253967,0.28108969,0.12107451,0.44736508,1.965216,0.6631649,0.56233299,6.867568,0.94173924,0.088234179,0.28102776,0.12104766,0.44718567,1.9647828,0.66297283,0.56076658,6.8660469,0.94125659
21149554,0.088733047,0.28115079,0.12105842,0.44763267,1.9656434,0.66218299,0.5638954,6.8366013,0.93506916,0.08838819,0.28114995,0.12108115,0.44756231,1.9656374,0.66335056,0.56387275,6.8680663,0.94219329,0.088301294,0.28114825,0.12109877,0.44754034,1.9656255,0.66334528,0.56381857,6.8689823,0.94218026,0.088278607,0.28114483,0.1210973,0.44752625,1.9656017,0.66333472,0.56372923,6.8689175,0.94215419,0.088271037,0.28113803,0.12109538,0.44750544,1.9655541,0.66331359,0.56355619,6.8687515,0.94210202,0.088265359,0.28112444,0.12108948,0.44746578,1.9654589,0.66327155,0.56321168,6.8684187,0.94199758,0.088256367,0.2810972,0.12107777,0.44738686,1.9652686,0.66318823,0.56252325,6.8677526,0.94179776,0.088238969,0.28104278,0.12105418,0.44722921,1.9648881,0.66301948,0.56114686,6.8664169,0.94137371
24072772,0.088733077,0.28115091,0.12105846,0.447633,1.9656441,0.6621833,0.56389803,6.8366041,0.9350702,0.088388257,0.28115016,0.12108124,0.44756293,1.9656389,0.6633512,0.563878,6.8680716,0.94219487,0.088301428,0.28114864,0.12109895,0.44754156,1.9656283,0.66334656,0.563829,6.8689928,0.94218342,0.088278875,0.28114566,0.12109766,0.4475286,1.9656075,0.66333728,0.56375009,6.8689375,0.94216052,0.088271566,0.2811397,0.1210961,0.44751024,1.9655657,0.66331872,0.56359804,6.8687921,0.94211469,0.08826641,0.28112772,0.12109092,0.44747534,1.965482,0.66328179,0.5632953,6.8684993,0.94202346,0.088258468,0.28110382,0.12108064,0.44740599,1.9653147,0.66320872,0.56269044,6.8679142,0.94184914,0.088243172,0.28105602,0.12105991,0.44726747,1.9649805,0.66306046,0.56148112,6.8667412,0.94147667
27400028,0.088733099,0.281151,0.1210585,0.44763324,1.9656447,0.66218357,0.56390029,6.836606,0.93507111,0.088388316,0.28115034,0.12108132,0.44756344,1.9656401,0.66335177,0.56388253,6.8680763,0.94219626,0.088301539,0.28114903,0.12109911,0.44754261,1.9656309,0.66334769,0.56383818,6.8690009,0.9421862,0.088279106,0.28114641,0.12109797,0.44753075,1.9656125,0.66333954,0.56376845,6.8689561,0.94216608,0.088272028,0.28114113,0.12109673,0.44751447,1.9655758,0.66332323,0.56363475,6.8688273,0.94212582,0.088267334,0.28113064,0.12109218,0.44748375,1.9655023,0.66329078,0.5633688,6.8685708,0.94204619,0.088260315,0.28110963,0.12108316,0.4474228,1.9653554,0.66322673,0.5628373,6.8680563,0.94189426,0.088246867,0.28106761,0.12106494,0.44730112,1.9650618,0.66309647,0.56177473,6.8670268,0.94156729
31187165,0.088733129,0.28115106,0.12105853,0.44763348,1.9656452,0.6621838,0.56390238,6.8366084,0.93507191,0.088388361,0.28115049,0.12108139,0.44756392,1.9656413,0.66335226,0.56388664,6.8680801,0.94219748,0.088301644,0.28114936,0.12109925,0.44754353,1.9656333,0.66334868,0.56384623,6.8690095,0.94218864,0.088279307,0.28114703,0.12109825,0.44753256,1.9656171,0.66334152,0.5637846,6.8689713,0.94217097,0.08827243,0.28114241,0.12109728,0.44751814,1.9655848,0.66332719,0.563667,6.8688588,0.9421356,0.088268146,0.28113317,0.12109328,0.44749114,1.9655201,0.66329867,0.56343335,6.8686333,0.94206615,0.08826194,0.28111473,0.12108537,0.44743761,1.9653912,0.66324254,0.56296635,6.8681817,0.94193387,0.088250108,0.28107783,0.12106937,0.44733068,1.965133,0.6631281,0.56203276,6.8672771,0.94164682
35497748,0.088733152,0.28115115,0.12105857,0.44763371,1.9656457,0.66218401,0.56390411,6.8366098,0.93507262,0.088388413,0.28115064,0.12108145,0.4475643,1.9656422,0.6633527,0.56389016,6.868083,0.94219855,0.088301733,0.28114963,0.12109937,0.44754434,1.9656351,0.66334955,0.56385332,6.8690162,0.94219079,0.088279486,0.2811476,0.12109849,0.4475342,1.9656209,0.66334326,0.56379879,6.8689847,0.94217526,0.088272788,0.28114355,0.12109777,0.44752139,1.9655925,0.66333067,0.56369537,6.8688865,0.94214419,0.088268861,0.28113544,0.12109425,0.44749764,1.9655359,0.66330561,0.56348997,6.8686876,0.94208368,0.088263363,0.28111923,0.12108731,0.44745058,1.9654225,0.66325644,0.56307977,6.8682914,0.94196866,0.088252962,0.2810868,0.12107325,0.44735664,1.9651958,0.6631559,0.56225944,6.8674965,0.94171663
40404125,0.088733174,0.28115121,0.12105859,0.44763389,1.9656461,0.66218419,0.56390566,6.8366108,0.93507323,0.08838845,0.28115076,0.1210815,0.44756466,1.965643,0.66335308,0.56389326,6.8680859,0.9421995,0.088301808,0.28114986,0.12109948,0.44754505,1.9656368,0.66335032,0.56385958,6.8690219,0.94219268,0.088279635,0.28114811,0.1210987,0.44753563,1.9656243,0.66334479,0.56381124,6.8689971,0.94217903,0.088273108,0.28114453,0.1210982,0.44752425,1.9655995,0.66333373,0.56372029,6.8689103,0.94215174,0.088269487,0.28113741,0.12109511,0.44750333,1.9655496,0.66331171,0.5635398,6.8687363,0.94209909,0.088264614,0.28112316,0.12108902,0.44746199,1.96545,0.66326865,0.56317937,6.8683877,0.94199921,0.088255465,0.28109467,0.12107667,0.44737944,1.9652508,0.66318031,0.56245863,6.8676896,0.94177791
45988644,0.088733189,0.28115126,0.12105862,0.44763401,1.9656465,0.66218435,0.56390703,6.8366127,0.93507378,0.088388488,0.28115088,0.12108155,0.44756496,1.9656438,0.66335342,0.563896,6.8680892,0.94220033,0.088301875,0.28115007,0.12109957,0.44754568,1.9656383,0.66335099,0.56386507,6.8690271,0.94219433,0.088279776,0.28114852,0.12109889,0.44753689,1.9656273,0.66334613,0.56382215,6.8690081,0.94218235,0.088273384,0.28114539,0.12109857,0.44752675,1.9656055,0.66333641,0.56374216,6.8689313,0.94215837,0.088270038,0.28113914,0.12109586,0.44750834,1.9655617,0.66331706,0.56358361,6.8687782,0.94211262,0.088265717,0.28112662,0.12109052,0.44747204,1.9654741,0.66327938,0.56326687,6.8684721,0.94202605,0.08825767,0.28110158,0.12107967,0.44739947,1.9652991,0.66320177,0.56263369,6.8678589,0.94183171
52345036,0.088733204,0.28115129,0.12105864,0.44763416,1.965647,0.66218449,0.56390822,6.8366137,0.93507425,0.088388517,0.28115097,0.12108159,0.44756523,1.9656445,0.66335371,0.56389844,6.8680916,0.94220105,0.088301942,0.28115028,0.12109965,0.44754621,1.9656397,0.66335158,0.56386983,6.8690319,0.94219579,0.088279895,0.28114891,0.12109906,0.44753799,1.9656301,0.66334731,0.56383181,6.8690166,0.94218526,0.088273622,0.28114614,0.1210989,0.44752896,1.9656107,0.66333877,0.56376135,6.8689499,0.94216419,0.088270523,0.28114066,0.12109652,0.44751275,1.9655724,0.66332177,0.56362206,6.8688154,0.9421245,0.088266686,0.28112966,0.12109184,0.44748083,1.9654955,0.6632888,0.56334376,6.868546,0.94204961,0.0882596,0.28110766,0.1210823,0.44741708,1.9653416,0.66322062,0.56278747,6.8680081,0.94187895
59579987,0.088733219,0.28115135,0.12105865,0.44763428,1.9656472,0.66218462,0.56390929,6.8366151,0.93507467,0.08838854,0.28115106,0.12108162,0.4475655,1.9656451,0.66335397,0.56390053,6.8680935,0.94220169,0.088301994,0.28115043,0.12109973,0.44754669,1.9656408,0.6633521,0.56387407,6.8690367,0.94219707,0.088280007,0.28114924,0.1210992,0.44753894,1.9656324,0.66334835,0.56384021,6.8690248,0.94218782,0.088273831,0.28114682,0.12109919,0.44753087,1.9656155,0.66334085,0.56377828,6.8689661,0.94216931,0.088270947,0.281142,0.1210971,0.44751662,1.9655818,0.6633259,0.56365585,6.8688483,0.94213494,0.088267535,0.28113231,0.121093,0.44748858,1.9655141,0.66329708,0.56341136,6.8686118,0.94207031,0.088261299,0.281113,0.12108462,0.44743258,1.965379,0.66323718,0.56292254,6.8681393,0.94192043
67814927,0.088733226,0.28115138,0.12105867,0.44763437,1.9656473,0.66218472,0.56391025,6.836616,0.93507504,0.088388555,0.28115112,0.12108166,0.4475657,1.9656456,0.6633542,0.56390238,6.8680949,0.94220225,0.088302039,0.28115058,0.12109979,0.44754714,1.9656419,0.66335255,0.56387776,6.8690395,0.94219819,0.088280097,0.28114954,0.12109933,0.44753981,1.9656345,0.66334926,0.56384766,6.8690319,0.94219006,0.088274017,0.28114742,0.12109945,0.44753256,1.9656197,0.66334267,0.56379312,6.8689809,0.9421738,0.08827132,0.28114316,0.1210976,0.44752002,1.9655899,0.66332954,0.56368554,6.8688769,0.94214412,0.08826828,0.28113467,0.12109401,0.44749534,1.9655305,0.66330436,0.56347072,6.868669,0.94208849,0.088262796,0.28111768,0.12108665,0.44744617,1.9654119,0.66325172,0.56304127,6.8682542,0.94195686
77188073,0.088733234,0.28115141,0.12105868,0.44763449,1.9656476,0.66218482,0.56391102,6.8366165,0.93507536,0.088388585,0.28115118,0.12108168,0.44756588,1.9656459,0.6633544,0.56390399,6.8680968,0.94220275,0.088302076,0.28115073,0.12109985,0.4475475,1.9656427,0.66335295,0.56388104,6.8690424,0.94219918,0.088280179,0.2811498,0.12109944,0.44754055,1.9656363,0.66335006,0.56385416,6.8690381,0.94219204,0.088274181,0.2811479,0.12109967,0.44753408,1.9656233,0.66334427,0.56380618,6.8689933,0.94217775,0.088271648,0.2811442,0.12109805,0.44752303,1.9655972,0.66333273,0.56371158,6.8689022,0.94215217,0.088268936,0.28113672,0.12109491,0.44750133,1.9655449,0.66331075,0.56352288,6.8687196,0.94210446,0.088264108,0.28112182,0.12108844,0.44745809,1.9654406,0.66326451,0.56314558,6.8683548,0.94198885
87856743,0.088733248,0.28115144,0.1210587,0.44763458,1.9656478,0.6621849,0.56391174,6.8366175,0.93507565,0.088388599,0.28115126,0.12108171,0.44756606,1.9656465,0.66335457,0.56390542,6.8680983,0.94220318,0.088302113,0.28115082,0.12109989,0.44754782,1.9656435,0.6633533,0.5638839,6.8690457,0.94220004,0.088280246,0.28115001,0.12109954,0.44754121,1.9656379,0.66335076,0.56385988,6.8690438,0.94219377,0.08827433,0.28114837,0.12109986,0.4475354,1.9656264,0.66334567,0.56381762,6.8690038,0.94218122,0.088271938,0.2811451,0.12109844,0.44752562,1.9656035,0.66333553,0.56373453,6.8689241,0.94215925,0.088269517,0.28113854,0.12109569,0.44750658,1.9655576,0.66331636,0.56356871,6.8687639,0.94211849,0.088265255,0.28112543,0.12109001,0.44746861,1.9654659,0.66327574,0.56323719,6.8684435,0.94201694
1e+08,0.088733256,0.28115147,0.12105871,0.44763464,1.9656479,0.66218498,0.56391239,6.8366175,0.9350759,0.088388622,0.28115129,0.12108173,0.44756621,1.9656469,0.66335473,0.56390667,6.8680997,0.94220356,0.08830215,0.28115094,0.12109994,0.44754812,1.9656442,0.66335361,0.5638864,6.8690481,0.94220081,0.088280313,0.28115022,0.12109963,0.44754177,1.9656392,0.66335138,0.56386489,6.8690486,0.94219529,0.088274457,0.28114876,0.12110004,0.44753653,1.9656292,0.66334691,0.56382769,6.8690138,0.94218427,0.088272192,0.2811459,0.12109879,0.44752795,1.9656091,0.66333799,0.56375462,6.8689437,0.94216547,0.088270016,0.28114015,0.12109638,0.4475112,1.9655687,0.6633213,0.56360894,6.868803,0.94213082,0.088266268,0.28112862,0.12109139,0.44747782,1.9654883,0.6632856,0.56331766,6.8685212,0.94204162


==> data/uniform_plot_data_deg_1.csv <==
tau,d1r5b1l2,d1r5b1h1s,d1r5b1linftyhat,d1r5b10l2,d1r5b10h1s,d1r5b10linftyhat,d1r5b100l2,d1r5b100h1s,d1r5b100linftyhat,d1r6b1l2,d1r6b1h1s,d1r6b1linftyhat,d1r6b10l2,d1r6b10h1s,d1r6b10linftyhat,d1r6b100l2,d1r6b100h1s,d1r6b100linftyhat,d1r7b1l2,d1r7b1h1s,d1r7b1linftyhat,d1r7b10l2,d1r7b10h1s,d1r7b10linftyhat,d1r7b100l2,d1r7b100h1s,d1r7b100linftyhat,d1r8b1l2,d1r8b1h1s,d1r8b1linftyhat,d1r8b10l2,d1r8b10h1s,d1r8b10linftyhat,d1r8b100l2,d1r8b100h1s,d1r8b100linftyhat,d1r9b1l2,d1r9b1h1s,d1r9b1linftyhat,d1r9b10l2,d1r9b10h1s,d1r9b10linftyhat,d1r9b100l2,d1r9b100h1s,d1r9b100linftyhat,d1r10b1l2,d1r10b1h1s,d1r10b1linftyhat,d1r10b10l2,d1r10b10h1s,d1r10b10linftyhat,d1r10b100l2,d1r10b100h1s,d1r10b100linftyhat,d1r11b1l2,d1r11b1h1s,d1r11b1linftyhat,d1r11b10l2,d1r11b10h1s,d1r11b10linftyhat,d1r11b100l2,d1r11b100h1s,d1r11b100linftyhat,d1r12b1l2,d1r12b1h1s,d1r12b1linftyhat,d1r12b10l2,d1r12b10h1s,d1r12b10linftyhat,d1r12b100l2,d1r12b100h1s,d1r12b100linftyhat
1e-06,3.7110756e-05,3.6430712e-05,1.4164853e-10,0.00077683915,0.0075558424,4.3629573e-06,0.016854569,1.624252,0.027437696,9.2780392e-06,9.1080228e-06,5.8584249e-12,0.00019492862,0.0018959523,2.7212265e-07,0.0054439567,0.52462673,0.0027150036,2.3195319e-06,2.2770271e-06,4.7392645e-12,4.8777343e-05,0.00047442762,1.7011972e-08,0.001477101,0.14234622,0.00016360264,5.7988433e-07,5.6925813e-07,5.2307048e-12,1.2197165e-05,0.00011863441,1.0528515e-09,0.00037754129,0.036383141,1.0267568e-05,1.4497118e-07,1.4231462e-07,5.1666449e-12,3.049468e-06,2.9660325e-05,5.6177618e-11,9.492036e-05,0.009147346,6.4144824e-07,3.6242824e-08,3.557869e-08,5.1993965e-12,7.6237808e-07,7.4151885e-06,6.5344397e-12,2.3763831e-05,0.002290088,4.0052748e-08,9.0608028e-09,8.8947827e-09,5.2097771e-12,1.9059523e-07,1.8538041e-06,1.0346113e-11,5.9430718e-06,0.00057272572,2.5002182e-09,2.2655959e-09,2.2241482e-09,5.2032822e-12,4.7648925e-08,4.6345218e-07,1.0692003e-11,1.4859e-06,0.00014319418,1.5271673e-10
1.1382166e-06,3.7110756e-05,3.6430712e-05,1.4167617e-10,0.00077683915,0.0075558424,4.3629724e-06,0.016854569,1.624252,0.027437693,9.2780392e-06,9.1080228e-06,5.8448801e-12,0.00019492861,0.0018959523,2.7211757e-07,0.0054439567,0.52462673,0.0027150032,2.3195319e-06,2.2770271e-06,4.7346571e-12,4.8777343e-05,0.00047442762,1.7012065e-08,0.001477101,0.14234623,0.00016360285,5.7988433e-07,5.6925813e-07,5.2284843e-12,1.2197164e-05,0.00011863442,1.0536846e-09,0.00037754129,0.036383137,1.0267511e-05,1.4497117e-07,1.4231462e-07,5.1654236e-12,3.0494682e-06,2.9660325e-05,5.6275318e-11,9.492036e-05,0.009147346,6.4143738e-07,3.6242817e-08,3.5578687e-08,5.1998961e-12,7.6237808e-07,7.4151885e-06,6.551093e-12,2.3763831e-05,0.002290088,4.0075226e-08,9.0607797e-09,8.8947614e-09,5.2101656e-12,1.9059522e-07,1.8538041e-06,1.0345336e-11,5.9430713e-06,0.00057272566,2.4932706e-09,2.2654938e-09,2.2240478e-09,5.2037818e-12,4.7648914e-08,4.6345204e-07,1.0697776e-11,1.4859003e-06,0.00014319418,1.5303331e-10
1.2955369e-06,3.7110756e-05,3.6430712e-05,1.41683e-10,0.00077683915,0.0075558424,4.3629547e-06,0.016854569,1.6242517,0.027437692,9.2780392e-06,9.1080228e-06,5.8548721e-12,0.00019492861,0.0018959523,2.7211786e-07,0.0054439567,0.52462673,0.0027150028,2.3195319e-06,2.2770271e-06,4.7374882e-12,4.8777343e-05,0.00047442762,1.7012869e-08,0.001477101,0.14234622,0.00016360227,5.7988433e-07,5.6925813e-07,5.229539e-12,1.2197164e-05,0.00011863441,1.0531909e-09,0.00037754129,0.036383141,1.0267541e-05,1.4497117e-07,1.4231462e-07,5.1660898e-12,3.049468e-06,2.9660325e-05,5.6227911e-11,9.492036e-05,0.009147346,6.4147862e-07,3.6242813e-08,3.557868e-08,5.1989524e-12,7.6237808e-07,7.4151885e-06,6.523837e-12,2.3763831e-05,0.002290088,4.0070841e-08,9.0607637e-09,8.8947445e-09,5.2105542e-12,1.9059522e-07,1.853804e-06,1.0340451e-11,5.9430718e-06,0.00057272572,2.499017e-09,2.2654214e-09,2.2239768e-09,5.2039484e-12,4.76489e-08,4.634519e-07,1.0692558e-11,1.4859e-06,0.00014319416,1.5115359e-10
1.4746016e-06,3.7110756e-05,3.6430712e-05,1.4167489e-10,0.00077683915,0.0075558424,4.3629608e-06,0.016854569,1.624252,0.027437695,9.2780392e-06,9.1080228e-06,5.8636429e-12,0.00019492862,0.0018959523,2.7212073e-07,0.0054439567,0.52462673,0.0027150033,2.3195319e-06,2.2770271e-06,4.7361559e-12,4.8777343e-05,0.00047442762,1.7012662e-08,0.001477101,0.14234622,0.00016360263,5.7988433e-07,5.6925813e-07,5.2305382e-12,1.2197165e-05,0.00011863442,1.0536808e-09,0.00037754129,0.036383137,1.0267435e-05,1.4497117e-07,1.4231462e-07,5.1652571e-12,3.049468e-06,2.9660325e-05,5.6215588e-11,9.492036e-05,0.009147346,6.4143273e-07,3.624281e-08,3.5578676e-08,5.1982862e-12,7.6237808e-07,7.4151885e-06,6.5195072e-12,2.3763831e-05,0.002290088,4.007079e-08,9.0607468e-09,8.8947276e-09,5.2114424e-12,1.9059522e-07,1.853804e-06,1.0324963e-11,5.9430713e-06,0.00057272572,2.495996e-09,2.265361e-09,2.2239175e-09,5.204448e-12,4.7648882e-08,4.6345176e-07,1.0686674e-11,1.4859e-06,0.00014319416,1.5207552e-10
1.678416e-06,3.7110756e-05,3.6430712e-05,1.4165003e-10,0.00077683915,0.0075558424,4.3629594e-06,0.016854569,1.624252,0.027437693,9.2780392e-06,9.1080228e-06,5.8631988e-12,0.00019492862,0.0018959523,2.7211908e-07,0.0054439567,0.52462673,0.0027150026,2.3195319e-06,2.2770271e-06,4.7322701e-12,4.8777343e-05,0.00047442762,1.7012497e-08,0.001477101,0.14234622,0.00016360263,5.7988433e-07,5.6925813e-07,5.2308713e-12,1.2197165e-05,0.00011863442,1.0536403e-09,0.00037754129,0.036383137,1.0267458e-05,1.4497117e-07,1.4231462e-07,5.1660343e-12,3.049468e-06,2.9660323e-05,5.619516e-11,9.492036e-05,0.009147346,6.4143998e-07,3.6242806e-08,3.5578672e-08,5.199674e-12,7.6237808e-07,7.4151885e-06,6.5441541e-12,2.3763831e-05,0.002290088,4.0075183e-08,9.0607362e-09,8.8947179e-09,5.2104432e-12,1.9059522e-07,1.853804e-06,1.0342227e-11,5.9430713e-06,0.00057272572,2.4998215e-09,2.2653215e-09,2.2238786e-09,5.2033378e-12,4.7648875e-08,4.634517e-07,1.0685064e-11,1.4859e-06,0.00014319415,1.509014e-10
1.9104008e-06,3.7110756e-05,3.6430712e-05,1.4161849e-10,0.00077683915,0.0075558424,4.362958e-06,0.016854569,1.624252,0.027437694,9.2780392e-06,9.1080228e-06,5.8577587e-12,0.00019492862,0.0018959523,2.7211909e-07,0.0054439567,0.52462673,0.0027150026,2.3195319e-06,2.2770271e-06,4.7375992e-12,4.8777343e-05,0.00047442762,1.7013171e-08,0.001477101,0.14234623,0.00016360275,5.7988433e-07,5.6925813e-07,5.2290949e-12,1.2197164e-05,0.00011863442,1.0531361e-09,0.00037754129,0.036383137,1.0267471e-05,1.4497117e-07,1.4231462e-07,5.1663118e-12,3.049468e-06,2.9660323e-05,5.6105287e-11,9.492036e-05,0.009147346,6.4143867e-07,3.6242806e-08,3.5578672e-08,5.2005067e-12,7.6237808e-07,7.4151885e-06,6.5105143e-12,2.3763831e-05,0.002290088,4.0064157e-08,9.0607264e-09,8.894709e-09,5.2112759e-12,1.9059522e-07,1.853804e-06,1.0338508e-11,5.9430718e-06,0.00057272572,2.5024362e-09,2.2652928e-09,2.2238504e-09,5.2055027e-12,4.7648864e-08,4.6345161e-07,1.0689671e-11,1.4859e-06,0.00014319416,1.5069218e-10
2.1744499e-06,3.7110756e-05,3.6430712e-05,1.4162499e-10,0.00077683915,0.0075558424,4.3629459e-06,0.016854569,1.624252,0.027437694,9.2780392e-06,9.1080228e-06,5.8572591e-12,0.00019492862,0.0018959523,2.7211886e-07,0.0054439567,0.52462673,0.0027150026,2.3195319e-06,2.2770271e-06,4.7373216e-12,4.8777343e-05,0.00047442762,1.7012586e-08,0.001477101,0.14234623,0.00016360283,5.7988433e-07,5.6925813e-07,5.2314264e-12,1.2197164e-05,0.00011863442,1.0533279e-09,0.00037754129,0.036383137,1.0267407e-05,1.4497117e-07,1.4231462e-07,5.1660343e-12,3.049468e-06,2.9660325e-05,5.6116944e-11,9.492036e-05,0.009147346,6.414533e-07,3.6242803e-08,3.5578669e-08,5.2007287e-12,7.6237808e-07,7.4151885e-06,6.5160655e-12,2.3763831e-05,0.002290088,4.0068143e-08,9.060722e-09,8.8947036e-09,5.2107207e-12,1.9059522e-07,1.853804e-06,1.0338397e-11,5.9430713e-06,0.00057272572,2.4988463e-09,2.2652626e-09,2.2238209e-09,5.2042815e-12,4.7648864e-08,4.6345158e-07,1.0687617e-11,1.4859e-06,0.00014319416,1.5164442e-10
2.4749948e-06,3.7110756e-05,3.6430712e-05,1.4160906e-10,0.00077683915,0.0075558424,4.3629503e-06,0.016854569,1.624252,0.027437693,9.2780392e-06,9.1080228e-06,5.8518745e-12,0.00019492861,0.0018959523,2.7211665e-07,0.0054439567,0.52462673,0.0027150028,2.3195319e-06,2.2770271e-06,4.738987e-12,4.8777343e-05,0.00047442762,1.7012505e-08,0.001477101,0.14234623,0.0001636027,5.7988433e-07,5.6925813e-07,5.2277627e-12,1.2197165e-05,0.00011863442,1.0531325e-09,0.00037754129,0.036383137,1.0267538e-05,1.4497117e-07,1.4231462e-07,5.1660343e-12,3.049468e-06,2.9660323e-05,5.6188443e-11,9.492036e-05,0.009147346,6.4143828e-07,3.6242799e-08,3.5578665e-08,5.2002291e-12,7.6237808e-07,7.4151885e-06,6.536327e-12,2.3763831e-05,0.002290088,4.0070507e-08,9.0607175e-09,8.8947001e-09,5.2099436e-12,1.905952e-07,1.8538038e-06,1.0345169e-11,5.9430713e-06,0.00057272572,2.4964228e-09,2.2652447e-09,2.2238034e-09,5.2054472e-12,4.7648857e-08,4.6345153e-07,1.0689338e-11,1.4859e-06,0.00014319416,1.5118773e-10
2.8170801e-06,3.7110756e-05,3.6430712e-05,1.4158502e-10,0.00077683915,0.0075558424,4.3629398e-06,0.016854569,1.624252,0.027437693,9.2780392e-06,9.1080228e-06,5.8495431e-12,0.00019492861,0.0018959523,2.7211441e-07,0.0054439567,0.52462673,0.0027150029,2.3195319e-06,2.2770271e-06,4.7370996e-12,4.8777343e-05,0.00047442762,1.7012645e-08,0.001477101,0.14234623,0.00016360269,5.7988433e-07,5.6925813e-07,5.2294835e-12,1.2197164e-05,0.00011863442,1.0529432e-09,0.00037754129,0.036383137,1.0267427e-05,1.4497117e-07,1.4231462e-07,5.167311e-12,3.049468e-06,2.9660325e-05,5.6150418e-11,9.492036e-05,0.009147346,6.4144099e-07,3.6242799e-08,3.5578669e-08,5.1997295e-12,7.6237808e-07,7.4151885e-06,6.5364381e-12,2.3763831e-05,0.002290088,4.007314e-08,9.0607148e-09,8.8946965e-09,5.2104987e-12,1.905952e-07,1.8538038e-06,1.0346835e-11,5.9430713e-06,0.00057272572,2.4989664e-09,2.2652322e-09,2.2237912e-09,5.2072791e-12,4.7648854e-08,4.6345147e-07,1.0690004e-11,1.4859e-06,0.00014319416,1.5160995e-10
3.2064472e-06,3.7110756e-05,3.6430712e-05,1.4155854e-10,0.00077683915,0.0075558424,4.3629344e-06,0.016854569,1.6242517,0.027437692,9.2780392e-06,9.1080228e-06,5.8461569e-12,0.00019492862,0.0018959523,2.7211572e-07,0.0054439567,0.52462673,0.0027150025,2.3195319e-06,2.2770271e-06,4.7370441e-12,4.8777343e-05,0.00047442762,1.7012642e-08,0.001477101,0.14234622,0.00016360259,5.7988433e-07,5.6925813e-07,5.2300941e-12,1.2197165e-05,0.00011863442,1.0532585e-09,0.00037754129,0.036383137,1.0267448e-05,1.4497117e-07,1.4231462e-07,5.1668669e-12,3.0494678e-06,2.9660325e-05,5.6149918e-11,9.492036e-05,0.009147346,6.4143658e-07,3.6242799e-08,3.5578665e-08,5.1992299e-12,7.6237808e-07,7.4151885e-06,6.553702e-12,2.3763831e-05,0.002290088,4.0069344e-08,9.0607104e-09,8.894693e-09,5.2089999e-12,1.905952e-07,1.8538038e-06,1.0348666e-11,5.9430713e-06,0.00057272566,2.4955386e-09,2.2652171e-09,2.2237765e-09,5.2026716e-12,4.7648854e-08,4.6345147e-07,1.0689116e-11,1.4859e-06,0.00014319416,1.5119006e-10
3.6496313e-06,3.7110756e-05,3.6430712e-05,1.4154222e-10,0.00077683915,0.0075558424,4.3629279e-06,0.016854569,1.6242517,0.027437692,9.2780392e-06,9.1080228e-06,5.8450467e-12,0.00019492862,0.0018959523,2.7211506e-07,0.0054439567,0.52462673,0.0027150026,2.3195319e-06,2.2770271e-06,4.7380988e-12,4.8777343e-05,0.00047442762,1.7012797e-08,0.001477101,0.14234622,0.00016360258,5.7988433e-07,5.6925813e-07,5.2307603e-12,1.2197164e-05,0.00011863442,1.0533339e-09,0.00037754129,0.036383137,1.0267461e-05,1.4497117e-07,1.4231462e-07,5.1673665e-12,3.049468e-06,2.9660325e-05,5.612516e-11,9.492036e-05,0.009147347,6.414603e-07,3.6242799e-08,3.5578665e-08,5.199785e-12,7.6237808e-07,7.4151885e-06,6.5289441e-12,2.3763831e-05,0.002290088,4.0067717e-08,9.0607077e-09,8.8946903e-09,5.2123861e-12,1.905952e-07,1.8538038e-06,1.0352552e-11,5.9430713e-06,0.00057272572,2.4978616e-09,2.2652078e-09,2.2237672e-09,5.2038374e-12,4.764885e-08,4.6345147e-07,1.0690615e-11,1.4859e-06,0.00014319415,1.5117846e-10
4.1540708e-06,3.7110756e-05,3.6430712e-05,1.4152718e-10,0.00077683915,0.0075558424,4.3629227e-06,0.016854569,1.6242517,0.027437691,9.2780392e-06,9.1080228e-06,5.8401062e-12,0.00019492862,0.0018959523,2.7211445e-07,0.0054439567,0.52462673,0.0027150022,2.3195319e-06,2.2770271e-06,4.741596e-12,4.8777343e-05,0.00047442762,1.7012015e-08,0.001477101,0.14234622,0.00016360263,5.7988433e-07,5.6925813e-07,5.2293725e-12,1.2197164e-05,0.00011863442,1.0532241e-09,0.00037754129,0.036383137,1.0267492e-05,1.4497117e-07,1.4231462e-07,5.1656457e-12,3.049468e-06,2.9660325e-05,5.6132543e-11,9.492036e-05,0.009147347,6.4146717e-07,3.6242799e-08,3.5578665e-08,5.2013394e-12,7.6237808e-07,7.4151885e-06,6.5328853e-12,2.3763831e-05,0.002290088,4.0070273e-08,9.060706e-09,8.8946885e-09,5.2114424e-12,1.905952e-07,1.8538038e-06,1.0351942e-11,5.9430713e-06,0.00057272572,2.4986636e-09,2.2652002e-09,2.2237596e-09,5.2052251e-12,4.7648847e-08,4.6345144e-07,1.0689782e-11,1.4859e-06,0.00014319416,1.5139051e-10
4.7282322e-06,3.7110756e-05,3.6430712e-05,1.4150725e-10,0.00077683915,0.0075558424,4.3629108e-06,0.016854569,1.6242517,0.02743769,9.2780392e-06,9.1080228e-06,5.8353322e-12,0.00019492862,0.0018959523,2.7211324e-07,0.0054439567,0.52462673,0.0027150023,2.3195319e-06,2.2770271e-06,4.7383208e-12,4.8777343e-05,0.00047442762,1.7012424e-08,0.001477101,0.14234622,0.00016360256,5.7988433e-07,5.6925813e-07,5.2299831e-12,1.2197165e-05,0.00011863442,1.0532341e-09,0.00037754129,0.036383137,1.0267456e-05,1.4497117e-07,1.4231462e-07,5.1666449e-12,3.049468e-06,2.9660325e-05,5.6141813e-11,9.492036e-05,0.009147346,6.4144894e-07,3.6242799e-08,3.5578665e-08,5.1991744e-12,7.6237808e-07,7.4151885e-06,6.5323857e-12,2.3763831e-05,0.002290088,4.0063947e-08,9.0607051e-09,8.8946877e-09,5.2102767e-12,1.905952e-07,1.8538038e-06,1.0344448e-11,5.9430713e-06,0.00057272572,2.4988416e-09,2.2651963e-09,2.2237558e-09,5.2032822e-12,4.7648847e-08,4.6345144e-07,1.0686951e-11,1.4859e-06,0.00014319416,1.5144463e-10
5.3817522e-06,3.7110756e-05,3.6430712e-05,1.4146312e-10,0.00077683915,0.0075558424,4.3629018e-06,0.016854569,1.6242517,0.027437689,9.2780392e-06,9.1080219e-06,5.8344996e-12,0.00019492862,0.0018959523,2.7211141e-07,0.0054439567,0.52462673,0.0027150019,2.3195319e-06,2.2770271e-06,4.7397086e-12,4.8777343e-05,0.00047442762,1.7011821e-08,0.001477101,0.14234622,0.0001636025,5.7988433e-07,5.6925813e-07,5.2303717e-12,1.2197164e-05,0.00011863442,1.0531283e-09,0.00037754129,0.036383137,1.0267471e-05,1.4497117e-07,1.4231462e-07,5.1660898e-12,3.049468e-06,2.9660325e-05,5.6167127e-11,9.492036e-05,0.009147346,6.414412e-07,3.6242799e-08,3.5578662e-08,5.2008953e-12,7.6237808e-07,7.4151885e-06,6.5291106e-12,2.3763831e-05,0.002290088,4.006337e-08,9.0607033e-09,8.8946868e-09,5.2106097e-12,1.905952e-07,1.8538038e-06,1.0345114e-11,5.9430713e-06,0.00057272572,2.4978025e-09,2.2651916e-09,2.2237512e-09,5.2033378e-12,4.7648847e-08,4.6345144e-07,1.0690837e-11,1.4859e-06,0.00014319416,1.511094e-10
6.1255994e-06,3.7110756e-05,3.6430712e-05,1.4142165e-10,0.00077683915,0.0075558424,4.3628913e-06,0.016854569,1.6242517,0.027437689,9.2780392e-06,9.1080228e-06,5.8311134e-12,0.00019492862,0.0018959523,2.7211171e-07,0.0054439567,0.52462673,0.002715002,2.3195319e-06,2.2770271e-06,4.7409299e-12,4.8777343e-05,0.00047442762,1.7011804e-08,0.001477101,0.14234622,0.00016360249,5.7988433e-07,5.6925813e-07,5.2297056e-12,1.2197164e-05,0.00011863441,1.0530952e-09,0.00037754129,0.036383137,1.0267488e-05,1.4497117e-07,1.4231462e-07,5.1660343e-12,3.049468e-06,2.9660325e-05,5.6162408e-11,9.492036e-05,0.009147346,6.4145075e-07,3.6242799e-08,3.5578665e-08,5.199341e-12,7.6237808e-07,7.4151885e-06,6.5449313e-12,2.3763831e-05,0.002290088,4.006934e-08,9.0607024e-09,8.8946859e-09,5.209666e-12,1.905952e-07,1.8538038e-06,1.0345336e-11,5.9430713e-06,0.00057272572,2.4971069e-09,2.2651883e-09,2.2237479e-09,5.2042259e-12,4.7648847e-08,4.6345141e-07,1.068956e-11,1.4859e-06,0.00014319416,1.511985e-10
6.9722587e-06,3.7110756e-05,3.6430709e-05,1.4138346e-10,0.00077683915,0.0075558424,4.3628793e-06,0.016854569,1.6242517,0.027437688,9.2780392e-06,9.1080219e-06,5.82423e-12,0.00019492862,0.0018959523,2.7210941e-07,0.0054439567,0.52462673,0.0027150018,2.3195319e-06,2.2770271e-06,4.7400972e-12,4.8777343e-05,0.00047442762,1.7011746e-08,0.001477101,0.14234622,0.00016360264,5.7988433e-07,5.6925813e-07,5.229428e-12,1.2197164e-05,0.00011863442,1.0531023e-09,0.00037754129,0.036383137,1.0267475e-05,1.4497117e-07,1.4231462e-07,5.1664228e-12,3.049468e-06,2.9660325e-05,5.6140093e-11,9.492036e-05,0.009147346,6.4144626e-07,3.6242799e-08,3.5578662e-08,5.199452e-12,7.6237808e-07,7.4151885e-06,6.538714e-12,2.3763831e-05,0.002290088,4.0066746e-08,9.0607024e-09,8.8946841e-09,5.2104987e-12,1.905952e-07,1.8538038e-06,1.0347445e-11,5.9430713e-06,0.00057272566,2.4967394e-09,2.2651863e-09,2.2237461e-09,5.2028937e-12,4.7648847e-08,4.6345141e-07,1.0691281e-11,1.4859e-06,0.00014319416,1.5105833e-10
7.9359403e-06,3.7110756e-05,3.6430709e-05,1.4134e-10,0.00077683915,0.0075558424,4.3628664e-06,0.016854569,1.6242517,0.027437687,9.2780392e-06,9.1080219e-06,5.819456e-12,0.00019492862,0.0018959523,2.7210749e-07,0.0054439567,0.52462673,0.0027150016,2.3195319e-06,2.2770271e-06,4.7425397e-12,4.8777343e-05,0.00047442759,1.7011406e-08,0.001477101,0.14234622,0.00016360248,5.7988433e-07,5.6925813e-07,5.2300386e-12,1.2197164e-05,0.00011863442,1.0531079e-09,0.00037754129,0.036383137,1.0267461e-05,1.4497117e-07,1.4231462e-07,5.1653126e-12,3.049468e-06,2.9660325e-05,5.6108285e-11,9.492036e-05,0.009147347,6.4144959e-07,3.6242799e-08,3.5578662e-08,5.2001181e-12,7.6237808e-07,7.4151885e-06,6.5554229e-12,2.3763831e-05,0.002290088,4.0067334e-08,9.0607015e-09,8.8946841e-09,5.2106652e-12,1.905952e-07,1.8538038e-06,1.0342449e-11,5.9430713e-06,0.00057272572,2.4973243e-09,2.2651838e-09,2.2237436e-09,5.2038929e-12,4.7648847e-08,4.6345139e-07,1.0689616e-11,1.4858999e-06,0.00014319416,1.5089685e-10
9.0328187e-06,3.7110756e-05,3.6430709e-05,1.412867e-10,0.00077683915,0.0075558424,4.3628488e-06,0.016854569,1.6242517,0.027437686,9.2780392e-06,9.1080219e-06,5.81446e-12,0.00019492862,0.0018959523,2.721053e-07,0.0054439567,0.52462673,0.0027150014,2.3195319e-06,2.2770271e-06,4.7428728e-12,4.8777343e-05,0.00047442759,1.7011138e-08,0.001477101,0.14234622,0.00016360243,5.7988433e-07,5.6925813e-07,5.2303162e-12,1.2197164e-05,0.00011863442,1.0530573e-09,0.00037754129,0.036383137,1.0267472e-05,1.4497117e-07,1.4231462e-07,5.1662008e-12,3.049468e-06,2.9660325e-05,5.6127269e-11,9.492036e-05,0.009147347,6.4145197e-07,3.6242799e-08,3.5578662e-08,5.2003402e-12,7.6237808e-07,7.4151885e-06,6.5454309e-12,2.3763831e-05,0.002290088,4.0067493e-08,9.0607015e-09,8.8946841e-09,5.2083893e-12,1.905952e-07,1.8538038e-06,1.0350554e-11,5.9430713e-06,0.00057272572,2.4978514e-09,2.2651823e-09,2.2237421e-09,5.2004512e-12,4.7648847e-08,4.6345139e-07,1.0689116e-11,1.4859e-06,0.00014319416,1.5107499e-10
1.0281304e-05,3.7110756e-05,3.6430709e-05,1.4122109e-10,0.00077683915,0.0075558419,4.3628322e-06,0.016854569,1.6242517,0.027437684,9.2780392e-06,9.1080219e-06,5.8045235e-12,0.00019492862,0.0018959523,2.7210295e-07,0.0054439567,0.52462673,0.0027150012,2.3195319e-06,2.2770271e-06,4.743983e-12,4.8777343e-05,0.00047442759,1.7011016e-08,0.001477101,0.14234622,0.00016360248,5.7988433e-07,5.6925813e-07,5.2309268e-12,1.2197165e-05,0.00011863442,1.0530767e-09,0.00037754129,0.036383137,1.0267448e-05,1.4497117e-07,1.4231462e-07,5.167311e-12,3.049468e-06,2.9660325e-05,5.6137039e-11,9.492036e-05,0.009147346,6.414541e-07,3.6242799e-08,3.5578662e-08,5.2011173e-12,7.6237808e-07,7.4151885e-06,6.538714e-12,2.3763831e-05,0.002290088,4.0066925e-08,9.0607015e-09,8.8946841e-09,5.211831e-12,1.905952e-07,1.8538038e-06,1.0343504e-11,5.9430713e-06,0.00057272572,2.4970033e-09,2.2651812e-09,2.223741e-09,5.2051696e-12,4.7648843e-08,4.6345139e-07,1.0688894e-11,1.4859e-06,0.00014319416,1.5112034e-10
1.170235e-05,3.7110756e-05,3.6430709e-05,1.4116208e-10,0.00077683915,0.0075558419,4.362809e-06,0.016854569,1.6242517,0.027437683,9.2780392e-06,9.1080219e-06,5.7973071e-12,0.00019492862,0.0018959523,2.7210064e-07,0.0054439567,0.52462673,0.0027150008,2.3195319e-06,2.2770271e-06,4.744205e-12,4.8777343e-05,0.00047442759,1.7010627e-08,0.001477101,0.14234622,0.00016360236,5.7988433e-07,5.6925813e-07,5.2312044e-12,1.2197164e-05,0.00011863441,1.0529886e-09,0.00037754129,0.036383137,1.0267452e-05,1.4497117e-07,1.4231462e-07,5.1662563e-12,3.049468e-06,2.9660325e-05,5.6113336e-11,9.492036e-05,0.009147346,6.4144479e-07,3.6242799e-08,3.5578662e-08,5.2002846e-12,7.6237808e-07,7.4151885e-06,6.5419337e-12,2.3763831e-05,0.002290088,4.0067727e-08,9.0607015e-09,8.8946841e-09,5.211831e-12,1.905952e-07,1.8538038e-06,1.0347168e-11,5.9430713e-06,0.00057272572,2.497404e-09,2.26518e-09,2.2237401e-09,5.2038374e-12,4.7648843e-08,4.6345139e-07,1.0689949e-11,1.4859e-06,0.00014319416,1.5144375e-10
1.3319809e-05,3.7110756e-05,3.6430709e-05,1.4107787e-10,0.00077683915,0.0075558419,4.3627855e-06,0.016854569,1.6242517,0.027437681,9.2780392e-06,9.1080219e-06,5.7869265e-12,0.00019492862,0.0018959523,2.7209786e-07,0.0054439567,0.52462673,0.0027150005,2.3195319e-06,2.2770271e-06,4.7455373e-12,4.8777343e-05,0.00047442759,1.7010329e-08,0.001477101,0.14234622,0.00016360238,5.7988433e-07,5.6925813e-07,5.2303162e-12,1.2197164e-05,0.00011863441,1.0529483e-09,0.00037754129,0.036383137,1.0267444e-05,1.4497117e-07,1.4231462e-07,5.1664784e-12,3.049468e-06,2.9660325e-05,5.6099292e-11,9.492036e-05,0.009147346,6.4144659e-07,3.6242799e-08,3.5578662e-08,5.199452e-12,7.6237808e-07,7.4151885e-06,6.5413785e-12,2.3763831e-05,0.002290088,4.0069165e-08,9.0607015e-09,8.8946832e-09,5.2093885e-12,1.905952e-07,1.8538038e-06,1.0345724e-11,5.9430713e-06,0.00057272572,2.4976795e-09,2.2651796e-09,2.2237392e-09,5.2055582e-12,4.7648843e-08,4.6345139e-07,1.0690282e-11,1.4859e-06,0.00014319416,1.5118745e-10
1.5160827e-05,3.7110756e-05,3.6430709e-05,1.4098961e-10,0.00077683915,0.0075558419,4.3627591e-06,0.016854569,1.6242517,0.027437679,9.2780392e-06,9.1080219e-06,5.7766569e-12,0.00019492862,0.0018959523,2.7209413e-07,0.0054439567,0.52462673,0.0027150002,2.3195319e-06,2.2770271e-06,4.7471471e-12,4.8777343e-05,0.00047442759,1.70099e-08,0.001477101,0.14234622,0.00016360235,5.7988433e-07,5.6925813e-07,5.2307048e-12,1.2197165e-05,0.00011863441,1.0529252e-09,0.00037754129,0.036383137,1.0267445e-05,1.4497117e-07,1.4231462e-07,5.1670335e-12,3.049468e-06,2.9660325e-05,5.6096294e-11,9.492036e-05,0.009147346,6.41448e-07,3.6242799e-08,3.5578662e-08,5.2000626e-12,7.6237808e-07,7.4151885e-06,6.5398797e-12,2.3763831e-05,0.002290088,4.0067632e-08,9.0607006e-09,8.8946832e-09,5.2079452e-12,1.905952e-07,1.8538038e-06,1.0343226e-11,5.9430713e-06,0.00057272572,2.4977104e-09,2.2651789e-09,2.2237387e-09,5.2050031e-12,4.7648843e-08,4.6345139e-07,1.0689616e-11,1.4859e-06,0.00014319416,1.5113827e-10
1.7256304e-05,3.7110756e-05,3.6430709e-05,1.4088869e-10,0.00077683915,0.0075558419,4.3627273e-06,0.016854569,1.6242517,0.027437677,9.2780392e-06,9.1080219e-06,5.7621685e-12,0.00019492862,0.0018959522,2.7209048e-07,0.0054439567,0.52462667,0.0027149997,2.3195319e-06,2.2770271e-06,4.7483684e-12,4.8777343e-05,0.00047442759,1.7009327e-08,0.001477101,0.14234622,0.00016360227,5.7988433e-07,5.6925813e-07,5.2303717e-12,1.2197164e-05,0.00011863441,1.0528512e-09,0.00037754129,0.036383137,1.0267433e-05,1.4497117e-07,1.4231462e-07,5.1662008e-12,3.049468e-06,2.9660325e-05,5.6092464e-11,9.492036e-05,0.009147346,6.4144646e-07,3.6242799e-08,3.5578662e-08,5.1983973e-12,7.6237808e-07,7.4151885e-06,6.5414896e-12,2.3763831e-05,0.002290088,4.0067128e-08,9.0607006e-09,8.8946832e-09,5.2112759e-12,1.905952e-07,1.8538038e-06,1.0344559e-11,5.9430713e-06,0.00057272572,2.4975976e-09,2.2651787e-09,2.2237385e-09,5.2049476e-12,4.7648843e-08,4.6345139e-07,1.0690226e-11,1.4859e-06,0.00014319416,1.5097729e-10
1.9641411e-05,3.7110756e-05,3.6430709e-05,1.4077223e-10,0.00077683915,0.0075558419,4.362693e-06,0.016854569,1.6242517,0.027437674,9.2780392e-06,9.1080219e-06,5.7486238e-12,0.00019492862,0.0018959522,2.7208601e-07,0.0054439567,0.52462667,0.0027149993,2.3195319e-06,2.2770271e-06,4.7510884e-12,4.8777343e-05,0.00047442759,1.7008721e-08,0.001477101,0.14234622,0.00016360224,5.7988433e-07,5.6925813e-07,5.2315929e-12,1.2197164e-05,0.00011863441,1.0527995e-09,0.00037754129,0.036383137,1.0267425e-05,1.4497117e-07,1.4231462e-07,5.1663673e-12,3.049468e-06,2.9660325e-05,5.6073757e-11,9.492036e-05,0.009147346,6.4144196e-07,3.6242799e-08,3.5578662e-08,5.2008398e-12,7.6237808e-07,7.4151885e-06,6.5418782e-12,2.3763831e-05,0.002290088,4.0067671e-08,9.0607006e-09,8.8946832e-09,5.2098326e-12,1.905952e-07,1.8538038e-06,1.0346002e-11,5.9430713e-06,0.00057272572,2.4969703e-09,2.2651783e-09,2.2237381e-09,5.2046145e-12,4.7648843e-08,4.6345139e-07,1.0689338e-11,1.4859e-06,0.00014319416,1.5112589e-10
2.235618e-05,3.7110756e-05,3.6430709e-05,1.4063894e-10,0.00077683915,0.0075558419,4.3626517e-06,0.016854569,1.6242517,0.027437671,9.2780392e-06,9.1080219e-06,5.7324145e-12,0.00019492862,0.0018959522,2.7208111e-07,0.0054439567,0.52462667,0.0027149987,2.3195319e-06,2.2770271e-06,4.7531423e-12,4.8777343e-05,0.00047442759,1.7008186e-08,0.001477101,0.14234622,0.00016360216,5.7988433e-07,5.6925813e-07,5.2313709e-12,1.2197164e-05,0.00011863441,1.0527206e-09,0.00037754129,0.036383137,1.0267421e-05,1.4497117e-07,1.4231462e-07,5.1662563e-12,3.049468e-06,2.9660325e-05,5.6076976e-11,9.492036e-05,0.009147346,6.4144716e-07,3.6242799e-08,3.5578662e-08,5.1988969e-12,7.6237808e-07,7.4151885e-06,6.5446537e-12,2.3763831e-05,0.002290088,4.0066507e-08,9.0607006e-09,8.8946823e-09,5.2103322e-12,1.905952e-07,1.8538038e-06,1.0346835e-11,5.9430713e-06,0.00057272566,2.4972339e-09,2.265178e-09,2.2237379e-09,5.2049476e-12,4.7648843e-08,4.6345139e-07,1.0689394e-11,1.4858999e-06,0.00014319416,1.5102208e-10
2.5446174e-05,3.7110756e-05,3.6430705e-05,1.404904e-10,0.00077683915,0.0075558419,4.3626065e-06,0.016854569,1.6242517,0.027437667,9.2780392e-06,9.1080219e-06,5.7135408e-12,0.00019492862,0.001895952,2.7207531e-07,0.0054439567,0.52462667,0.0027149982,2.3195319e-06,2.2770271e-06,4.7550852e-12,4.8777343e-05,0.00047442759,1.7007375e-08,0.001477101,0.14234622,0.00016360207,5.7988433e-07,5.6925813e-07,5.2315929e-12,1.2197164e-05,0.00011863441,1.052612e-09,0.00037754129,0.036383137,1.0267415e-05,1.4497117e-07,1.4231462e-07,5.166978e-12,3.049468e-06,2.9660325e-05,5.6060823e-11,9.492036e-05,0.009147346,6.4144085e-07,3.6242799e-08,3.5578662e-08,5.199674e-12,7.6237808e-07,7.4151885e-06,6.5444317e-12,2.3763831e-05,0.002290088,4.0067871e-08,9.0606997e-09,8.8946832e-09,5.2103877e-12,1.905952e-07,1.8538038e-06,1.0346224e-11,5.9430713e-06,0.00057272572,2.4974896e-09,2.265178e-09,2.2237376e-09,5.2065574e-12,4.7648843e-08,4.6345139e-07,1.0690504e-11,1.4859e-06,0.00014319416,1.5094481e-10
2.8963256e-05,3.7110756e-05,3.6430705e-05,1.4031948e-10,0.00077683915,0.0075558419,4.3625546e-06,0.016854569,1.6242517,0.027437664,9.2780392e-06,9.1080219e-06,5.6925575e-12,0.00019492862,0.001895952,2.7206889e-07,0.0054439567,0.52462667,0.0027149974,2.3195319e-06,2.2770271e-06,4.7576387e-12,4.8777343e-05,0.00047442759,1.7006626e-08,0.001477101,0.14234622,0.00016360201,5.7988433e-07,5.6925813e-07,5.2322036e-12,1.2197164e-05,0.00011863441,1.0525023e-09,0.00037754129,0.036383137,1.0267396e-05,1.4497117e-07,1.4231462e-07,5.1665894e-12,3.049468e-06,2.9660325e-05,5.6057936e-11,9.492036e-05,0.009147346,6.4144138e-07,3.6242799e-08,3.5578662e-08,5.1989524e-12,7.6237808e-07,7.4151885e-06,6.548706e-12,2.3763831e-05,0.002290088,4.0067339e-08,9.0607006e-09,8.8946832e-09,5.209666e-12,1.905952e-07,1.8538038e-06,1.0347778e-11,5.9430713e-06,0.00057272572,2.4974711e-09,2.2651776e-09,2.2237376e-09,5.2032822e-12,4.7648843e-08,4.6345139e-07,1.0690282e-11,1.4859e-06,0.00014319416,1.5118168e-10
3.2966458e-05,3.7110756e-05,3.6430705e-05,1.4012719e-10,0.00077683915,0.0075558415,4.3624951e-06,0.016854569,1.6242517,0.027437659,9.2780392e-06,9.1080219e-06,5.6679661e-12,0.00019492862,0.001895952,2.7206141e-07,0.0054439567,0.52462667,0.0027149967,2.3195319e-06,2.2770271e-06,4.7600812e-12,4.8777343e-05,0.00047442759,1.7005698e-08,0.001477101,0.14234622,0.00016360193,5.7988433e-07,5.6925813e-07,5.2323701e-12,1.2197164e-05,0.00011863441,1.0523994e-09,0.00037754129,0.036383137,1.0267393e-05,1.4497117e-07,1.4231462e-07,5.1672555e-12,3.049468e-06,2.9660325e-05,5.6036509e-11,9.492036e-05,0.009147346,6.4144023e-07,3.6242799e-08,3.5578662e-08,5.1983973e-12,7.6237808e-07,7.4151885e-06,6.5493722e-12,2.3763831e-05,0.002290088,4.0066582e-08,9.0606997e-09,8.8946823e-09,5.2096105e-12,1.905952e-07,1.8538038e-06,1.0346612e-11,5.9430713e-06,0.00057272572,2.4975478e-09,2.2651776e-09,2.2237374e-09,5.2042815e-12,4.7648843e-08,4.6345139e-07,1.0689838e-11,1.4859e-06,0.00014319416,1.5105006e-10
3.7522968e-05,3.7110756e-05,3.6430705e-05,1.3990636e-10,0.00077683915,0.0075558415,4.3624276e-06,0.016854569,1.6242517,0.027437654,9.2780392e-06,9.1080219e-06,5.640155e-12,0.00019492862,0.001895952,2.7205309e-07,0.0054439567,0.52462667,0.0027149957,2.3195319e-06,2.2770269e-06,4.7639115e-12,4.8777343e-05,0.00047442759,1.7004663e-08,0.001477101,0.14234622,0.00016360181,5.7988433e-07,5.6925813e-07,5.2332028e-12,1.2197164e-05,0.00011863441,1.0522728e-09,0.00037754129,0.036383137,1.0267373e-05,1.4497117e-07,1.4231462e-07,5.1672e-12,3.049468e-06,2.9660325e-05,5.6022964e-11,9.492036e-05,0.009147346,6.4143707e-07,3.6242799e-08,3.5578662e-08,5.199785e-12,7.6237808e-07,7.4151885e-06,6.5531469e-12,2.3763831e-05,0.002290088,4.0066793e-08,9.0606997e-09,8.8946823e-09,5.209555e-12,1.905952e-07,1.8538038e-06,1.0346946e-11,5.9430713e-06,0.00057272572,2.4973765e-09,2.2651774e-09,2.2237374e-09,5.2050031e-12,4.7648843e-08,4.6345139e-07,1.0690449e-11,1.4859e-06,0.00014319416,1.5110102e-10
4.2709264e-05,3.7110756e-05,3.6430702e-05,1.3965512e-10,0.00077683915,0.007555841,4.3623512e-06,0.016854567,1.6242517,0.027437648,9.2780392e-06,9.108021e-06,5.6095129e-12,0.00019492862,0.001895952,2.7204344e-07,0.0054439567,0.52462667,0.0027149947,2.3195319e-06,2.2770269e-06,4.7677418e-12,4.8777343e-05,0.00047442759,1.7003444e-08,0.001477101,0.14234622,0.00016360168,5.7988433e-07,5.6925813e-07,5.2333138e-12,1.2197164e-05,0.00011863441,1.0521304e-09,0.00037754129,0.036383137,1.0267362e-05,1.4497117e-07,1.4231462e-07,5.1661453e-12,3.049468e-06,2.9660325e-05,5.6005423e-11,9.492036e-05,0.009147346,6.4143664e-07,3.6242799e-08,3.5578662e-08,5.1996185e-12,7.6237808e-07,7.4151885e-06,6.5537575e-12,2.3763831e-05,0.002290088,4.0066267e-08,9.0606997e-09,8.8946823e-09,5.2112759e-12,1.905952e-07,1.8538038e-06,1.0345835e-11,5.9430713e-06,0.00057272572,2.4974571e-09,2.2651774e-09,2.2237374e-09,5.204448e-12,4.7648843e-08,4.6345139e-07,1.0689116e-11,1.4859e-06,0.00014319416,1.510278e-10
4.8612392e-05,3.7110756e-05,3.6430702e-05,1.3936818e-10,0.00077683915,0.0075558405,4.3622639e-06,0.016854567,1.6242516,0.027437642,9.2780392e-06,9.108021e-06,5.5734861e-12,0.00019492862,0.001895952,2.7203261e-07,0.0054439567,0.52462667,0.0027149935,2.3195319e-06,2.2770269e-06,4.7725157e-12,4.8777343e-05,0.00047442759,1.7002079e-08,0.001477101,0.1423462,0.00016360156,5.7988433e-07,5.6925808e-07,5.2337579e-12,1.2197164e-05,0.00011863441,1.0519492e-09,0.00037754129,0.036383137,1.0267344e-05,1.4497117e-07,1.4231462e-07,5.1659232e-12,3.049468e-06,2.9660323e-05,5.5986216e-11,9.492036e-05,0.009147346,6.4143349e-07,3.6242799e-08,3.5578662e-08,5.1985638e-12,7.6237808e-07,7.4151885e-06,6.5544237e-12,2.3763831e-05,0.002290088,4.006633e-08,9.0606997e-09,8.8946823e-09,5.2080562e-12,1.905952e-07,1.8538038e-06,1.0347445e-11,5.9430713e-06,0.00057272572,2.4974338e-09,2.2651774e-09,2.2237374e-09,5.2034488e-12,4.7648843e-08,4.6345139e-07,1.0689838e-11,1.4859e-06,0.00014319416,1.5113766e-10
5.5331429e-05,3.7110756e-05,3.6430702e-05,1.3904333e-10,0.00077683915,0.0075558405,4.3621642e-06,0.016854571,1.6242516,0.027437634,9.2780392e-06,9.108021e-06,5.5322413e-12,0.00019492862,0.001895952,2.7202035e-07,0.0054439567,0.52462667,0.0027149922,2.3195319e-06,2.2770269e-06,4.7774007e-12,4.8777343e-05,0.00047442759,1.7000554e-08,0.001477101,0.1423462,0.00016360141,5.7988433e-07,5.6925808e-07,5.2348681e-12,1.2197164e-05,0.00011863441,1.0517567e-09,0.00037754129,0.036383137,1.0267324e-05,1.4497117e-07,1.4231462e-07,5.1666449e-12,3.049468e-06,2.9660323e-05,5.5957738e-11,9.492036e-05,0.009147346,6.4143239e-07,3.6242799e-08,3.5578662e-08,5.199563e-12,7.6237808e-07,7.4151885e-06,6.5598083e-12,2.3763831e-05,0.002290088,4.0065907e-08,9.0606997e-09,8.8946823e-09,5.2093885e-12,1.905952e-07,1.8538038e-06,1.0346501e-11,5.9430713e-06,0.00057272572,2.4973236e-09,2.2651774e-09,2.2237372e-09,5.2052807e-12,4.7648843e-08,4.6345139e-07,1.0688561e-11,1.4859e-06,0.00014319416,1.5105645e-10
6.2979149e-05,3.7110756e-05,3.6430702e-05,1.3867263e-10,0.00077683915,0.0075558405,4.362051e-06,0.016854571,1.6242515,0.027437626,9.2780392e-06,9.108021e-06,5.4860005e-12,0.00019492862,0.001895952,2.7200618e-07,0.0054439567,0.52462667,0.0027149907,2.3195319e-06,2.2770269e-06,4.7831183e-12,4.8777343e-05,0.00047442759,1.6998778e-08,0.001477101,0.1423462,0.00016360123,5.7988433e-07,5.6925808e-07,5.2352567e-12,1.2197164e-05,0.00011863441,1.0515436e-09,0.00037754129,0.036383137,1.0267305e-05,1.4497117e-07,1.4231462e-07,5.1668669e-12,3.049468e-06,2.9660323e-05,5.5935367e-11,9.492036e-05,0.009147346,6.414294e-07,3.6242799e-08,3.5578662e-08,5.199563e-12,7.6237808e-07,7.4151885e-06,6.5643047e-12,2.3763831e-05,0.002290088,4.0065892e-08,9.0606997e-09,8.8946823e-09,5.2102211e-12,1.905952e-07,1.8538038e-06,1.0347667e-11,5.9430713e-06,0.00057272572,2.4972996e-09,2.2651774e-09,2.2237372e-09,5.204559e-12,4.7648843e-08,4.6345139e-07,1.0689727e-11,1.4859e-06,0.00014319416,1.5104806e-10
7.168391e-05,3.7110756e-05,3.6430698e-05,1.3825041e-10,0.00077683915,0.0075558401,4.3619223e-06,0.016854571,1.6242514,0.027437616,9.2780392e-06,9.1080201e-06,5.433709e-12,0.00019492862,0.0018959519,2.7199012e-07,0.0054439567,0.52462661,0.002714989,2.3195319e-06,2.2770269e-06,4.7897242e-12,4.8777343e-05,0.00047442759,1.6996778e-08,0.001477101,0.1423462,0.00016360103,5.7988433e-07,5.6925808e-07,5.2352012e-12,1.2197164e-05,0.00011863441,1.0512916e-09,0.00037754129,0.036383137,1.0267279e-05,1.4497117e-07,1.4231462e-07,5.1674776e-12,3.049468e-06,2.9660323e-05,5.5899896e-11,9.492036e-05,0.009147346,6.4142585e-07,3.6242799e-08,3.5578662e-08,5.199674e-12,7.6237808e-07,7.4151885e-06,6.5676908e-12,2.3763831e-05,0.002290088,4.0064829e-08,9.0606997e-09,8.8946823e-09,5.2106652e-12,1.905952e-07,1.8538038e-06,1.0348333e-11,5.9430713e-06,0.00057272572,2.4971799e-09,2.2651774e-09,2.223737e-09,5.2032822e-12,4.7648843e-08,4.6345139e-07,1.0690115e-11,1.4859e-06,0.00014319416,1.5105706e-10
8.1591814e-05,3.7110756e-05,3.6430698e-05,1.3777129e-10,0.00077683915,0.0075558396,4.3617757e-06,0.016854571,1.6242514,0.027437605,9.2780392e-06,9.1080201e-06,5.373757e-12,0.00019492862,0.0018959519,2.7197182e-07,0.0054439567,0.52462661,0.0027149871,2.3195319e-06,2.2770269e-06,4.7972182e-12,4.8777343e-05,0.00047442756,1.6994505e-08,0.001477101,0.1423462,0.0001636008,5.7988433e-07,5.6925808e-07,5.2372551e-12,1.2197164e-05,0.00011863441,1.0510001e-09,0.00037754129,0.036383137,1.0267252e-05,1.4497117e-07,1.4231462e-07,5.1670335e-12,3.049468e-06,2.9660323e-05,5.5864702e-11,9.492036e-05,0.009147346,6.414221e-07,3.6242799e-08,3.5578662e-08,5.1999516e-12,7.6237808e-07,7.4151885e-06,6.5718542e-12,2.3763831e-05,0.002290088,4.0064743e-08,9.0606997e-09,8.8946823e-09,5.2116089e-12,1.905952e-07,1.8538038e-06,1.0349221e-11,5.9430713e-06,0.00057272572,2.4971835e-09,2.2651774e-09,2.223737e-09,5.2031157e-12,4.7648843e-08,4.6345139e-07,1.0690615e-11,1.4859e-06,0.00014319416,1.5108176e-10
9.2869153e-05,3.7110756e-05,3.6430694e-05,1.3722523e-10,0.00077683915,0.0075558391,4.3616091e-06,0.016854571,1.6242512,0.027437592,9.2780392e-06,9.1080201e-06,5.3048677e-12,0.00019492862,0.0018959518,2.7195109e-07,0.0054439567,0.52462661,0.0027149849,2.3195319e-06,2.2770269e-06,4.8063775e-12,4.8777343e-05,0.00047442756,1.6991913e-08,0.001477101,0.1423462,0.00016360054,5.7988433e-07,5.6925808e-07,5.2376437e-12,1.2197164e-05,0.00011863441,1.0506706e-09,0.00037754129,0.036383137,1.0267218e-05,1.4497117e-07,1.4231462e-07,5.167089e-12,3.049468e-06,2.9660323e-05,5.5825844e-11,9.492036e-05,0.009147346,6.414186e-07,3.6242799e-08,3.5578662e-08,5.2004512e-12,7.6237808e-07,7.4151885e-06,6.5771832e-12,2.3763831e-05,0.002290088,4.0064436e-08,9.0606997e-09,8.8946823e-09,5.2105542e-12,1.905952e-07,1.8538038e-06,1.035072e-11,5.9430713e-06,0.00057272572,2.4970174e-09,2.2651774e-09,2.223737e-09,5.2027826e-12,4.7648843e-08,4.6345139e-07,1.0690449e-11,1.4859e-06,0.00014319416,1.5103324e-10
0.00010570521,3.7110756e-05,3.6430691e-05,1.3660328e-10,0.00077683915,0.0075558387,4.3614193e-06,0.016854571,1.6242512,0.027437578,9.2780392e-06,9.1080201e-06,5.2275961e-12,0.00019492862,0.0018959518,2.7192745e-07,0.0054439567,0.52462661,0.0027149824,2.3195319e-06,2.2770269e-06,4.8155924e-12,4.8777343e-05,0.00047442756,1.6988949e-08,0.001477101,0.14234619,0.00016360025,5.7988433e-07,5.6925808e-07,5.2397531e-12,1.2197164e-05,0.00011863441,1.0503097e-09,0.00037754129,0.036383137,1.0267182e-05,1.4497117e-07,1.4231462e-07,5.1680882e-12,3.049468e-06,2.9660323e-05,5.5780658e-11,9.492036e-05,0.009147346,6.4141394e-07,3.6242799e-08,3.5578662e-08,5.2012838e-12,7.6237808e-07,7.4151885e-06,6.5821237e-12,2.3763831e-05,0.002290088,4.0063872e-08,9.0606997e-09,8.8946823e-09,5.2092219e-12,1.905952e-07,1.8538038e-06,1.0351331e-11,5.9430713e-06,0.00057272572,2.4970234e-09,2.2651774e-09,2.223737e-09,5.2072235e-12,4.7648843e-08,4.6345139e-07,1.0690226e-11,1.4859e-06,0.00014319416,1.5102125e-10
0.00012031542,3.7110756e-05,3.6430691e-05,1.3589574e-10,0.00077683915,0.0075558382,4.3612031e-06,0.016854571,1.6242511,0.027437562,9.2780392e-06,9.1080192e-06,5.1388338e-12,0.00019492862,0.0018959517,2.7190054e-07,0.0054439567,0.52462655,0.0027149795,2.3195319e-06,2.2770269e-06,4.8264726e-12,4.8777343e-05,0.00047442754,1.698558e-08,0.001477101,0.14234619,0.00016359992,5.7988433e-07,5.6925808e-07,5.2406413e-12,1.2197164e-05,0.00011863441,1.0498875e-09,0.00037754129,0.036383137,1.0267142e-05,1.4497117e-07,1.4231462e-07,5.1678106e-12,3.049468e-06,2.9660323e-05,5.5726146e-11,9.492036e-05,0.009147346,6.4140927e-07,3.6242799e-08,3.5578662e-08,5.2003957e-12,7.6237808e-07,7.4151885e-06,6.5897288e-12,2.3763831e-05,0.002290088,4.0062915e-08,9.0606997e-09,8.8946823e-09,5.2111093e-12,1.905952e-07,1.8538038e-06,1.0351664e-11,5.9430713e-06,0.00057272572,2.4969816e-09,2.2651774e-09,2.223737e-09,5.2050031e-12,4.7648843e-08,4.6345139e-07,1.0690393e-11,1.4859e-06,0.00014319416,1.5104329e-10
0.000136945,3.7110756e-05,3.6430687e-05,1.3509016e-10,0.00077683915,0.0075558373,4.3609572e-06,0.016854571,1.6242509,0.027437543,9.2780392e-06,9.1080192e-06,5.0380256e-12,0.00019492862,0.0018959517,2.7186993e-07,0.0054439567,0.52462649,0.0027149762,2.3195319e-06,2.2770269e-06,4.8389071e-12,4.8777343e-05,0.00047442754,1.6981754e-08,0.001477101,0.14234619,0.00016359954,5.7988433e-07,5.6925808e-07,5.242029e-12,1.2197164e-05,0.00011863441,1.0494133e-09,0.00037754129,0.036383137,1.0267094e-05,1.4497117e-07,1.4231462e-07,5.1679216e-12,3.049468e-06,2.9660323e-05,5.5666693e-11,9.492036e-05,0.009147346,6.4140309e-07,3.6242799e-08,3.5578662e-08,5.1987303e-12,7.6237808e-07,7.4151885e-06,6.5970007e-12,2.3763831e-05,0.002290088,4.0062318e-08,9.0606997e-09,8.8946823e-09,5.2083338e-12,1.905952e-07,1.8538038e-06,1.035283e-11,5.9430713e-06,0.00057272572,2.4968295e-09,2.2651774e-09,2.223737e-09,5.2037263e-12,4.7648843e-08,4.6345139e-07,1.0690504e-11,1.4859e-06,0.00014319416,1.5102092e-10
0.00015587307,3.7110756e-05,3.6430683e-05,1.3417306e-10,0.00077683915,0.0075558368,4.3606772e-06,0.016854569,1.6242508,0.027437522,9.2780392e-06,9.1080183e-06,4.923506e-12,0.00019492862,0.0018959516,2.7183507e-07,0.0054439567,0.52462649,0.0027149725,2.3195319e-06,2.2770269e-06,4.8530624e-12,4.8777343e-05,0.00047442754,1.6977389e-08,0.001477101,0.14234619,0.0001635991,5.7988433e-07,5.6925808e-07,5.2441385e-12,1.2197164e-05,0.0001186344,1.0488657e-09,0.00037754129,0.036383137,1.0267041e-05,1.4497117e-07,1.4231462e-07,5.1667559e-12,3.049468e-06,2.9660323e-05,5.5599358e-11,9.492036e-05,0.009147346,6.4139615e-07,3.6242799e-08,3.5578662e-08,5.1998961e-12,7.6237808e-07,7.4151885e-06,6.6045502e-12,2.3763831e-05,0.002290088,4.0061381e-08,9.0606997e-09,8.8946823e-09,5.2103877e-12,1.905952e-07,1.8538038e-06,1.0353385e-11,5.9430713e-06,0.00057272572,2.496733e-09,2.2651772e-09,2.223737e-09,5.204559e-12,4.7648843e-08,4.6345139e-07,1.0690282e-11,1.4859e-06,0.00014319416,1.5101298e-10
0.00017741731,3.7110756e-05,3.643068e-05,1.3312951e-10,0.00077683915,0.0075558354,4.3603585e-06,0.016854569,1.6242507,0.027437498,9.2780392e-06,9.1080183e-06,4.7931659e-12,0.00019492862,0.0018959515,2.7179536e-07,0.0054439567,0.52462643,0.0027149682,2.3195319e-06,2.2770266e-06,4.8692161e-12,4.8777343e-05,0.00047442751,1.6972431e-08,0.001477101,0.14234619,0.00016359861,5.7988433e-07,5.6925808e-07,5.2460813e-12,1.2197164e-05,0.0001186344,1.0482444e-09,0.00037754129,0.036383137,1.0266979e-05,1.4497117e-07,1.4231462e-07,5.1679772e-12,3.049468e-06,2.9660323e-05,5.5522476e-11,9.492036e-05,0.009147346,6.4138852e-07,3.6242799e-08,3.5578662e-08,5.199674e-12,7.6237808e-07,7.4151881e-06,6.6139316e-12,2.3763831e-05,0.002290088,4.0060594e-08,9.0606997e-09,8.8946823e-09,5.2107763e-12,1.905952e-07,1.8538038e-06,1.0354995e-11,5.9430713e-06,0.00057272572,2.4966153e-09,2.2651772e-09,2.223737e-09,5.2054472e-12,4.7648843e-08,4.6345139e-07,1.0691781e-11,1.4859e-06,0.00014319416,1.5098017e-10
0.00020193932,3.7110756e-05,3.6430676e-05,1.319419e-10,0.00077683915,0.0075558349,4.3599959e-06,0.016854569,1.6242507,0.027437471,9.2780392e-06,9.1080183e-06,4.644396e-12,0.00019492862,0.0018959513,2.7175019e-07,0.0054439567,0.52462643,0.0027149634,2.3195319e-06,2.2770266e-06,4.8884785e-12,4.8777343e-05,0.00047442751,1.6966782e-08,0.001477101,0.14234617,0.00016359805,5.7988433e-07,5.6925808e-07,5.2481353e-12,1.2197164e-05,0.0001186344,1.0475382e-09,0.00037754129,0.036383133,1.026691e-05,1.4497117e-07,1.4231462e-07,5.1680327e-12,3.049468e-06,2.9660323e-05,5.5434213e-11,9.492036e-05,0.009147346,6.4137978e-07,3.6242799e-08,3.5578662e-08,5.199785e-12,7.6237808e-07,7.4151881e-06,6.6251449e-12,2.3763831e-05,0.002290088,4.0059483e-08,9.0606997e-09,8.8946832e-09,5.2099991e-12,1.905952e-07,1.8538038e-06,1.0356216e-11,5.9430713e-06,0.00057272572,2.4964684e-09,2.2651772e-09,2.223737e-09,5.204559e-12,4.7648843e-08,4.6345139e-07,1.0689616e-11,1.4859e-06,0.00014319416,1.5096008e-10
0.00022985067,3.7110756e-05,3.6430669e-05,1.3058959e-10,0.00077683915,0.0075558336,4.359583e-06,0.016854569,1.6242504,0.02743744,9.2780392e-06,9.1080174e-06,4.47542e-12,0.00019492862,0.0018959512,2.7169878e-07,0.0054439567,0.52462637,0.0027149579,2.3195319e-06,2.2770266e-06,4.9091287e-12,4.8777343e-05,0.00047442748,1.6960352e-08,0.001477101,0.14234617,0.00016359742,5.7988433e-07,5.6925808e-07,5.2507998e-12,1.2197164e-05,0.00011863439,1.0467341e-09,0.00037754129,0.036383133,1.0266831e-05,1.4497117e-07,1.4231462e-07,5.1683657e-12,3.049468e-06,2.9660321e-05,5.533346e-11,9.492036e-05,0.009147346,6.4137019e-07,3.6242799e-08,3.5578662e-08,5.1998406e-12,7.6237808e-07,7.4151881e-06,6.638412e-12,2.3763831e-05,0.002290088,4.0058239e-08,9.0606997e-09,8.8946832e-09,5.2112203e-12,1.905952e-07,1.8538038e-06,1.0358492e-11,5.9430713e-06,0.00057272566,2.4963036e-09,2.2651772e-09,2.223737e-09,5.2030602e-12,4.7648843e-08,4.6345139e-07,1.0689505e-11,1.4859e-06,0.00014319416,1.509502e-10
0.00026161984,3.7110756e-05,3.6430665e-05,1.2905044e-10,0.00077683915,0.0075558326,4.3591131e-06,0.016854571,1.6242502,0.027437404,9.2780392e-06,9.1080165e-06,4.2831294e-12,0.00019492862,0.0018959511,2.7164026e-07,0.0054439567,0.52462637,0.0027149517,2.3195319e-06,2.2770264e-06,4.9327209e-12,4.8777343e-05,0.00047442745,1.6953031e-08,0.001477101,0.14234617,0.00016359669,5.7988433e-07,5.6925808e-07,5.2532423e-12,1.2197164e-05,0.00011863439,1.0458185e-09,0.00037754129,0.036383133,1.0266741e-05,1.4497117e-07,1.4231462e-07,5.169587e-12,3.049468e-06,2.9660321e-05,5.5218941e-11,9.492036e-05,0.009147346,6.4135886e-07,3.6242799e-08,3.5578662e-08,5.1991189e-12,7.6237808e-07,7.4151881e-06,6.6519013e-12,2.3763831e-05,0.002290088,4.0056877e-08,9.0606997e-09,8.8946832e-09,5.2104432e-12,1.905952e-07,1.8538038e-06,1.0359991e-11,5.9430713e-06,0.00057272566,2.4961229e-09,2.2651772e-09,2.2237372e-09,5.2031712e-12,4.7648843e-08,4.6345139e-07,1.069228e-11,1.4859e-06,0.00014319416,1.5093277e-10
0.00029778004,3.7110756e-05,3.6430658e-05,1.2729934e-10,0.00077683915,0.0075558312,4.3585783e-06,0.016854571,1.6242499,0.027437364,9.2780392e-06,9.1080155e-06,4.0638604e-12,0.00019492862,0.001895951,2.7157365e-07,0.0054439567,0.52462631,0.0027149446,2.3195319e-06,2.2770264e-06,4.9602544e-12,4.8777343e-05,0.00047442742,1.6944699e-08,0.001477101,0.14234616,0.00016359586,5.7988433e-07,5.6925808e-07,5.257017e-12,1.2197164e-05,0.00011863439,1.0447792e-09,0.00037754129,0.036383133,1.0266637e-05,1.4497117e-07,1.4231462e-07,5.169587e-12,3.049468e-06,2.9660321e-05,5.5089211e-11,9.492036e-05,0.009147346,6.413461e-07,3.6242799e-08,3.5578665e-08,5.1998961e-12,7.6237808e-07,7.4151881e-06,6.6685546e-12,2.3763831e-05,0.002290088,4.0055225e-08,9.0606997e-09,8.8946832e-09,5.2098326e-12,1.905952e-07,1.8538038e-06,1.0361323e-11,5.9430713e-06,0.00057272566,2.4959389e-09,2.2651772e-09,2.2237374e-09,5.2041149e-12,4.7648843e-08,4.6345139e-07,1.0691503e-11,1.4859e-06,0.00014319416,1.5089907e-10
0.00033893817,3.7110756e-05,3.6430651e-05,1.2530527e-10,0.00077683915,0.0075558298,4.3579696e-06,0.016854569,1.6242497,0.027437318,9.2780392e-06,9.1080155e-06,3.8263837e-12,0.00019492862,0.0018959506,2.7149783e-07,0.0054439567,0.52462626,0.0027149365,2.3195319e-06,2.2770264e-06,4.9909521e-12,4.8777343e-05,0.00047442742,1.6935219e-08,0.001477101,0.14234616,0.00016359492,5.7988433e-07,5.6925808e-07,5.2612914e-12,1.2197164e-05,0.00011863439,1.0435953e-09,0.00037754129,0.036383133,1.0266521e-05,1.4497117e-07,1.4231462e-07,5.1701421e-12,3.049468e-06,2.9660321e-05,5.4940441e-11,9.492036e-05,0.0091473451,6.4133125e-07,3.6242799e-08,3.5578665e-08,5.2003402e-12,7.6237808e-07,7.4151881e-06,6.6860961e-12,2.3763831e-05,0.002290088,4.0053373e-08,9.0606997e-09,8.8946832e-09,5.2111648e-12,1.905952e-07,1.8538038e-06,1.0362711e-11,5.9430713e-06,0.00057272566,2.4957347e-09,2.2651772e-09,2.2237374e-09,5.2034488e-12,4.7648843e-08,4.6345139e-07,1.0691947e-11,1.4859e-06,0.00014319416,1.5087381e-10
0.00038578504,3.7110756e-05,3.6430643e-05,1.2303647e-10,0.00077683915,0.007555828,4.3572767e-06,0.016854569,1.6242493,0.027437266,9.2780392e-06,9.1080146e-06,3.5679237e-12,0.00019492862,0.0018959505,2.7141154e-07,0.0054439562,0.52462614,0.0027149273,2.3195319e-06,2.2770262e-06,5.0265347e-12,4.8777343e-05,0.00047442739,1.6924427e-08,0.001477101,0.14234614,0.00016359385,5.7988433e-07,5.6925808e-07,5.2659543e-12,1.2197164e-05,0.00011863439,1.0422453e-09,0.00037754129,0.036383133,1.0266388e-05,1.4497117e-07,1.4231462e-07,5.1711968e-12,3.049468e-06,2.9660321e-05,5.4772353e-11,9.492036e-05,0.0091473451,6.4131496e-07,3.6242799e-08,3.5578665e-08,5.1988414e-12,7.6237808e-07,7.4151881e-06,6.7069128e-12,2.3763831e-05,0.002290088,4.0051337e-08,9.0606997e-09,8.8946832e-09,5.2105542e-12,1.905952e-07,1.8538038e-06,1.0365875e-11,5.9430713e-06,0.00057272566,2.4954692e-09,2.2651772e-09,2.2237374e-09,5.2033933e-12,4.7648843e-08,4.6345139e-07,1.0690893e-11,1.4859e-06,0.00014319416,1.5083312e-10
0.00043910692,3.7110756e-05,3.6430636e-05,1.2045365e-10,0.00077683915,0.0075558256,4.356488e-06,0.016854569,1.624249,0.027437207,9.2780392e-06,9.1080137e-06,3.2739367e-12,0.00019492862,0.0018959501,2.7131331e-07,0.0054439562,0.52462614,0.0027149168,2.3195319e-06,2.2770262e-06,5.0670579e-12,4.8777343e-05,0.00047442736,1.6912145e-08,0.001477101,0.14234614,0.00016359263,5.7988433e-07,5.6925808e-07,5.2701177e-12,1.2197164e-05,0.00011863438,1.0407094e-09,0.00037754129,0.03638313,1.0266237e-05,1.4497117e-07,1.4231462e-07,5.1704752e-12,3.049468e-06,2.9660319e-05,5.4581728e-11,9.492036e-05,0.0091473451,6.4129589e-07,3.6242799e-08,3.5578669e-08,5.2002291e-12,7.6237808e-07,7.4151881e-06,6.7309491e-12,2.3763831e-05,0.0022900878,4.004899e-08,9.0606997e-09,8.8946841e-09,5.2099436e-12,1.905952e-07,1.8538038e-06,1.0369372e-11,5.9430713e-06,0.00057272566,2.4951585e-09,2.2651772e-09,2.2237374e-09,5.2058913e-12,4.7648843e-08,4.6345139e-07,1.0694279e-11,1.4859e-06,0.00014319416,1.5080526e-10
0.00049979877,3.7110756e-05,3.6430625e-05,1.1751355e-10,0.00077683915,0.0075558233,4.3555904e-06,0.016854571,1.6242485,0.027437139,9.2780392e-06,9.1080119e-06,2.9746761e-12,0.00019492862,0.0018959498,2.7120153e-07,0.0054439567,0.52462608,0.0027149049,2.3195319e-06,2.2770262e-06,5.1130211e-12,4.8777343e-05,0.0004744273,1.6898163e-08,0.001477101,0.14234613,0.00016359125,5.7988433e-07,5.6925808e-07,5.2753357e-12,1.2197164e-05,0.00011863438,1.0389632e-09,0.00037754129,0.03638313,1.0266064e-05,1.4497117e-07,1.4231462e-07,5.1721405e-12,3.049468e-06,2.9660319e-05,5.4363403e-11,9.492036e-05,0.0091473451,6.4127442e-07,3.6242799e-08,3.5578669e-08,5.1996185e-12,7.6237808e-07,7.4151876e-06,6.7588157e-12,2.3763831e-05,0.0022900878,4.0046298e-08,9.0606997e-09,8.8946841e-09,5.2106097e-12,1.905952e-07,1.8538038e-06,1.0373535e-11,5.9430713e-06,0.00057272566,2.4948314e-09,2.2651772e-09,2.2237374e-09,5.2015614e-12,4.7648843e-08,4.6345139e-07,1.069228e-11,1.4859e-06,0.00014319415,1.5075818e-10
0.00056887923,3.7110756e-05,3.6430614e-05,1.1416729e-10,0.00077683915,0.0075558205,4.3545686e-06,0.016854569,1.6242481,0.027437062,9.2780392e-06,9.108011e-06,2.6533775e-12,0.00019492862,0.0018959495,2.7107428e-07,0.0054439567,0.52462602,0.0027148913,2.3195319e-06,2.2770259e-06,5.1648685e-12,4.8777343e-05,0.00047442727,1.6882249e-08,0.001477101,0.14234613,0.00016358967,5.7988433e-07,5.6925808e-07,5.2812754e-12,1.2197164e-05,0.00011863437,1.036975e-09,0.00037754129,0.036383126,1.0265868e-05,1.4497117e-07,1.4231462e-07,5.1733062e-12,3.049468e-06,2.9660319e-05,5.4115712e-11,9.492036e-05,0.0091473442,6.4124994e-07,3.6242799e-08,3.5578672e-08,5.1999516e-12,7.6237808e-07,7.4151876e-06,6.7891803e-12,2.3763831e-05,0.0022900878,4.0043244e-08,9.0606997e-09,8.894685e-09,5.2103877e-12,1.905952e-07,1.8538038e-06,1.0377366e-11,5.9430713e-06,0.00057272566,2.4944328e-09,2.2651772e-09,2.2237376e-09,5.2039484e-12,4.7648843e-08,4.6345139e-07,1.0693779e-11,1.4859e-06,0.00014319415,1.5071522e-10
0.00064750776,3.7110756e-05,3.6430603e-05,1.1035828e-10,0.00077683915,0.0075558177,4.3534057e-06,0.016854571,1.6242476,0.027436974,9.2780392e-06,9.1080101e-06,2.287337e-12,0.00019492862,0.0018959491,2.7092944e-07,0.0054439567,0.52462584,0.0027148759,2.3195319e-06,2.2770259e-06,5.2244875e-12,4.8777343e-05,0.00047442722,1.6864136e-08,0.001477101,0.14234611,0.00016358787,5.7988433e-07,5.6925808e-07,5.289158e-12,1.2197164e-05,0.00011863437,1.0347124e-09,0.00037754129,0.036383122,1.0265645e-05,1.4497117e-07,1.4231463e-07,5.1732507e-12,3.049468e-06,2.9660319e-05,5.3832439e-11,9.492036e-05,0.0091473442,6.4122213e-07,3.6242799e-08,3.5578672e-08,5.2007287e-12,7.6237808e-07,7.4151876e-06,6.8245964e-12,2.3763831e-05,0.0022900878,4.0039799e-08,9.0606997e-09,8.8946859e-09,5.2098326e-12,1.905952e-07,1.8538038e-06,1.0380141e-11,5.9430713e-06,0.00057272566,2.4940096e-09,2.2651772e-09,2.2237379e-09,5.2055582e-12,4.7648843e-08,4.6345139e-07,1.0694834e-11,1.4859e-06,0.00014319415,1.5065454e-10
0.00073700406,3.7110756e-05,3.6430589e-05,1.0602319e-10,0.00077683915,0.007555814,4.352082e-06,0.016854569,1.624247,0.027436875,9.2780392e-06,9.1080092e-06,1.9212132e-12,0.00019492862,0.0018959488,2.7076459e-07,0.0054439567,0.52462578,0.0027148583,2.3195319e-06,2.2770259e-06,5.2912674e-12,4.8777343e-05,0.00047442716,1.6843521e-08,0.001477101,0.14234608,0.00016358583,5.7988433e-07,5.6925813e-07,5.2982618e-12,1.2197164e-05,0.00011863436,1.0321357e-09,0.00037754129,0.036383122,1.026539e-05,1.4497117e-07,1.4231465e-07,5.1753601e-12,3.049468e-06,2.9660318e-05,5.3511029e-11,9.492036e-05,0.0091473442,6.4119038e-07,3.6242799e-08,3.5578676e-08,5.2008953e-12,7.6237808e-07,7.4151876e-06,6.8641204e-12,2.3763831e-05,0.0022900878,4.0035829e-08,9.0606997e-09,8.8946868e-09,5.2093885e-12,1.905952e-07,1.8538037e-06,1.0385914e-11,5.9430713e-06,0.00057272566,2.4935145e-09,2.2651772e-09,2.2237381e-09,5.2035598e-12,4.7648843e-08,4.6345139e-07,1.0694112e-11,1.4859e-06,0.00014319415,1.505982e-10
0.00083887022,3.7110756e-05,3.6430574e-05,1.0108903e-10,0.00077683915,0.0075558098,4.3505754e-06,0.016854569,1.6242464,0.027436761,9.2780392e-06,9.1080083e-06,1.5185631e-12,0.00019492862,0.0018959482,2.7057694e-07,0.0054439567,0.52462566,0.0027148383,2.3195319e-06,2.2770259e-06,5.3684834e-12,4.8777343e-05,0.00047442713,1.6820052e-08,0.001477101,0.14234607,0.0001635835,5.7988433e-07,5.6925819e-07,5.3073657e-12,1.2197164e-05,0.00011863435,1.0292026e-09,0.00037754129,0.036383122,1.0265101e-05,1.4497117e-07,1.4231466e-07,5.1759708e-12,3.049468e-06,2.9660318e-05,5.3144933e-11,9.492036e-05,0.0091473442,6.4115434e-07,3.6242799e-08,3.557868e-08,5.1999516e-12,7.6237808e-07,7.4151876e-06,6.9098061e-12,2.3763831e-05,0.0022900878,4.0031327e-08,9.0606997e-09,8.8946877e-09,5.2109983e-12,1.905952e-07,1.8538037e-06,1.0391077e-11,5.9430713e-06,0.00057272566,2.4929566e-09,2.2651772e-09,2.2237383e-09,5.2052251e-12,4.7648843e-08,4.6345139e-07,1.0694612e-11,1.4859e-06,0.00014319415,1.5052576e-10
0.00095481598,3.7110756e-05,3.643056e-05,9.5472352e-11,0.00077683915,0.0075558051,4.3488605e-06,0.016854569,1.6242455,0.027436632,9.2780392e-06,9.1080065e-06,1.0601797e-12,0.00019492862,0.0018959476,2.7036337e-07,0.0054439567,0.52462548,0.0027148155,2.3195319e-06,2.2770262e-06,5.4553029e-12,4.8777343e-05,0.00047442704,1.6793343e-08,0.001477101,0.14234604,0.00016358085,5.7988433e-07,5.6925819e-07,5.3181903e-12,1.2197164e-05,0.00011863434,1.0258648e-09,0.00037754129,0.036383115,1.0264772e-05,1.4497117e-07,1.4231469e-07,5.177192e-12,3.049468e-06,2.9660316e-05,5.27281e-11,9.492036e-05,0.0091473432,6.411133e-07,3.6242799e-08,3.5578687e-08,5.2003957e-12,7.6237808e-07,7.4151876e-06,6.9609873e-12,2.3763831e-05,0.0022900878,4.0026205e-08,9.0606997e-09,8.8946885e-09,5.209444e-12,1.905952e-07,1.8538037e-06,1.0398959e-11,5.9430713e-06,0.00057272566,2.4923226e-09,2.2651772e-09,2.2237387e-09,5.2036153e-12,4.7648843e-08,4.6345139e-07,1.0695056e-11,1.4859e-06,0.00014319415,1.5044516e-10
0.0010867874,3.7110756e-05,3.6430542e-05,8.907991e-11,0.00077683915,0.0075558,4.3469086e-06,0.016854569,1.6242447,0.027436485,9.2780392e-06,9.1080055e-06,1.6156521e-12,0.00019492862,0.001895947,2.7012026e-07,0.0054439567,0.52462536,0.0027147896,2.3195319e-06,2.2770262e-06,5.5552229e-12,4.8777343e-05,0.00047442695,1.6762942e-08,0.001477101,0.14234601,0.00016357784,5.7988433e-07,5.692583e-07,5.3302363e-12,1.2197164e-05,0.00011863433,1.0220669e-09,0.00037754129,0.036383115,1.0264397e-05,1.4497117e-07,1.4231472e-07,5.1784688e-12,3.049468e-06,2.9660316e-05,5.2253479e-11,9.492036e-05,0.0091473423,6.4106665e-07,3.6242799e-08,3.5578694e-08,5.2008953e-12,7.6237808e-07,7.4151872e-06,7.0202177e-12,2.3763831e-05,0.0022900878,4.0020372e-08,9.0606997e-09,8.8946912e-09,5.2108873e-12,1.905952e-07,1.8538037e-06,1.0404899e-11,5.9430713e-06,0.00057272566,2.4915788e-09,2.2651772e-09,2.2237392e-09,5.2036153e-12,4.7648843e-08,4.6345139e-07,1.0697609e-11,1.4859e-06,0.00014319415,1.5035678e-10
0.0012369994,3.7110756e-05,3.6430523e-05,8.1803564e-11,0.00077683915,0.0075557944,4.3446869e-06,0.016854569,1.6242437,0.027436317,9.2780392e-06,9.1080046e-06,2.5172087e-12,0.00019492862,0.0018959462,2.6984357e-07,0.0054439567,0.52462518,0.00271476,2.3195319e-06,2.2770264e-06,5.6687988e-12,4.8777343e-05,0.00047442687,1.6728337e-08,0.001477101,0.14234601,0.00016357441,5.7988433e-07,5.6925842e-07,5.3449467e-12,1.2197164e-05,0.00011863432,1.0177424e-09,0.00037754129,0.036383111,1.0263971e-05,1.4497117e-07,1.4231475e-07,5.1808557e-12,3.049468e-06,2.9660312e-05,5.1714188e-11,9.492036e-05,0.0091473423,6.4101345e-07,3.6242799e-08,3.5578704e-08,5.2008953e-12,7.6237808e-07,7.4151872e-06,7.0871087e-12,2.3763831e-05,0.0022900875,4.0013718e-08,9.0606997e-09,8.8946939e-09,5.2104987e-12,1.905952e-07,1.8538037e-06,1.0413059e-11,5.9430713e-06,0.00057272566,2.4907547e-09,2.2651772e-09,2.2237399e-09,5.2046145e-12,4.7648843e-08,4.6345139e-07,1.0698997e-11,1.4859e-06,0.00014319415,1.5025314e-10
0.0014079732,3.7110756e-05,3.6430509e-05,7.3521578e-11,0.00077683915,0.0075557879,4.3421582e-06,0.016854567,1.6242427,0.027436127,9.2780392e-06,9.1080046e-06,3.5436098e-12,0.00019492862,0.0018959454,2.6952864e-07,0.0054439572,0.52462494,0.0027147265,2.3195319e-06,2.2770269e-06,5.7974736e-12,4.8777343e-05,0.00047442675,1.6688952e-08,0.001477101,0.14234596,0.0001635705,5.7988433e-07,5.6925859e-07,5.3602123e-12,1.2197164e-05,0.00011863431,1.0128215e-09,0.00037754129,0.036383104,1.0263485e-05,1.4497117e-07,1.4231479e-07,5.1823545e-12,3.049468e-06,2.9660312e-05,5.1099847e-11,9.492036e-05,0.0091473423,6.4095299e-07,3.6242799e-08,3.5578715e-08,5.2003402e-12,7.6237808e-07,7.4151872e-06,7.1633255e-12,2.3763831e-05,0.0022900875,4.000618e-08,9.0606997e-09,8.8946965e-09,5.2102767e-12,1.905952e-07,1.8538037e-06,1.0422496e-11,5.9430713e-06,0.00057272561,2.4898134e-09,2.2651772e-09,2.2237407e-09,5.2036708e-12,4.7648843e-08,4.6345139e-07,1.0699608e-11,1.4859e-06,0.00014319415,1.5013379e-10
0.0016025784,3.7110756e-05,3.6430487e-05,6.4095063e-11,0.00077683915,0.00755578,4.3392799e-06,0.016854569,1.6242412,0.02743591,9.2780392e-06,9.1080046e-06,4.7114534e-12,0.00019492862,0.0018959445,2.6917017e-07,0.0054439567,0.52462465,0.0027146882,2.3195319e-06,2.2770273e-06,5.9443006e-12,4.8777343e-05,0.00047442663,1.664412e-08,0.001477101,0.14234594,0.00016356605,5.7988433e-07,5.6925876e-07,5.3783644e-12,1.2197164e-05,0.00011863429,1.0072193e-09,0.00037754129,0.036383104,1.0262932e-05,1.4497117e-07,1.4231486e-07,5.1850191e-12,3.049468e-06,2.966031e-05,5.0400684e-11,9.492036e-05,0.0091473414,6.4088409e-07,3.6242799e-08,3.5578733e-08,5.2029492e-12,7.6237808e-07,7.4151867e-06,7.2492012e-12,2.3763831e-05,0.0022900875,3.9997583e-08,9.0606997e-09,8.894701e-09,5.2100546e-12,1.905952e-07,1.8538037e-06,1.0434986e-11,5.9430713e-06,0.00057272561,2.4887364e-09,2.2651769e-09,2.2237419e-09,5.202061e-12,4.7648843e-08,4.6345139e-07,1.0700163e-11,1.4859e-06,0.00014319415,1.5000029e-10
0.0018240812,3.7110756e-05,3.6430469e-05,5.3365812e-11,0.00077683915,0.0075557712,4.3360038e-06,0.016854571,1.6242398,0.027435663,9.2780392e-06,9.1080055e-06,6.0405014e-12,0.00019492862,0.0018959434,2.6876216e-07,0.0054439567,0.52462441,0.0027146447,2.3195319e-06,2.2770282e-06,6.1113892e-12,4.8777343e-05,0.00047442652,1.6593095e-08,0.001477101,0.14234589,0.00016356099,5.7988433e-07,5.6925904e-07,5.3986815e-12,1.2197164e-05,0.00011863428,1.0008437e-09,0.00037754129,0.036383096,1.0262303e-05,1.4497117e-07,1.4231495e-07,5.1864624e-12,3.049468e-06,2.9660307e-05,4.9604487e-11,9.492036e-05,0.0091473404,6.408057e-07,3.6242799e-08,3.5578754e-08,5.2023941e-12,7.6237808e-07,7.4151867e-06,7.3483997e-12,2.3763831e-05,0.0022900873,3.9987784e-08,9.0606997e-09,8.8947072e-09,5.2117199e-12,1.905952e-07,1.8538036e-06,1.0446366e-11,5.9430713e-06,0.00057272561,2.4875114e-09,2.2651772e-09,2.2237432e-09,5.20467e-12,4.7648843e-08,4.6345139e-07,1.0702661e-11,1.4859e-06,0.00014319415,1.4984985e-10
0.0020761995,3.7110756e-05,3.6430454e-05,4.1153247e-11,0.00077683915,0.0075557618,4.332275e-06,0.016854569,1.624238,0.027435382,9.2780392e-06,9.1080074e-06,7.5536799e-12,0.00019492862,0.0018959421,2.6829775e-07,0.0054439567,0.52462411,0.0027145952,2.3195319e-06,2.2770294e-06,6.3014038e-12,4.8777343e-05,0.00047442634,1.6535015e-08,0.001477101,0.14234585,0.00016355523,5.7988433e-07,5.692595e-07,5.4226623e-12,1.2197164e-05,0.00011863426,9.9358582e-10,0.00037754129,0.036383092,1.0261587e-05,1.4497117e-07,1.4231506e-07,5.1905702e-12,3.049468e-06,2.9660305e-05,4.8698323e-11,9.492036e-05,0.0091473395,6.4071646e-07,3.6242799e-08,3.5578783e-08,5.2022275e-12,7.6237808e-07,7.4151862e-06,7.4614759e-12,2.3763831e-05,0.0022900873,3.9976646e-08,9.0606997e-09,8.8947143e-09,5.2103877e-12,1.905952e-07,1.8538036e-06,1.0460632e-11,5.9430713e-06,0.00057272561,2.4861166e-09,2.2651772e-09,2.2237452e-09,5.2033933e-12,4.7648843e-08,4.6345136e-07,1.0704659e-11,1.4859e-06,0.00014319415,1.4967561e-10
0.0023631646,3.7110756e-05,3.643044e-05,2.7302716e-11,0.00077683915,0.0075557502,4.3280307e-06,0.016854569,1.6242361,0.027435062,9.2780392e-06,9.1080101e-06,9.2761909e-12,0.00019492862,0.0018959407,2.6776915e-07,0.0054439567,0.52462375,0.0027145388,2.3195319e-06,2.2770312e-06,6.5176753e-12,4.8777343e-05,0.0004744262,1.6468909e-08,0.001477101,0.1423458,0.00016354868,5.7988433e-07,5.6926001e-07,5.4481419e-12,1.2197164e-05,0.00011863423,9.8532577e-10,0.00037754129,0.036383085,1.0260772e-05,1.4497117e-07,1.4231519e-07,5.1942894e-12,3.049468e-06,2.9660303e-05,4.7667703e-11,9.492036e-05,0.0091473386,6.4061489e-07,3.6242799e-08,3.5578822e-08,5.2025051e-12,7.6237808e-07,7.4151862e-06,7.589207e-12,2.3763831e-05,0.0022900873,3.9963959e-08,9.0606997e-09,8.8947241e-09,5.2114424e-12,1.905952e-07,1.8538036e-06,1.0477841e-11,5.9430713e-06,0.00057272561,2.4845315e-09,2.2651772e-09,2.2237476e-09,5.20467e-12,4.7648843e-08,4.6345136e-07,1.0706824e-11,1.4859e-06,0.00014319413,1.4947771e-10
0.0026897931,3.7110756e-05,3.6430429e-05,1.1869616e-11,0.00077683915,0.0075557381,4.3231998e-06,0.016854569,1.6242341,0.027434698,9.2780392e-06,9.1080155e-06,1.1236345e-11,0.00019492862,0.0018959392,2.671675e-07,0.0054439567,0.52462333,0.0027144746,2.3195319e-06,2.2770334e-06,6.7638117e-12,4.8777343e-05,0.00047442599,1.6393665e-08,0.001477101,0.14234573,0.00016354121,5.7988433e-07,5.6926069e-07,5.4791172e-12,1.2197164e-05,0.00011863422,9.7592412e-10,0.00037754129,0.036383078,1.0259845e-05,1.4497117e-07,1.4231539e-07,5.197176e-12,3.049468e-06,2.9660299e-05,4.6493642e-11,9.492036e-05,0.0091473386,6.4049928e-07,3.6242799e-08,3.5578871e-08,5.2033378e-12,7.6237808e-07,7.4151858e-06,7.7346463e-12,2.3763831e-05,0.0022900871,3.994951e-08,9.0606997e-09,8.8947365e-09,5.2112203e-12,1.905952e-07,1.8538035e-06,1.0495715e-11,5.9430713e-06,0.00057272555,2.4827256e-09,2.2651772e-09,2.2237505e-09,5.2040594e-12,4.7648843e-08,4.6345136e-07,1.070749e-11,1.4859e-06,0.00014319413,1.49254e-10
0.003061567,3.7110756e-05,3.6430429e-05,6.8929307e-12,0.00077683915,0.0075557232,4.3177013e-06,0.016854571,1.6242316,0.027434284,9.2780392e-06,9.1080237e-06,1.3467893e-11,0.00019492862,0.0018959374,2.6648269e-07,0.0054439567,0.52462286,0.0027144015,2.3195319e-06,2.2770364e-06,7.0446982e-12,4.8777343e-05,0.00047442576,1.6308021e-08,0.001477101,0.14234565,0.00016353272,5.7988433e-07,5.692616e-07,5.5135896e-12,1.2197164e-05,0.00011863419,9.6522196e-10,0.00037754129,0.036383066,1.0258789e-05,1.4497117e-07,1.4231563e-07,5.202283e-12,3.049468e-06,2.9660296e-05,4.5158322e-11,9.492036e-05,0.0091473376,6.4036768e-07,3.6242799e-08,3.5578935e-08,5.2046145e-12,7.6237808e-07,7.4151853e-06,7.900125e-12,2.3763831e-05,0.0022900868,3.9933091e-08,9.0606997e-09,8.8947525e-09,5.2126081e-12,1.905952e-07,1.8538035e-06,1.0515311e-11,5.9430713e-06,0.00057272555,2.4806742e-09,2.2651772e-09,2.2237547e-09,5.2057803e-12,4.7648843e-08,4.6345139e-07,1.0710988e-11,1.4859e-06,0.00014319413,1.4899859e-10
0.0034847263,3.7110756e-05,3.6430436e-05,2.7403246e-11,0.00077683915,0.0075557069,4.3114428e-06,0.016854571,1.6242287,0.027433813,9.2780392e-06,9.1080356e-06,1.6007196e-11,0.00019492862,0.0018959354,2.6570322e-07,0.0054439567,0.52462226,0.0027143184,2.3195319e-06,2.2770407e-06,7.3636097e-12,4.8777343e-05,0.00047442553,1.6210541e-08,0.001477101,0.14234559,0.00016352305,5.7988433e-07,5.6926285e-07,5.553169e-12,1.2197164e-05,0.00011863416,9.5304142e-10,0.00037754129,0.036383055,1.0257587e-05,1.4497117e-07,1.4231595e-07,5.2067239e-12,3.049468e-06,2.9660292e-05,4.3639703e-11,9.492036e-05,0.0091473358,6.4021793e-07,3.6242799e-08,3.5579017e-08,5.2047255e-12,7.6237808e-07,7.4151853e-06,8.0895846e-12,2.3763831e-05,0.0022900868,3.9914386e-08,9.0606997e-09,8.8947738e-09,5.2126636e-12,1.905952e-07,1.8538035e-06,1.0540568e-11,5.9430713e-06,0.00057272555,2.4783357e-09,2.2651772e-09,2.2237601e-09,5.2053917e-12,4.7648843e-08,4.6345139e-07,1.071343e-11,1.4859e-06,0.00014319413,1.4870599e-10
0.0039663732,3.7110756e-05,3.6430454e-05,5.074785e-11,0.00077683915,0.0075556883,4.3043192e-06,0.016854569,1.6242254,0.027433276,9.2780392e-06,9.1080519e-06,1.8897939e-11,0.00019492862,0.0018959331,2.6481602e-07,0.0054439567,0.52462167,0.0027142238,2.3195319e-06,2.2770464e-06,7.7274853e-12,4.8777343e-05,0.00047442524,1.6099586e-08,0.001477101,0.1423455,0.00016351205,5.7988433e-07,5.6926439e-07,5.597578e-12,1.2197164e-05,0.00011863413,9.3917679e-10,0.00037754129,0.036383048,1.025622e-05,1.4497117e-07,1.4231637e-07,5.2121085e-12,3.049468e-06,2.9660288e-05,4.1910919e-11,9.492036e-05,0.0091473348,6.4004746e-07,3.6242799e-08,3.5579124e-08,5.2055582e-12,7.6237808e-07,7.4151849e-06,8.3034135e-12,2.3763831e-05,0.0022900866,3.9893095e-08,9.0606997e-09,8.8948013e-09,5.2103322e-12,1.905952e-07,1.8538035e-06,1.0566936e-11,5.9430713e-06,0.00057272555,2.4756734e-09,2.2651772e-09,2.2237669e-09,5.2048366e-12,4.7648843e-08,4.6345139e-07,1.0718537e-11,1.4859e-06,0.00014319413,1.4837465e-10
0.0045145916,3.7110756e-05,3.6430498e-05,7.7319151e-11,0.00077683915,0.0075556673,4.2962112e-06,0.016854571,1.6242218,0.027432665,9.2780392e-06,9.1080756e-06,2.2187974e-11,0.00019492862,0.0018959305,2.638062e-07,0.0054439567,0.52462101,0.0027141161,2.3195319e-06,2.2770537e-06,8.1407658e-12,4.8777343e-05,0.00047442492,1.5973297e-08,0.0014771009,0.14234541,0.00016349953,5.7988433e-07,5.6926649e-07,5.6490368e-12,1.2197164e-05,0.00011863409,9.2339664e-10,0.00037754129,0.036383033,1.0254663e-05,1.4497117e-07,1.4231692e-07,5.2188254e-12,3.049468e-06,2.9660287e-05,3.9942882e-11,9.492036e-05,0.009147333,6.3985341e-07,3.6242799e-08,3.5579266e-08,5.2065019e-12,7.6237808e-07,7.4151844e-06,8.5489393e-12,2.3763831e-05,0.0022900864,3.9868868e-08,9.0606997e-09,8.8948369e-09,5.2096105e-12,1.905952e-07,1.8538035e-06,1.0597467e-11,5.9430713e-06,0.00057272549,2.4726468e-09,2.2651772e-09,2.2237758e-09,5.2066684e-12,4.7648843e-08,4.6345139e-07,1.0721535e-11,1.4859e-06,0.00014319413,1.4799773e-10
0.005138583,3.7110756e-05,3.6430571e-05,1.0756251e-10,0.00077683915,0.0075556436,4.2869825e-06,0.016854571,1.6242177,0.02743197,9.2780392e-06,9.1081083e-06,2.5933311e-11,0.00019492862,0.0018959275,2.6265682e-07,0.0054439567,0.52462018,0.0027139934,2.3195319e-06,2.2770639e-06,8.6116669e-12,4.8777343e-05,0.00047442454,1.5829552e-08,0.001477101,0.14234529,0.00016348527,5.7988433e-07,5.6926922e-07,5.7071015e-12,1.2197164e-05,0.00011863405,9.0543478e-10,0.00037754129,0.036383018,1.0252891e-05,1.4497117e-07,1.4231763e-07,5.2261528e-12,3.049468e-06,2.9660281e-05,3.770334e-11,9.492036e-05,0.0091473311,6.3963255e-07,3.6242799e-08,3.5579447e-08,5.2063909e-12,7.6237808e-07,7.415184e-06,8.8268282e-12,2.3763831e-05,0.0022900861,3.9841291e-08,9.0606997e-09,8.8948822e-09,5.2117199e-12,1.905952e-07,1.8538035e-06,1.063255e-11,5.9430713e-06,0.00057272543,2.4691986e-09,2.2651772e-09,2.2237874e-09,5.2035598e-12,4.7648843e-08,4.6345139e-07,1.0725421e-11,1.4859e-06,0.00014319412,1.4756846e-10
0.0058488202,3.7110756e-05,3.6430683e-05,1.4198631e-10,0.00077683909,0.0075556161,4.2764784e-06,0.016854571,1.624213,0.027431178,9.2780392e-06,9.1081529e-06,3.0195679e-11,0.00019492862,0.001895924,2.6134857e-07,0.0054439567,0.52461934,0.0027138539,2.3195319e-06,2.2770771e-06,9.1472385e-12,4.8777343e-05,0.00047442416,1.566594e-08,0.001477101,0.14234516,0.00016346904,5.7988433e-07,5.692728e-07,5.7722715e-12,1.2197164e-05,0.00011863401,8.8499053e-10,0.00037754129,0.036383003,1.0250874e-05,1.4497117e-07,1.4231856e-07,5.2340909e-12,3.049468e-06,2.9660276e-05,3.5154601e-11,9.492036e-05,0.0091473293,6.3938116e-07,3.6242799e-08,3.5579681e-08,5.2066684e-12,7.6237808e-07,7.4151835e-06,9.1435193e-12,2.3763831e-05,0.0022900859,3.9809894e-08,9.0606997e-09,8.8949417e-09,5.2116644e-12,1.905952e-07,1.8538035e-06,1.0671741e-11,5.9430713e-06,0.00057272543,2.4652773e-09,2.2651772e-09,2.2238023e-09,5.2036708e-12,4.7648843e-08,4.6345144e-07,1.0729417e-11,1.4859e-06,0.00014319412,1.4707968e-10
0.006657224,3.7110756e-05,3.6430843e-05,1.8116719e-10,0.00077683909,0.0075555849,4.2645225e-06,0.016854571,1.6242076,0.027430277,9.2780392e-06,9.1082138e-06,3.5047354e-11,0.00019492862,0.0018959203,2.598595e-07,0.0054439567,0.52461833,0.0027136951,2.3195319e-06,2.2770946e-06,9.7564734e-12,4.8777343e-05,0.00047442366,1.5479714e-08,0.001477101,0.14234501,0.00016345058,5.7988433e-07,5.6927746e-07,5.8471561e-12,1.2197164e-05,0.00011863394,8.6172053e-10,0.00037754129,0.036382981,1.0248578e-05,1.4497117e-07,1.4231976e-07,5.2436389e-12,3.049468e-06,2.9660272e-05,3.2257474e-11,9.492036e-05,0.0091473265,6.3909504e-07,3.6242799e-08,3.5579987e-08,5.2088334e-12,7.6237808e-07,7.4151835e-06,9.5033981e-12,2.3763831e-05,0.0022900857,3.9774168e-08,9.0606997e-09,8.8950189e-09,5.2105542e-12,1.905952e-07,1.8538035e-06,1.0717482e-11,5.9430713e-06,0.00057272537,2.4608098e-09,2.2651772e-09,2.2238216e-09,5.2029492e-12,4.7648843e-08,4.6345147e-07,1.0734524e-11,1.4859e-06,0.00014319412,1.4652335e-10
0.0075773626,3.7110756e-05,3.6431084e-05,2.2576324e-10,0.00077683909,0.0075555495,4.2509142e-06,0.016854571,1.6242015,0.027429252,9.2780392e-06,9.1082948e-06,4.0571158e-11,0.00019492862,0.0018959158,2.5816463e-07,0.0054439567,0.52461714,0.0027135143,2.3195319e-06,2.2771178e-06,1.0450363e-11,4.8777343e-05,0.00047442317,1.5267749e-08,0.001477101,0.14234483,0.00016342955,5.7988433e-07,5.692836e-07,5.9333649e-12,1.2197164e-05,0.00011863389,8.3523438e-10,0.00037754129,0.036382958,1.0245965e-05,1.4497117e-07,1.4232133e-07,5.2547966e-12,3.049468e-06,2.9660267e-05,2.8960889e-11,9.492036e-05,0.0091473237,6.3876938e-07,3.6242799e-08,3.5580385e-08,5.2113869e-12,7.6237808e-07,7.4151831e-06,9.9144026e-12,2.3763831e-05,0.0022900852,3.9733499e-08,9.0606997e-09,8.8951184e-09,5.2115534e-12,1.905952e-07,1.8538037e-06,1.0768608e-11,5.9430713e-06,0.00057272537,2.4557263e-09,2.2651772e-09,2.2238469e-09,5.2033933e-12,4.7648843e-08,4.634515e-07,1.0741796e-11,1.4859e-06,0.00014319412,1.4589058e-10
0.0086246796,3.7110756e-05,3.6431418e-05,2.7652314e-10,0.00077683909,0.0075555095,4.2354251e-06,0.016854571,1.6241945,0.027428085,9.2780392e-06,9.1084039e-06,4.6890325e-11,0.00019492862,0.0018959111,2.5623551e-07,0.0054439567,0.52461588,0.0027133085,2.3195319e-06,2.277148e-06,1.1241064e-11,4.8777343e-05,0.00047442262,1.5026488e-08,0.001477101,0.14234465,0.00016340563,5.7988433e-07,5.6929156e-07,6.0301208e-12,1.2197164e-05,0.00011863383,8.05087e-10,0.00037754129,0.036382936,1.0242991e-05,1.4497117e-07,1.4232337e-07,5.2662319e-12,3.049468e-06,2.9660259e-05,2.5215607e-11,9.492036e-05,0.0091473209,6.3839869e-07,3.6242799e-08,3.55809e-08,5.212053e-12,7.6237808e-07,7.4151831e-06,1.0381029e-11,2.3763831e-05,0.002290085,3.9687207e-08,9.0606997e-09,8.895249e-09,5.2136073e-12,1.905952e-07,1.8538038e-06,1.0826617e-11,5.9430713e-06,0.00057272532,2.4499402e-09,2.2651772e-09,2.2238793e-09,5.2040594e-12,4.7648843e-08,4.6345153e-07,1.0751067e-11,1.4859e-06,0.00014319412,1.4516954e-10
0.0098167532,3.7110756e-05,3.6431884e-05,3.342977e-10,0.00077683909,0.0075554643,4.2177955e-06,0.016854571,1.6241866,0.027426757,9.2780392e-06,9.1085485e-06,5.4083071e-11,0.00019492862,0.0018959055,2.5403977e-07,0.0054439567,0.52461433,0.0027130743,2.3195319e-06,2.2771878e-06,1.2139567e-11,4.8777343e-05,0.00047442195,1.4751881e-08,0.001477101,0.14234443,0.00016337839,5.7988433e-07,5.693019e-07,6.1411431e-12,1.2197164e-05,0.00011863376,7.7077328e-10,0.00037754129,0.03638291,1.0239606e-05,1.4497117e-07,1.4232602e-07,5.2799987e-12,3.049468e-06,2.9660254e-05,2.0963453e-11,9.492036e-05,0.0091473171,6.3797676e-07,3.6242799e-08,3.5581568e-08,5.2136628e-12,7.6237808e-07,7.4151831e-06,1.0912937e-11,2.3763831e-05,0.0022900845,3.9634524e-08,9.0606997e-09,8.8954168e-09,5.212053e-12,1.905952e-07,1.853804e-06,1.0894508e-11,5.9430713e-06,0.00057272526,2.443354e-09,2.2651772e-09,2.2239215e-09,5.2053362e-12,4.7648843e-08,4.6345158e-07,1.0757284e-11,1.4859e-06,0.00014319411,1.4434953e-10
0.011173591,3.7110756e-05,3.6432524e-05,4.0005671e-10,0.00077683909,0.0075554131,4.1977294e-06,0.016854571,1.6241776,0.027425245,9.2780392e-06,9.1087404e-06,6.2270078e-11,0.00019492862,0.0018958993,2.5154055e-07,0.0054439567,0.52461267,0.0027128077,2.3195319e-06,2.2772399e-06,1.3163637e-11,4.8777343e-05,0.00047442125,1.443932e-08,0.001477101,0.14234419,0.0001633474,5.7988433e-07,5.6931543e-07,6.2677086e-12,1.2197164e-05,0.00011863368,7.3171652e-10,0.00037754129,0.036382876,1.0235753e-05,1.4497117e-07,1.4232947e-07,5.2957083e-12,3.049468e-06,2.9660248e-05,1.6154855e-11,9.492036e-05,0.0091473134,6.3749653e-07,3.6242799e-08,3.5582438e-08,5.2157167e-12,7.6237808e-07,7.4151831e-06,1.1523338e-11,2.3763831e-05,0.0022900838,3.9574554e-08,9.0606997e-09,8.8956345e-09,5.2121085e-12,1.905952e-07,1.8538042e-06,1.0970835e-11,5.9430713e-06,0.0005727252,2.4358578e-09,2.2651772e-09,2.2239761e-09,5.2025051e-12,4.7648843e-08,4.634517e-07,1.0768664e-11,1.4859e-06,0.00014319411,1.4341595e-10
0.012717966,3.7110756e-05,3.6433394e-05,4.7490406e-10,0.00077683915,0.0075553549,4.1748901e-06,0.016854573,1.6241672,0.027423524,9.2780392e-06,9.1089942e-06,7.1607664e-11,0.00019492862,0.0018958923,2.4869592e-07,0.0054439567,0.52461076,0.0027125043,2.3195319e-06,2.2773079e-06,1.4327983e-11,4.8777343e-05,0.00047442043,1.4083559e-08,0.001477101,0.14234392,0.00016331211,5.7988433e-07,5.69333e-07,6.4107608e-12,1.2197164e-05,0.0001186336,6.8726208e-10,0.00037754129,0.036382839,1.0231367e-05,1.4497117e-07,1.4233393e-07,5.3139715e-12,3.049468e-06,2.9660245e-05,1.0782097e-11,9.492036e-05,0.0091473078,6.3694991e-07,3.6242799e-08,3.5583565e-08,5.2167715e-12,7.6237808e-07,7.4151835e-06,1.2217449e-11,2.3763831e-05,0.0022900833,3.9506297e-08,9.0606997e-09,8.8959178e-09,5.2137739e-12,1.905952e-07,1.8538045e-06,1.1056933e-11,5.9430713e-06,0.00057272508,2.4273266e-09,2.2651772e-09,2.2240469e-09,5.2014504e-12,4.7648843e-08,4.6345181e-07,1.07791e-11,1.4859e-06,0.00014319409,1.4235341e-10
0.0144758,3.7110756e-05,3.6434565e-05,5.6009491e-10,0.00077683915,0.0075552892,4.1488946e-06,0.016854575,1.6241558,0.027421565,9.2780392e-06,9.1093289e-06,8.2249707e-11,0.00019492862,0.0018958845,2.4545815e-07,0.0054439567,0.52460849,0.0027121589,2.3195319e-06,2.2773968e-06,1.5653479e-11,4.8777343e-05,0.00047441956,1.3678628e-08,0.001477101,0.1423436,0.00016327196,5.7988433e-07,5.693559e-07,6.5745187e-12,1.2197164e-05,0.00011863352,6.3666267e-10,0.00037754129,0.036382802,1.0226375e-05,1.4497117e-07,1.4233973e-07,5.3342886e-12,3.049468e-06,2.9660237e-05,4.7085669e-12,9.492036e-05,0.0091473032,6.3632774e-07,3.6242799e-08,3.5585028e-08,5.2202132e-12,7.6237808e-07,7.4151849e-06,1.3008261e-11,2.3763831e-05,0.0022900826,3.9428604e-08,9.0606997e-09,8.8962846e-09,5.2126081e-12,1.905952e-07,1.8538051e-06,1.1154799e-11,5.9430713e-06,0.00057272502,2.4176145e-09,2.2651772e-09,2.2241387e-09,5.2021165e-12,4.7648843e-08,4.6345198e-07,1.0791867e-11,1.4859e-06,0.00014319408,1.4114387e-10
0.016476595,3.7110756e-05,3.6436137e-05,6.5705841e-10,0.00077683915,0.0075552152,4.1193066e-06,0.016854573,1.6241423,0.027419336,9.2780392e-06,9.1097691e-06,9.4362906e-11,0.00019492862,0.0018958756,2.417729e-07,0.0054439567,0.52460599,0.0027117658,2.3195319e-06,2.2775127e-06,1.7163326e-11,4.8777343e-05,0.00047441857,1.321773e-08,0.001477101,0.14234324,0.00016322625,5.7988433e-07,5.6938563e-07,6.762535e-12,1.2197164e-05,0.00011863343,5.7907024e-10,0.00037754129,0.036382753,1.0220693e-05,1.4497117e-07,1.4234726e-07,5.3578253e-12,3.049468e-06,2.9660236e-05,3.6541326e-12,9.492036e-05,0.0091472976,6.3561959e-07,3.6242799e-08,3.5586918e-08,5.2226001e-12,7.6237808e-07,7.4151862e-06,1.3907542e-11,2.3763831e-05,0.0022900819,3.9340174e-08,9.0606997e-09,8.896758e-09,5.2132743e-12,1.905952e-07,1.8538059e-06,1.126732e-11,5.9430713e-06,0.00057272491,2.4065612e-09,2.2651772e-09,2.2242574e-09,5.2049476e-12,4.7648843e-08,4.6345218e-07,1.0803858e-11,1.4859e-06,0.00014319406,1.3976731e-10
0.018753933,3.7110756e-05,3.6438232e-05,7.6742157e-10,0.00077683915,0.0075551309,4.0856298e-06,0.016854575,1.6241273,0.027416798,9.2780392e-06,9.1103475e-06,1.0815032e-10,0.00019492862,0.0018958657,2.3757833e-07,0.0054439567,0.52460313,0.0027113183,2.3195319e-06,2.277664e-06,1.888123e-11,4.8777343e-05,0.00047441749,1.2693132e-08,0.001477101,0.14234282,0.00016317422,5.7988433e-07,5.6942429e-07,6.9754202e-12,1.2197164e-05,0.00011863333,5.1351745e-10,0.00037754129,0.036382701,1.0214226e-05,1.4497117e-07,1.4235702e-07,5.3841931e-12,3.049468e-06,2.9660236e-05,1.1601275e-11,9.492036e-05,0.0091472911,6.3481355e-07,3.6242799e-08,3.5589373e-08,5.2257088e-12,7.6237808e-07,7.415189e-06,1.49315e-11,2.3763831e-05,0.0022900812,3.9239521e-08,9.0606997e-09,8.8973735e-09,5.2129412e-12,1.905952e-07,1.8538068e-06,1.1393997e-11,5.9430713e-06,0.00057272485,2.3939798e-09,2.2651772e-09,2.2244115e-09,5.2050586e-12,4.7648843e-08,4.6345249e-07,1.0820067e-11,1.4859e-06,0.00014319406,1.3820006e-10
0.021346038,3.7110756e-05,3.6441012e-05,8.9303576e-10,0.00077683921,0.0075550359,4.0472993e-06,0.016854575,1.6241099,0.02741391,9.2780392e-06,9.1111042e-06,1.2384282e-10,0.00019492862,0.0018958546,2.3280406e-07,0.0054439567,0.52459985,0.0027108091,2.3195319e-06,2.2778609e-06,2.0835611e-11,4.8777343e-05,0.00047441633,1.209603e-08,0.001477101,0.14234236,0.000163115,5.7988433e-07,5.6947448e-07,7.2188366e-12,1.2197164e-05,0.00011863324,4.3890475e-10,0.00037754129,0.036382638,1.0206865e-05,1.4497117e-07,1.4236969e-07,5.4141136e-12,3.049468e-06,2.9660236e-05,2.0842106e-11,9.492036e-05,0.0091472827,6.3389611e-07,3.6242799e-08,3.5592556e-08,5.2295945e-12,7.6237808e-07,7.4151926e-06,1.6097068e-11,2.3763831e-05,0.0022900803,3.9124956e-08,9.0606997e-09,8.898172e-09,5.2134963e-12,1.905952e-07,1.853808e-06,1.1539214e-11,5.9430713e-06,0.00057272468,2.3796595e-09,2.2651772e-09,2.2246112e-09,5.2057247e-12,4.7648843e-08,4.6345284e-07,1.0839163e-11,1.4859e-06,0.00014319405,1.3641738e-10
0.024296413,3.7110756e-05,3.6444693e-05,1.0360074e-09,0.00077683915,0.0075549297,4.0036722e-06,0.016854577,1.6240903,0.027410623,9.2780392e-06,9.1120937e-06,1.4170404e-10,0.00019492862,0.0018958424,2.2736999e-07,0.0054439567,0.52459615,0.0027102294,2.3195319e-06,2.2781171e-06,2.3060942e-11,4.8777343e-05,0.00047441508,1.1416404e-08,0.001477101,0.14234182,0.0001630476,5.7988433e-07,5.6953962e-07,7.4961704e-12,1.2197164e-05,0.00011863316,3.539794e-10,0.00037754126,0.036382571,1.0198487e-05,1.4497117e-07,1.4238611e-07,5.4478089e-12,3.049468e-06,2.9660245e-05,3.141637e-11,9.492036e-05,0.0091472743,6.3285187e-07,3.6242799e-08,3.5596681e-08,5.2348681e-12,7.6237808e-07,7.4151976e-06,1.7423452e-11,2.3763831e-05,0.0022900791,3.8994556e-08,9.0606997e-09,8.899204e-09,5.2137739e-12,1.905952e-07,1.8538099e-06,1.1705303e-11,5.9430713e-06,0.00057272462,2.3633597e-09,2.2651772e-09,2.2248696e-09,5.2043925e-12,4.7648843e-08,4.6345335e-07,1.086109e-11,1.4859e-06,0.00014319403,1.34387e-10
0.02765458,3.7110756e-05,3.6449546e-05,1.198735e-09,0.00077683915,0.0075548091,3.9540166e-06,0.016854577,1.624068,0.027406882,9.2780392e-06,9.113387e-06,1.6203433e-10,0.00019492862,0.0018958286,2.2118495e-07,0.0054439567,0.52459192,0.0027095697,2.3195319e-06,2.2784504e-06,2.5593749e-11,4.8777343e-05,0.00047441374,1.0642848e-08,0.001477101,0.14234121,0.00016297089,5.7988433e-07,5.6962421e-07,7.810752e-12,1.2197164e-05,0.00011863308,2.573165e-10,0.00037754126,0.036382489,1.0188951e-05,1.4497117e-07,1.4240742e-07,5.488221e-12,3.049468e-06,2.9660257e-05,4.3473503e-11,9.492036e-05,0.009147265,6.316633e-07,3.6242799e-08,3.5602024e-08,5.239531e-12,7.6237808e-07,7.4152049e-06,1.8933854e-11,2.3763831e-05,0.0022900777,3.8846133e-08,9.0606997e-09,8.9005434e-09,5.2151061e-12,1.905952e-07,1.8538121e-06,1.1892431e-11,5.9430713e-06,0.00057272444,2.3448068e-09,2.2651772e-09,2.2252045e-09,5.2072791e-12,4.7648843e-08,4.63454e-07,1.0883572e-11,1.4859e-06,0.000143194,1.3207591e-10
0.031476901,3.7110756e-05,3.6455935e-05,1.3839475e-09,0.00077683921,0.007554675,3.8975e-06,0.016854579,1.6240426,0.027402623,9.2780401e-06,9.115076e-06,1.8519336e-10,0.00019492862,0.0018958136,2.1414515e-07,0.0054439567,0.52458715,0.0027088187,2.3195319e-06,2.2788838e-06,2.8476499e-11,4.8777343e-05,0.00047441231,9.7623823e-09,0.001477101,0.14234053,0.00016288357,5.7988433e-07,5.6973397e-07,8.1695206e-12,1.2197164e-05,0.00011863302,1.4729412e-10,0.00037754126,0.036382399,1.0178097e-05,1.4497117e-07,1.4243504e-07,5.5319638e-12,3.049468e-06,2.9660279e-05,5.7212346e-11,9.492036e-05,0.0091472529,6.3031044e-07,3.6242799e-08,3.5608949e-08,5.2451377e-12,7.6237808e-07,7.4152154e-06,2.065248e-11,2.3763831e-05,0.0022900766,3.8677197e-08,9.0606997e-09,8.9022771e-09,5.2159943e-12,1.905952e-07,1.8538152e-06,1.2105428e-11,5.9430713e-06,0.00057272427,2.3236903e-09,2.2651772e-09,2.2256386e-09,5.2025606e-12,4.7648843e-08,4.6345485e-07,1.0909607e-11,1.4859e-06,0.00014319399,1.2944634e-10
0.03582753,3.7110756e-05,3.6464324e-05,1.59475e-09,0.00077683915,0.0075545241,3.8331745e-06,0.016854579,1.6240135,0.027397776,9.2780401e-06,9.117276e-06,2.1156632e-10,0.00019492862,0.001895797,2.0613252e-07,0.0054439567,0.52458173,0.002707964,2.3195319e-06,2.279447e-06,3.1757486e-11,4.8777343e-05,0.00047441086,8.760232e-09,0.001477101,0.14233974,0.00016278418,5.7988433e-07,5.6987636e-07,8.5769725e-12,1.2197164e-05,0.00011863299,2.2211677e-11,0.00037754126,0.036382299,1.0165742e-05,1.4497117e-07,1.4247084e-07,5.5822569e-12,3.049468e-06,2.9660314e-05,7.2852946e-11,9.492036e-05,0.0091472408,6.2877061e-07,3.6242799e-08,3.5617926e-08,5.2525762e-12,7.6237808e-07,7.415229e-06,2.2608415e-11,2.3763831e-05,0.0022900749,3.848491e-08,9.0606997e-09,8.9045242e-09,5.2151616e-12,1.905952e-07,1.8538194e-06,1.2349954e-11,5.9430713e-06,0.00057272409,2.2996545e-09,2.2651772e-09,2.2262006e-09,5.207168e-12,4.7648843e-08,4.6345596e-07,1.0940915e-11,1.4859e-06,0.00014319396,1.2645274e-10
0.040779488,3.7110756e-05,3.6475314e-05,1.8346775e-09,0.00077683915,0.0075543546,3.7599618e-06,0.016854579,1.6239808,0.02739226,9.2780401e-06,9.1201418e-06,2.4158325e-10,0.00019492862,0.0018957789,1.9701262e-07,0.0054439567,0.52457547,0.0027069912,2.3195319e-06,2.280178e-06,3.5492387e-11,4.8777343e-05,0.0004744094,7.6195821e-09,0.001477101,0.14233884,0.00016267106,5.7988433e-07,5.7006099e-07,9.0412122e-12,1.2197165e-05,0.000118633,1.2053475e-10,0.00037754126,0.036382183,1.015168e-05,1.4497117e-07,1.4251724e-07,5.6398775e-12,3.049468e-06,2.9660365e-05,9.0663865e-11,9.492036e-05,0.0091472259,6.2701795e-07,3.6242799e-08,3.5629551e-08,5.2583493e-12,7.6237808e-07,7.4152481e-06,2.4835245e-11,2.3763831e-05,0.0022900733,3.8266046e-08,9.0606997e-09,8.9074339e-09,5.2167159e-12,1.905952e-07,1.8538249e-06,1.2626566e-11,5.9430713e-06,0.00057272386,2.2722971e-09,2.2651772e-09,2.2269286e-09,5.2083338e-12,4.7648843e-08,4.6345741e-07,1.097511e-11,1.4859e-06,0.00014319395,1.2304563e-10
0.046415888,3.711076e-05,3.6489699e-05,2.1077517e-09,0.00077683921,0.007554167,3.6766344e-06,0.016854582,1.6239434,0.027385981,9.2780401e-06,9.1238717e-06,2.7574837e-10,0.00019492862,0.0018957594,1.8663249e-07,0.0054439567,0.52456838,0.0027058839,2.3195319e-06,2.2811275e-06,3.9743486e-11,4.8777343e-05,0.00047440795,6.3212929e-09,0.001477101,0.14233784,0.0001625423,5.7988433e-07,5.7030047e-07,9.5699559e-12,1.2197165e-05,0.00011863308,2.8272634e-10,0.00037754126,0.036382053,1.0135675e-05,1.4497117e-07,1.4257735e-07,5.7050475e-12,3.049468e-06,2.9660439e-05,1.1093637e-10,9.492036e-05,0.00914721,6.2502306e-07,3.6242799e-08,3.5644614e-08,5.2677307e-12,7.6237808e-07,7.4152731e-06,2.7369329e-11,2.3763831e-05,0.0022900712,3.8016932e-08,9.0606997e-09,8.9112042e-09,5.2175486e-12,1.905952e-07,1.853832e-06,1.2942702e-11,5.9430713e-06,0.00057272363,2.2411582e-09,2.2651772e-09,2.2278714e-09,5.2050586e-12,4.7648843e-08,4.6345932e-07,1.1015688e-11,1.4859e-06,0.00014319392,1.191674e-10
0.052831333,3.711076e-05,3.6508489e-05,2.4185502e-09,0.00077683921,0.0075539574,3.5817957e-06,0.016854584,1.6239007,0.027378834,9.2780401e-06,9.1287229e-06,3.146341e-10,0.00019492862,0.0018957384,1.7481802e-07,0.0054439567,0.52456039,0.0027046237,2.3195319e-06,2.2823592e-06,4.4581783e-11,4.8777343e-05,0.00047440664,4.8435824e-09,0.001477101,0.14233667,0.00016239575,5.7988433e-07,5.7061078e-07,1.0170864e-11,1.2197165e-05,0.00011863325,4.6736831e-10,0.00037754123,0.036381904,1.0117457e-05,1.4497117e-07,1.4265524e-07,5.7799876e-12,3.049468e-06,2.9660543e-05,1.3401091e-10,9.492036e-05,0.0091471914,6.2275244e-07,3.6242799e-08,3.5664126e-08,5.2759463e-12,7.6237808e-07,7.4153072e-06,3.0254965e-11,2.3763831e-05,0.0022900689,3.7733387e-08,9.0606997e-09,8.9160865e-09,5.2199356e-12,1.905952e-07,1.8538415e-06,1.3301193e-11,5.9430713e-06,0.00057272339,2.2057152e-09,2.2651772e-09,2.2290927e-09,5.2061133e-12,4.7648843e-08,4.6346179e-07,1.1061041e-11,1.4859e-06,0.00014319389,1.147531e-10
0.060133498,3.7110764e-05,3.6533009e-05,2.7722808e-09,0.00077683921,0.007553726,3.4738564e-06,0.016854586,1.6238521,0.027370701,9.2780401e-06,9.1350275e-06,3.5889369e-10,0.00019492862,0.0018957162,1.6137108e-07,0.0054439576,0.52455121,0.0027031893,2.3195319e-06,2.2839572e-06,5.0088877e-11,4.8777343e-05,0.00047440559,3.1616577e-09,0.001477101,0.14233537,0.00016222895,5.7988433e-07,5.71013e-07,1.0855816e-11,1.2197165e-05,0.00011863355,6.7754813e-10,0.00037754129,0.036381736,1.0096722e-05,1.4497117e-07,1.4275614e-07,5.863976e-12,3.049468e-06,2.9660689e-05,1.6027873e-10,9.492036e-05,0.0091471709,6.2016799e-07,3.6242799e-08,3.5689393e-08,5.2871596e-12,7.6237808e-07,7.4153522e-06,3.353795e-11,2.3763831e-05,0.0022900663,3.7410653e-08,9.0606997e-09,8.9224086e-09,5.2204352e-12,1.905952e-07,1.8538539e-06,1.3710144e-11,5.9430713e-06,0.0005727231,2.1653738e-09,2.2651772e-09,2.2306736e-09,5.2064464e-12,4.7648843e-08,4.63465e-07,1.1111445e-11,1.4859e-06,0.00014319386,1.0972917e-10
0.068444943,3.7110764e-05,3.6564961e-05,3.1748703e-09,0.00077683927,0.0075534713,3.351008e-06,0.01685459,1.6237971,0.027361443,9.2780401e-06,9.1432148e-06,4.0926851e-10,0.00019492862,0.001895693,1.4606617e-07,0.0054439572,0.52454084,0.0027015567,2.3195319e-06,2.286029e-06,5.6369187e-11,4.8777343e-05,0.00047440492,1.2473015e-09,0.001477101,0.14233387,0.0001620391,5.7988433e-07,5.7153409e-07,1.1636136e-11,1.2197165e-05,0.00011863403,9.1677638e-10,0.00037754129,0.036381543,1.0073121e-05,1.4497117e-07,1.4288679e-07,5.9608429e-12,3.049468e-06,2.9660887e-05,1.9018193e-10,9.492036e-05,0.0091471467,6.1722635e-07,3.6242799e-08,3.5722103e-08,5.2996496e-12,7.6237808e-07,7.4154118e-06,3.7275016e-11,2.3763831e-05,0.0022900635,3.7043312e-08,9.0606997e-09,8.9305923e-09,5.2235438e-12,1.905952e-07,1.85387e-06,1.4175161e-11,5.9430713e-06,0.00057272275,2.1194569e-09,2.2651772e-09,2.2327205e-09,5.2048921e-12,4.7648843e-08,4.6346923e-07,1.116951e-11,1.4859e-06,0.00014319381,1.0401063e-10
0.077905167,3.7110767e-05,3.6606558e-05,3.6330615e-09,0.00077683927,0.0075531928,3.2111928e-06,0.016854592,1.6237344,0.027350907,9.2780401e-06,9.1538423e-06,4.6660287e-10,0.00019492862,0.0018956694,1.2864668e-07,0.0054439572,0.52452898,0.0026996985,2.3195319e-06,2.2887141e-06,6.3517414e-11,4.8777343e-05,0.00047440486,9.315993e-10,0.001477101,0.14233218,0.00016182301,5.7988433e-07,5.7220893e-07,1.2522205e-11,1.2197165e-05,0.00011863474,1.1890667e-09,0.00037754129,0.036381327,1.0046258e-05,1.4497117e-07,1.4305594e-07,6.0711436e-12,3.049468e-06,2.9661158e-05,2.2421826e-10,9.492036e-05,0.0091471197,6.1387815e-07,3.6242799e-08,3.5764447e-08,5.3143046e-12,7.6237808e-07,7.4154909e-06,4.1528836e-11,2.3763831e-05,0.0022900603,3.6625199e-08,9.0606997e-09,8.9411856e-09,5.2232663e-12,1.905952e-07,1.8538913e-06,1.4705015e-11,5.9430713e-06,0.00057272235,2.067193e-09,2.2651772e-09,2.2353694e-09,5.2057247e-12,4.7648843e-08,4.6347469e-07,1.1237344e-11,1.4859e-06,0.00014319379,9.7501063e-11
0.088672952,3.7110771e-05,3.6660647e-05,4.1545273e-09,0.00077683933,0.0075528896,3.0520696e-06,0.016854595,1.6236629,0.027338916,9.278041e-06,9.1676247e-06,5.3185834e-10,0.00019492864,0.0018956462,1.0882056e-07,0.0054439572,0.52451551,0.0026975836,2.3195319e-06,2.2921924e-06,7.1658735e-11,4.8777343e-05,0.00047440571,3.4115955e-09,0.001477101,0.14233024,0.00016157706,5.7988433e-07,5.7308256e-07,1.3532231e-11,1.2197165e-05,0.00011863578,1.4989877e-09,0.00037754129,0.036381077,1.0015683e-05,1.4497117e-07,1.4327486e-07,6.1959327e-12,3.049468e-06,2.9661522e-05,2.6295827e-10,9.492036e-05,0.009147089,6.1006719e-07,3.6242799e-08,3.5819237e-08,5.3275717e-12,7.6237808e-07,7.4155951e-06,4.6369519e-11,2.3763831e-05,0.0022900566,3.6149298e-08,9.0606997e-09,8.9548911e-09,5.2260973e-12,1.905952e-07,1.8539188e-06,1.53072e-11,5.9430713e-06,0.000572722,2.0077059e-09,2.2651769e-09,2.2387967e-09,5.2065019e-12,4.7648843e-08,4.6348183e-07,1.1310342e-11,1.4859e-06,0.00014319374,9.0092489e-11
0.10092902,3.7110774e-05,3.6730911e-05,4.7479974e-09,0.00077683938,0.0075525637,2.8709745e-06,0.016854599,1.6235818,0.027325268,9.278041e-06,9.1854881e-06,6.0612881e-10,0.00019492864,0.0018956246,8.6255503e-08,0.0054439576,0.52450019,0.0026951765,2.3195319e-06,2.2966956e-06,8.0934204e-11,4.8777343e-05,0.00047440786,6.2342833e-09,0.001477101,0.14232805,0.00016129712,5.7988433e-07,5.7421295e-07,1.4680868e-11,1.2197165e-05,0.00011863726,1.8517399e-09,0.00037754126,0.036380798,9.9808823e-06,1.4497117e-07,1.4355804e-07,6.3377081e-12,3.049468e-06,2.9662011e-05,3.0705316e-10,9.492036e-05,0.0091470545,6.0572953e-07,3.6242799e-08,3.589011e-08,5.3460014e-12,7.6237808e-07,7.4157319e-06,5.1880888e-11,2.3763831e-05,0.0022900526,3.5607622e-08,9.0606997e-09,8.9726182e-09,5.2274851e-12,1.905952e-07,1.853955e-06,1.5992985e-11,5.9430713e-06,0.00057272153,1.9399963e-09,2.2651772e-09,2.2432294e-09,5.2091664e-12,4.7648843e-08,4.6349106e-07,1.1397605e-11,1.4859e-06,0.00014319371,8.1659401e-11
0.11487908,3.7110782e-05,3.6822083e-05,5.4234028e-09,0.0007768395,0.0075522172,2.664877e-06,0.016854607,1.6234894,0.027309736,9.278041e-06,9.2086229e-06,6.9065959e-10,0.00019492864,0.0018956059,6.0573327e-08,0.0054439576,0.52448285,0.0026924369,2.3195319e-06,2.3025218e-06,9.1501973e-11,4.8777343e-05,0.00047441182,9.4470037e-09,0.001477101,0.14232558,0.0001609785,5.7988433e-07,5.7567485e-07,1.5989654e-11,1.2197165e-05,0.00011863933,2.2532415e-09,0.00037754126,0.036380481,9.9412722e-06,1.4497117e-07,1.4392417e-07,6.4994121e-12,3.049468e-06,2.9662662e-05,3.5724196e-10,9.492036e-05,0.0091470154,6.0079237e-07,3.6242799e-08,3.5981724e-08,5.3667626e-12,7.6237808e-07,7.4159116e-06,5.8153093e-11,2.3763831e-05,0.0022900479,3.4991079e-08,9.0606997e-09,8.9955323e-09,5.2307603e-12,1.905952e-07,1.854002e-06,1.6773749e-11,5.9430713e-06,0.00057272101,1.8629287e-09,2.2651772e-09,2.248959e-09,5.2046145e-12,4.7648843e-08,4.6350308e-07,1.1496082e-11,1.4859e-06,0.00014319365,7.2061357e-11
0.13075728,3.7110789e-05,3.6940251e-05,6.1920408e-09,0.00077683956,0.0075518531,2.4303297e-06,0.016854612,1.6233844,0.027292059,9.2780419e-06,9.2385553e-06,7.8686541e-10,0.00019492865,0.0018955928,3.1343718e-08,0.0054439576,0.524463,0.0026893188,2.3195319e-06,2.3100538e-06,1.0353107e-10,4.8777343e-05,0.00047441831,1.3103634e-08,0.001477101,0.14232275,0.00016061586,5.7988433e-07,5.7756398e-07,1.7487845e-11,1.2197165e-05,0.00011864218,2.7102285e-09,0.00037754126,0.036380116,9.8961882e-06,1.4497117e-07,1.4439723e-07,6.6844863e-12,3.049468e-06,2.9663528e-05,4.1436665e-10,9.492036e-05,0.0091469716,5.9517287e-07,3.6242799e-08,3.6100083e-08,5.3883564e-12,7.6237808e-07,7.4161471e-06,6.5292827e-11,2.3763831e-05,0.0022900428,3.4289324e-08,9.0606997e-09,9.0251335e-09,5.2352567e-12,1.905952e-07,1.8540632e-06,1.7663093e-11,5.9430713e-06,0.00057272048,1.7752091e-09,2.2651769e-09,2.2563609e-09,5.2103877e-12,4.7648843e-08,4.6351872e-07,1.1608103e-11,1.4859e-06,0.00014319363,6.1136318e-11
0.1488301,3.7110804e-05,3.7093203e-05,7.0667636e-09,0.00077683968,0.007551481,2.1634111e-06,0.016854618,1.6232647,0.027271942,9.2780429e-06,9.2772443e-06,8.9635893e-10,0.00019492865,0.0018955879,1.9229704e-09,0.0054439576,0.52444053,0.00268577,2.3195321e-06,2.3197824e-06,1.1722046e-10,4.8777347e-05,0.00047442823,1.7265486e-08,0.001477101,0.14231953,0.00016020311,5.7988433e-07,5.8000313e-07,1.9198365e-11,1.2197165e-05,0.00011864606,3.2303669e-09,0.00037754126,0.036379706,9.844874e-06,1.4497117e-07,1.4500789e-07,6.894374e-12,3.049468e-06,2.9664674e-05,4.7938725e-10,9.492036e-05,0.0091469213,5.8877674e-07,3.6242799e-08,3.625286e-08,5.4142246e-12,7.6237808e-07,7.416455e-06,7.3417383e-11,2.3763831e-05,0.0022900372,3.3490579e-08,9.0606997e-09,9.0633412e-09,5.2338689e-12,1.905952e-07,1.8541431e-06,1.8678947e-11,5.9430713e-06,0.0005727199,1.6753656e-09,2.2651772e-09,2.2659141e-09,5.2067239e-12,4.7648843e-08,4.6353901e-07,1.1734225e-11,1.4859e-06,0.00014319358,4.8701709e-11
0.16940088,3.7110814e-05,3.7290894e-05,8.0621864e-09,0.00077683985,0.0075511094,1.8596608e-06,0.016854625,1.6231289,0.027249047,9.2780429e-06,9.3271865e-06,1.0209742e-09,0.00019492865,0.0018955958,3.978386e-08,0.0054439581,0.52441496,0.0026817311,2.3195321e-06,2.3323328e-06,1.328021e-10,4.8777347e-05,0.00047444287,2.2002338e-08,0.001477101,0.14231589,0.00015973334,5.7988433e-07,5.831489e-07,2.1144808e-11,1.2197165e-05,0.00011865131,3.8223821e-09,0.00037754129,0.036379244,9.7864688e-06,1.4497117e-07,1.4579535e-07,7.1330164e-12,3.049468e-06,2.9666186e-05,5.5339289e-10,9.492036e-05,0.0091468664,5.8149664e-07,3.6242799e-08,3.6449851e-08,5.445866e-12,7.6237808e-07,7.4168584e-06,8.2667873e-11,2.3763831e-05,0.0022900307,3.258144e-08,9.0606997e-09,9.1126049e-09,5.2397531e-12,1.905952e-07,1.8542468e-06,1.9835245e-11,5.9430713e-06,0.00057271926,1.5617223e-09,2.2651769e-09,2.2782314e-09,5.2071125e-12,4.7648843e-08,4.6356533e-07,1.1879109e-11,1.4859e-06,0.00014319354,3.4547754e-11
0.19281489,3.7110833e-05,3.7545964e-05,9.1949344e-09,0.00077684008,0.0075507551,1.5140059e-06,0.016854635,1.6229742,0.027222993,9.2780447e-06,9.3915569e-06,1.1627968e-09,0.00019492868,0.0018956218,8.2872823e-08,0.0054439586,0.52438587,0.0026771345,2.3195323e-06,2.3485009e-06,1.5053614e-10,4.8777347e-05,0.00047446386,2.7393591e-08,0.001477101,0.14231177,0.00015919866,5.7988433e-07,5.8720025e-07,2.3360258e-11,1.2197165e-05,0.00011865836,4.4962045e-09,0.00037754129,0.036378723,9.7199929e-06,1.4497117e-07,1.4680937e-07,7.4052986e-12,3.049468e-06,2.9668174e-05,6.3762656e-10,9.492036e-05,0.0091468031,5.7321043e-07,3.6242799e-08,3.6703501e-08,5.4796168e-12,7.6237808e-07,7.4173836e-06,9.3194952e-11,2.3763831e-05,0.002290024,3.154665e-08,9.0606997e-09,9.1760359e-09,5.2473581e-12,1.905952e-07,1.8543817e-06,2.1150803e-11,5.9430713e-06,0.00057271862,1.4323721e-09,2.2651769e-09,2.2940911e-09,5.2033378e-12,4.7648843e-08,4.6359949e-07,1.2044366e-11,1.4859e-06,0.00014319351,1.8438362e-11
0.2194651,3.7110858e-05,3.7874408e-05,1.0483911e-08,0.00077684037,0.0075504398,1.1206778e-06,0.016854648,1.6227984,0.027193344,9.2780465e-06,9.4743691e-06,1.324201e-09,0.0001949287,0.0018956736,1.3191101e-07,0.005443959,0.52435285,0.0026719031,2.3195323e-06,2.3692912e-06,1.7072077e-10,4.8777347e-05,0.00047449325,3.3529606e-08,0.0014771011,0.14230707,0.00015859012,5.7988433e-07,5.9240881e-07,2.5882352e-11,1.2197165e-05,0.00011866778,5.2631354e-09,0.00037754129,0.036378127,9.6443315e-06,1.4497117e-07,1.4811286e-07,7.7144402e-12,3.049468e-06,2.9670786e-05,7.3350082e-10,9.492036e-05,0.0091467332,5.6377908e-07,3.6242799e-08,3.7029551e-08,5.517975e-12,7.6237808e-07,7.4180693e-06,1.0517714e-10,2.3763831e-05,0.002290016,3.0368844e-08,9.0606997e-09,9.2575689e-09,5.2512439e-12,1.905952e-07,1.8545571e-06,2.2648827e-11,5.9430713e-06,0.00057271792,1.2851439e-09,2.2651769e-09,2.3144764e-09,5.2104432e-12,4.7648843e-08,4.6364383e-07,1.2231272e-11,1.4859e-06,0.00014319349,8.5620122e-12
0.24979881,3.7110887e-05,3.8296301e-05,1.1950611e-08,0.00077684078,0.0075501958,6.7311731e-07,0.016854661,1.6225989,0.027159604,9.2780483e-06,9.5806608e-06,1.5078865e-09,0.00019492871,0.0018957612,1.8771882e-07,0.0054439595,0.52431542,0.0026659495,2.3195323e-06,2.3959667e-06,1.9369278e-10,4.8777347e-05,0.00047453397,4.0513202e-08,0.0014771011,0.14230177,0.00015789752,5.7988433e-07,5.9909047e-07,2.8752334e-11,1.2197165e-05,0.00011868031,6.1360366e-09,0.00037754129,0.03637746,9.5582155e-06,1.4497117e-07,1.4978488e-07,8.0656593e-12,3.049468e-06,2.9674209e-05,8.4262464e-10,9.492036e-05,0.009146655,5.5304436e-07,3.6242799e-08,3.7447752e-08,5.5599414e-12,7.6237808e-07,7.4189616e-06,1.1881596e-10,2.3763831e-05,0.0022900077,2.9028259e-08,9.0606997e-09,9.3621439e-09,5.2556293e-12,1.905952e-07,1.8547848e-06,2.4355018e-11,5.9430713e-06,0.00057271728,1.1175679e-09,2.2651769e-09,2.3406228e-09,5.214662e-12,4.7648843e-08,4.6370135e-07,1.2442825e-11,1.4859e-06,0.00014319351,2.8284763e-11
0.28432514,3.7110924e-05,3.8836635e-05,1.3619469e-08,0.00077684125,0.0075500663,1.638677e-07,0.016854677,1.6223718,0.027121211,9.278051e-06,9.7167094e-06,1.716925e-09,0.00019492875,0.0018958985,2.5122947e-07,0.0054439604,0.5242728,0.002659174,2.3195325e-06,2.4300991e-06,2.198377e-10,4.8777354e-05,0.00047458961,4.8461375e-08,0.0014771012,0.14229573,0.00015710926,5.7988439e-07,6.076387e-07,3.2020275e-11,1.2197165e-05,0.00011869689,7.1295451e-09,0.00037754129,0.036376707,9.4602009e-06,1.4497117e-07,1.5192381e-07,8.4673379e-12,3.049468e-06,2.9678689e-05,9.6682851e-10,9.492036e-05,0.0091465674,5.4082619e-07,3.6242799e-08,3.7982719e-08,5.612899e-12,7.6237808e-07,7.4201234e-06,1.3433904e-10,2.3763831e-05,0.0022899988,2.7502399e-08,9.0606997e-09,9.4959152e-09,5.2624016e-12,1.905952e-07,1.8550807e-06,2.6295077e-11,5.9430713e-06,0.00057271658,9.2683028e-10,2.2651769e-09,2.3740681e-09,5.2050586e-12,4.7648843e-08,4.6377593e-07,1.2684576e-11,1.4859e-06,0.00014319354,5.0775439e-11
0.32362358,3.7110978e-05,3.9526229e-05,1.5518262e-08,0.00077684183,0.007550111,4.1554709e-07,0.016854694,1.6221137,0.027077524,9.2780538e-06,9.890251e-06,1.9548106e-09,0.00019492878,0.0018961028,3.2350448e-07,0.0054439614,0.52422446,0.0026514634,2.3195328e-06,2.4736275e-06,2.4959307e-10,4.8777358e-05,0.00047466505,5.7507249e-08,0.0014771012,0.14228892,0.00015621213,5.7988439e-07,6.1853859e-07,3.5738967e-11,1.2197165e-05,0.0001187188,8.2603188e-09,0.00037754129,0.036375862,9.3486445e-06,1.4497117e-07,1.5465103e-07,8.9292462e-12,3.049468e-06,2.9684548e-05,1.1081959e-09,9.4920368e-05,0.0091464696,5.269196e-07,3.6242799e-08,3.8664805e-08,5.6673e-12,7.6237808e-07,7.4216355e-06,1.5200868e-10,2.3763831e-05,0.002289989,2.5765661e-08,9.0606997e-09,9.6664703e-09,5.2652882e-12,1.905952e-07,1.8554645e-06,2.8502811e-11,5.9430713e-06,0.000572716,7.0973144e-10,2.2651769e-09,2.4167102e-09,5.2081117e-12,4.7648843e-08,4.6387268e-07,1.2961132e-11,1.4859e-06,0.00014319363,7.6939954e-11
0.36835372,3.7111044e-05,4.0402607e-05,1.7678557e-08,0.00077684264,0.0075504095,1.0747598e-06,0.01685472,1.6218208,0.027027815,9.2780574e-06,1.0110713e-05,2.2255165e-09,0.00019492883,0.0018963979,4.0575112e-07,0.0054439628,0.52416968,0.0026426887,2.319533e-06,2.5289139e-06,2.8345759e-10,4.8777361e-05,0.00047476657,6.7802286e-08,0.0014771014,0.1422812,0.00015519111,5.7988439e-07,6.3238156e-07,3.9970249e-11,1.2197165e-05,0.00011874764,9.5473128e-09,0.00037754129,0.036374908,9.221676e-06,1.4497117e-07,1.5811443e-07,9.4592667e-12,3.049468e-06,2.9692193e-05,1.2690983e-09,9.4920368e-05,0.0091463625,5.1109131e-07,3.6242799e-08,3.9530985e-08,5.7326921e-12,7.6237808e-07,7.4236009e-06,1.7211965e-10,2.3763831e-05,0.0022899786,2.3788904e-08,9.0606997e-09,9.883057e-09,5.2722271e-12,1.905952e-07,1.8559625e-06,3.1019132e-11,5.9430713e-06,0.00057271548,4.630501e-10,2.2651769e-09,2.4708608e-09,5.2093885e-12,4.7648843e-08,4.6399802e-07,1.3275325e-11,1.4859e-06,0.00014319376,1.071806e-10
0.4192663,3.7111131e-05,4.1510833e-05,2.0136217e-08,0.00077684375,0.0075510703,1.8247152e-06,0.016854746,1.621488,0.026971258,9.2780638e-06,1.0389418e-05,2.5335617e-09,0.00019492891,0.0018968144,4.9934235e-07,0.0054439646,0.52410758,0.0026327035,2.3195332e-06,2.5987963e-06,3.2199798e-10,4.8777361e-05,0.00047490234,7.951881e-08,0.0014771015,0.1422725,0.00015402911,5.7988444e-07,6.4987785e-07,4.4786563e-11,1.2197166e-05,0.00011878555,1.1012101e-08,0.00037754132,0.036373839,9.0771674e-06,1.4497117e-07,1.6249173e-07,1.0060841e-11,3.049468e-06,2.9702163e-05,1.4522349e-09,9.492036e-05,0.0091462433,4.9307586e-07,3.6242799e-08,4.0625714e-08,5.8065774e-12,7.6237808e-07,7.4261548e-06,1.9500856e-10,2.3763831e-05,0.0022899678,2.153896e-08,9.0606997e-09,1.0156789e-08,5.2884919e-12,1.905952e-07,1.8566088e-06,3.3880954e-11,5.9430713e-06,0.00057271519,1.8285951e-10,2.2651769e-09,2.5392985e-09,5.2064464e-12,4.7648843e-08,4.6416054e-07,1.363254e-11,1.4859e-06,0.00014319397,1.4188545e-10
0.47721585,3.711124e-05,4.290415e-05,2.2931985e-08,0.00077684503,0.0075522377,2.6778462e-06,0.016854782,1.6211101,0.026906912,9.2780701e-06,1.0739756e-05,2.8840847e-09,0.000194929,0.0018973931,6.0583929e-07,0.0054439669,0.52403706,0.0026213411,2.3195339e-06,2.6866317e-06,3.658599e-10,4.8777369e-05,0.00047508307,9.2852862e-08,0.0014771017,0.14226265,0.00015270668,5.7988444e-07,6.7186807e-07,5.0267623e-11,1.2197166e-05,0.00011883523,1.2679228e-08,0.00037754132,0.036372647,8.9126968e-06,1.4497118e-07,1.6799321e-07,1.0744405e-11,3.049468e-06,2.9715147e-05,1.6606765e-09,9.492036e-05,0.0091461139,4.7257109e-07,3.6242799e-08,4.2001574e-08,5.8908989e-12,7.6237808e-07,7.4294721e-06,2.2106228e-10,2.3763831e-05,0.0022899571,1.8978084e-08,9.0606997e-09,1.0500815e-08,5.2938764e-12,1.905952e-07,1.8574469e-06,3.7137904e-11,5.9430713e-06,0.00057271519,1.4074464e-10,2.2651769e-09,2.6253106e-09,5.2133298e-12,4.7648843e-08,4.6437114e-07,1.4041157e-11,1.4859e-06,0.00014319429,1.8156043e-10
0.54317498,3.7111386e-05,4.4644388e-05,2.6112127e-08,0.00077684689,0.0075541032,3.6482718e-06,0.016854824,1.6206813,0.026833707,9.2780792e-06,1.1177282e-05,3.2829272e-09,0.0001949291,0.0018981871,7.2701685e-07,0.0054439697,0.52395713,0.0026084119,2.3195344e-06,2.796322e-06,4.1577519e-10,4.8777376e-05,0.00047532268,1.0802746e-07,0.0014771019,0.14225158,0.0001512017,5.798845e-07,6.9932929e-07,5.6507632e-11,1.2197166e-05,0.00011890028,1.4576627e-08,0.00037754132,0.036371309,8.7255087e-06,1.4497118e-07,1.7486333e-07,1.1526835e-11,3.0494682e-06,2.9732051e-05,1.8979183e-09,9.492036e-05,0.0091459733,4.4923317e-07,3.6242799e-08,4.3719702e-08,5.9858785e-12,7.6237808e-07,7.4337777e-06,2.5071617e-10,2.3763831e-05,0.0022899462,1.606331e-08,9.0606997e-09,1.0930423e-08,5.3040905e-12,1.905952e-07,1.8585334e-06,4.0845216e-11,5.9430713e-06,0.00057271554,5.0397136e-10,2.2651769e-09,2.7327196e-09,5.214662e-12,4.7648843e-08,4.6464402e-07,1.4503176e-11,1.4859e-06,0.00014319479,2.2685109e-10
0.61825076,3.7111571e-05,4.6802008e-05,2.9729167e-08,0.00077684905,0.0075569199,4.752021e-06,0.016854879,1.6201944,0.026750432,9.2780911e-06,1.1719751e-05,3.7367296e-09,0.00019492925,0.0018992652,8.6489263e-07,0.005443973,0.52386689,0.0025937007,2.319535e-06,2.9323221e-06,4.725802e-10,4.8777383e-05,0.00047563922,1.2529626e-07,0.0014771022,0.14223908,0.00014948901,5.798845e-07,7.3337719e-07,6.3608341e-11,1.2197167e-05,0.00011898528,1.6736079e-08,0.00037754132,0.036369827,8.5124676e-06,1.4497118e-07,1.833813e-07,1.2415069e-11,3.0494682e-06,2.9754034e-05,2.1679377e-09,9.4920368e-05,0.0091458214,4.2267078e-07,3.6242799e-08,4.5849948e-08,6.0974004e-12,7.6237808e-07,7.4393652e-06,2.8446717e-10,2.3763831e-05,0.0022899362,1.2745742e-08,9.0606997e-09,1.1463076e-08,5.3168581e-12,1.905952e-07,1.8599416e-06,4.5065229e-11,5.9430713e-06,0.00057271653,9.1847713e-10,2.2651769e-09,2.8658922e-09,5.2111093e-12,4.7648843e-08,4.649975e-07,1.5030199e-11,1.4859e-06,0.00014319547,2.7849595e-10
0.70370325,3.7111815e-05,4.9455921e-05,3.3842712e-08,0.00077685202,0.0075610201,6.0072845e-06,0.016854944,1.6196427,0.026655708,9.2781065e-06,1.2387062e-05,4.2530402e-09,0.00019492944,0.0019007182,1.0217597e-06,0.0054439781,0.52376467,0.0025769623,2.319536e-06,3.0996296e-06,5.3722204e-10,4.8777394e-05,0.00047605613,1.449478e-07,0.0014771025,0.14222504,0.00014754,5.7988461e-07,7.7526408e-07,7.1689155e-11,1.2197168e-05,0.00011909621,1.9193747e-08,0.00037754135,0.03636818,8.2700058e-06,1.4497118e-07,1.938605e-07,1.3425594e-11,3.0494682e-06,2.9782601e-05,2.4752635e-09,9.4920368e-05,0.0091456603,3.924386e-07,3.6242799e-08,4.8470689e-08,6.22008e-12,7.6237808e-07,7.4466111e-06,3.2288289e-10,2.3763831e-05,0.0022899278,8.9697302e-09,9.0606997e-09,1.2118377e-08,5.33662e-12,1.905952e-07,1.861766e-06,4.9868831e-11,5.9430713e-06,0.00057271833,1.3902681e-09,2.2651769e-09,3.0297296e-09,5.2181592e-12,4.7648843e-08,4.6545529e-07,1.5630608e-11,1.4859e-06,0.00014319642,3.3732439e-10
0.80096669,3.7112128e-05,5.269306e-05,3.852038e-08,0.0007768558,0.0075668423,7.4346981e-06,0.016855024,1.6190172,0.026547969,9.2781256e-06,1.3201181e-05,4.8404336e-09,0.00019492967,0.0019026634,1.2002237e-06,0.0054439842,0.52364916,0.0025579187,2.3195371e-06,3.3037647e-06,6.1078131e-10,4.8777409e-05,0.00047660372,1.6731019e-07,0.001477103,0.14220928,0.00014532211,5.7988467e-07,8.2637359e-07,8.0886298e-11,1.2197169e-05,0.00011924075,2.1990772e-08,0.00037754138,0.03636637,7.9940644e-06,1.449712e-07,2.0664737e-07,1.4574453e-11,3.0494682e-06,2.9819694e-05,2.8250453e-09,9.4920368e-05,0.0091454908,3.5802988e-07,3.6242799e-08,5.1668586e-08,6.3599681e-12,7.6237808e-07,7.4560035e-06,3.6660625e-10,2.3763831e-05,0.0022899213,4.6719385e-09,9.0606997e-09,1.2917999e-08,5.3501648e-12,1.905952e-07,1.8641291e-06,5.5334903e-11,5.9430713e-06,0.0005727213,1.9272606e-09,2.2651769e-09,3.2296503e-09,5.2231552e-12,4.7648843e-08,4.6604791e-07,1.631445e-11,1.4859e-06,0.00014319774,4.0437248e-10
0.91167356,3.7112532e-05,5.6608034e-05,4.3838841e-08,0.00077686069,0.0075749569,9.0576598e-06,0.016855123,1.6183088,0.026425441,9.278152e-06,1.4186061e-05,5.5086537e-09,0.00019492998,0.0019052529,1.4032447e-06,0.0054439921,0.5235188,0.0025362534,2.3195389e-06,3.5507535e-06,6.9448575e-10,4.877743e-05,0.0004773213,1.9275654e-07,0.0014771036,0.14219166,0.00014279833,5.7988478e-07,8.8821707e-07,9.1354313e-11,1.219717e-05,0.00011942891,2.5173963e-08,0.00037754144,0.03636438,7.6800257e-06,1.449712e-07,2.2212026e-07,1.5883572e-11,3.0494684e-06,2.9867822e-05,3.2231459e-09,9.4920375e-05,0.0091453176,3.1886795e-07,3.6242799e-08,5.5538315e-08,6.5207839e-12,7.6237808e-07,7.4681725e-06,4.1637227e-10,2.3763831e-05,0.0022899192,2.2019853e-10,9.0606997e-09,1.3885619e-08,5.3693161e-12,1.905952e-07,1.8671884e-06,6.1558647e-11,5.9430713e-06,0.0005727259,2.5387071e-09,2.2651769e-09,3.4715757e-09,5.22693e-12,4.7648843e-08,4.6681484e-07,1.7090385e-11,1.4859e-06,0.00014319953,4.8068688e-10
1.0376819,3.7113055e-05,6.1303021e-05,4.9884978e-08,0.00077686697,0.0075861067,1.0902686e-05,0.016855247,1.6175069,0.02628611,9.2781847e-06,1.5367636e-05,6.2687656e-09,0.00019493038,0.0019086841,1.6341846e-06,0.0054440023,0.52337176,0.0025116074,2.319541e-06,3.8471289e-06,7.8972945e-10,4.8777456e-05,0.00047825955,2.217111e-07,0.0014771043,0.14217195,0.00013992658,5.798849e-07,9.6243377e-07,1.0326662e-10,1.2197172e-05,0.00011967349,2.8796564e-08,0.00037754147,0.036362216,7.3226363e-06,1.449712e-07,2.4068984e-07,1.7373603e-11,3.0494684e-06,2.9930221e-05,3.6762361e-09,9.4920375e-05,0.0091451444,2.7429662e-07,3.6242799e-08,6.0182629e-08,6.7088002e-12,7.6237808e-07,7.4839281e-06,4.7301379e-10,2.3763831e-05,0.0022899227,5.7872585e-09,9.0606997e-09,1.5046938e-08,5.3989035e-12,1.905952e-07,1.8711469e-06,6.8640205e-11,5.9430713e-06,0.00057273265,3.2347477e-09,2.2651769e-09,3.7619317e-09,5.2269855e-12,4.7648843e-08,4.6780687e-07,1.7974955e-11,1.4859e-06,0.00014320195,5.6761329e-10
1.1811068,3.7113732e-05,6.6888155e-05,5.6757194e-08,0.00077687524,0.0076012565,1.2999809e-05,0.016855406,1.6165998,0.02612769,9.2782275e-06,1.6773944e-05,7.1333321e-09,0.00019493091,0.0019132118,1.8968606e-06,0.0054440149,0.52320629,0.0024835726,2.3195435e-06,4.1999647e-06,8.980991e-10,4.8777489e-05,0.00047948377,2.5465611e-07,0.0014771052,0.14215001,0.00013665901,5.7988507e-07,1.0508004e-06,1.1682239e-10,1.2197173e-05,0.00011999105,3.2919147e-08,0.00037754155,0.036359876,6.9159208e-06,1.4497121e-07,2.6280122e-07,1.9069524e-11,3.0494684e-06,3.0011046e-05,4.1919051e-09,9.4920375e-05,0.0091449795,2.2356923e-07,3.6242799e-08,6.5712946e-08,6.9128037e-12,7.6237808e-07,7.5043131e-06,5.3748139e-10,2.3763832e-05,0.0022899345,1.2124052e-08,9.0606997e-09,1.6429823e-08,5.4230509e-12,1.905952e-07,1.8762654e-06,7.6701367e-11,5.9430713e-06,0.00057274231,4.0269751e-09,2.2651769e-09,4.1076884e-09,5.2267635e-12,4.7648843e-08,4.6908931e-07,1.8983648e-11,1.4859e-06,0.00014320521,6.665844e-10
1.3443553,3.7114609e-05,7.3482523e-05,6.4566857e-08,0.00077688572,0.0076216534,1.538302e-05,0.016855599,1.6155746,0.025947594,9.278283e-06,1.8435412e-05,8.1166128e-09,0.00019493158,0.0019191634,2.195605e-06,0.0054440321,0.52302015,0.0024516858,2.3195471e-06,4.6169498e-06,1.0214036e-09,4.8777529e-05,0.00048107794,2.9213972e-07,0.0014771065,0.1421257,0.00013294124,5.798853e-07,1.1552495e-06,1.3226104e-10,1.2197176e-05,0.00012040281,3.7610603e-08,0.00037754164,0.036357377,6.4530822e-06,1.4497122e-07,2.8893888e-07,2.1001534e-11,3.0494687e-06,3.0115632e-05,4.7787894e-09,9.492039e-05,0.0091448314,1.6583623e-07,3.6242799e-08,7.2250529e-08,7.1539996e-12,7.6237814e-07,7.5306652e-06,6.108562e-10,2.3763832e-05,0.0022899583,1.9336337e-08,9.0606997e-09,1.8064616e-08,5.4563021e-12,1.905952e-07,1.8828791e-06,8.5877194e-11,5.9430713e-06,0.00057275587,4.9286792e-09,2.2651769e-09,4.5164334e-09,5.2387539e-12,4.7648843e-08,4.7074596e-07,2.0129509e-11,1.4859e-06,0.00014320955,7.7923318e-10
1.5301674,3.711574e-05,8.1215774e-05,7.3439914e-08,0.00077689945,0.0076488983,1.8090758e-05,0.016855847,1.6144176,0.025742891,9.2783539e-06,2.0385294e-05,9.2347856e-09,0.00019493244,0.0019269595,2.5353333e-06,0.005444054,0.52281141,0.0024154215,2.3195516e-06,5.1065053e-06,1.1616952e-09,4.8777583e-05,0.00048314949,3.3478484e-07,0.0014771081,0.14209883,0.00012871147,5.7988558e-07,1.2778997e-06,1.4983098e-10,1.219718e-05,0.00012093593,4.2949284e-08,0.00037754173,0.036354743,5.9263907e-06,1.4497124e-07,3.1963418e-07,2.3195834e-11,3.0494689e-06,3.0250809e-05,5.4467156e-09,9.492039e-05,0.0091447169,1.0013103e-07,3.6242799e-08,7.9928455e-08,7.4240059e-12,7.6237814e-07,7.5646967e-06,6.9436729e-10,2.3763832e-05,0.0022899988,2.7545012e-08,9.0606997e-09,1.9984608e-08,5.48811e-12,1.905952e-07,1.8914166e-06,9.6319674e-11,5.9430713e-06,0.00057277468,5.954985e-09,2.2651769e-09,4.9964921e-09,5.2381433e-12,4.7648843e-08,4.7288401e-07,2.1433355e-11,1.4859e-06,0.00014321532,9.0745023e-10
1.7416619,3.7117203e-05,9.0230278e-05,8.3518665e-08,0.00077691709,0.0076850425,2.1166456e-05,0.01685616,1.613113,0.025510262,9.2784467e-06,2.2660266e-05,1.0506198e-08,0.00019493357,0.0019371368,2.9216197e-06,0.005444082,0.5225777,0.0023741832,2.3195573e-06,5.6779377e-06,1.3212959e-09,4.8777656e-05,0.00048583557,3.8329918e-07,0.0014771102,0.14206931,0.00012389948,5.7988592e-07,1.4210956e-06,1.6982227e-10,1.2197184e-05,0.00012162506,4.9024288e-08,0.00037754187,0.036352016,5.3270558e-06,1.4497125e-07,3.5547541e-07,2.5695723e-11,3.0494693e-06,3.0425284e-05,6.2068616e-09,9.4920397e-05,0.0091446554,2.5353931e-08,3.6242803e-08,8.8894048e-08,7.7343687e-12,7.6237814e-07,7.6085889e-06,7.8941531e-10,2.3763832e-05,0.0022900624,3.6887658e-08,9.0606997e-09,2.2226669e-08,5.5281335e-12,1.905952e-07,1.9024238e-06,1.082045e-10,5.9430713e-06,0.0005728004,7.1231047e-09,2.2651769e-09,5.5570868e-09,5.241807e-12,4.7648843e-08,4.7564009e-07,2.2920554e-11,1.4859e-06,0.00014322298,1.0533937e-09
1.9823884,3.7119087e-05,0.00010068365,9.4963724e-08,0.00077693991,0.0077326945,2.4659141e-05,0.016856553,1.6116439,0.025245956,9.2785667e-06,2.5301133e-05,1.1951645e-08,0.00019493503,0.0019503771,3.3607826e-06,0.0054441188,0.52231681,0.0023272947,2.3195651e-06,6.3416273e-06,1.5028498e-09,4.8777751e-05,0.0004893103,4.3848658e-07,0.0014771129,0.14203709,0.0001184255,5.7988638e-07,1.5874541e-06,1.9257373e-10,1.219719e-05,0.00012251419,5.5936926e-08,0.00037754205,0.036349263,4.6450823e-06,1.449713e-07,3.9711972e-07,2.8541058e-11,3.0494696e-06,3.065011e-05,7.0719451e-09,9.4920411e-05,0.009144675,5.9746099e-08,3.6242803e-08,9.9311968e-08,8.087031e-12,7.6237814e-07,7.6651131e-06,8.9759133e-10,2.3763834e-05,0.0022901564,4.7520831e-08,9.0606997e-09,2.4832001e-08,5.5708771e-12,1.905952e-07,1.9165943e-06,1.2173312e-10,5.9430718e-06,0.00057283521,8.4526292e-09,2.2651769e-09,6.2085244e-09,5.2523541e-12,4.7648843e-08,4.7918769e-07,2.4612812e-11,1.4859e-06,0.00014323309,1.2195871e-09
2.2563873,3.7121525e-05,0.00011275156,1.0795617e-07,0.0007769693,0.0077951467,2.8624084e-05,0.016857052,1.6099925,0.024945731,9.2787213e-06,2.8353614e-05,1.3594684e-08,0.0001949369,0.0019675412,3.8599796e-06,0.0054441653,0.5220263,0.0022739897,2.3195746e-06,7.1092345e-06,1.7093583e-09,4.8777867e-05,0.0004937934,5.0125982e-07,0.0014771165,0.14200221,0.00011219896,5.79887e-07,1.7799198e-06,2.1845825e-10,1.2197197e-05,0.00012365879,6.3802372e-08,0.00037754228,0.036346592,3.8691072e-06,1.4497132e-07,4.4530682e-07,3.1781799e-11,3.04947e-06,3.0939227e-05,8.056433e-09,9.4920419e-05,0.0091448119,1.5659217e-07,3.6242806e-08,1.1136759e-07,8.4888763e-12,7.6237819e-07,7.7377608e-06,1.0207105e-09,2.3763836e-05,0.0022902931,5.962267e-08,9.0606997e-09,2.7847015e-08,5.6209482e-12,1.9059522e-07,1.9348026e-06,1.371312e-10,5.9430718e-06,0.00057288207,9.965853e-09,2.2651767e-09,6.9624133e-09,5.254297e-12,4.7648843e-08,4.8374551e-07,2.6536495e-11,1.4859e-06,0.00014324641,1.4087471e-09
2.5682574,3.7124664e-05,0.00012663074,1.2269985e-07,0.00077700726,0.0078765219,3.3123516e-05,0.016857686,1.6081395,0.024604804,9.2789214e-06,3.18692e-05,1.5461985e-08,0.00019493935,0.0019897069,4.4273135e-06,0.0054442259,0.52170414,0.0022134002,2.3195873e-06,7.9939291e-06,1.9442322e-09,4.8778023e-05,0.00049956015,5.7265505e-07,0.0014771209,0.14196484,0.00010511701,5.798878e-07,2.0018231e-06,2.4790953e-10,1.2197207e-05,0.00012512841,7.2751544e-08,0.00037754257,0.036344152,2.986214e-06,1.4497138e-07,5.0087408e-07,3.5469627e-11,3.0494707e-06,3.1310105e-05,9.1767798e-09,9.492044e-05,0.0091451183,2.66803e-07,3.624281e-08,1.2527086e-07,8.9461216e-12,7.6237819e-07,7.830914e-06,1.1608331e-09,2.3763836e-05,0.0022904854,7.3395872e-08,9.0606997e-09,3.1324262e-08,5.6766258e-12,1.9059522e-07,1.958145e-06,1.5465534e-10,5.9430718e-06,0.00057294482,1.1688147e-08,2.2651767e-09,7.8319022e-09,5.2624571e-12,4.7648843e-08,4.8958782e-07,2.8728298e-11,1.4859e-06,0.00014326391,1.6240467e-09
2.9232331,3.7128713e-05,0.00014254202,1.3942395e-07,0.00077705609,0.0079819281,3.8227398e-05,0.01685849,1.6060647,0.024217779,9.2791797e-06,3.5906072e-05,1.7583714e-08,0.00019494249,0.0020182112,5.0719505e-06,0.005444305,0.5213483,0.0021445435,2.3196037e-06,9.0106405e-06,2.2113355e-09,4.877822e-05,0.00050695211,6.5384802e-07,0.0014771267,0.14192525,9.7062963e-05,5.7988882e-07,2.2569443e-06,2.8141767e-10,1.219722e-05,0.00012700938,8.2933227e-08,0.00037754298,0.036342129,1.9817235e-06,1.4497145e-07,5.6477279e-07,3.9665604e-11,3.0494716e-06,3.1784446e-05,1.04517e-08,9.492047e-05,0.0091456585,3.9221963e-07,3.6242813e-08,1.4126036e-07,9.4674824e-12,7.6237825e-07,7.9500105e-06,1.3203237e-09,2.3763838e-05,0.0022907534,8.9071058e-08,9.0606997e-09,3.5323495e-08,5.7435168e-12,1.9059522e-07,1.9879828e-06,1.7460161e-10,5.9430718e-06,0.00057302834,1.3648384e-08,2.2651765e-09,8.8319405e-09,5.2662874e-12,4.7648843e-08,4.9705528e-07,3.1223191e-11,1.4859e-06,0.00014328687,1.8690984e-09
3.3272724,3.713393e-05,0.00016073344,1.5838564e-07,0.00077711901,0.0081176171,4.4014243e-05,0.016859513,1.6037474,0.02377858,9.2795144e-06,4.053006e-05,1.9993969e-08,0.00019494655,0.0020546934,5.8042504e-06,0.0054444061,0.52095747,0.0020663085,2.3196249e-06,1.0176319e-05,2.5150605e-09,4.8778478e-05,0.00051638897,7.4617227e-07,0.0014771342,0.14188409,8.7904436e-05,5.7989018e-07,2.5495849e-06,3.1953706e-10,1.2197235e-05,0.00012940777,9.4516473e-08,0.00037754347,0.036340829,8.3895645e-07,1.4497152e-07,6.3808619e-07,4.4439841e-11,3.0494723e-06,3.2388914e-05,1.1902477e-08,9.4920499e-05,0.0091465255,5.3493574e-07,3.6242817e-08,1.5960791e-07,1.0061452e-11,7.6237836e-07,8.1017351e-06,1.5018558e-09,2.376384e-05,0.0022911208,1.0691061e-07,9.0606997e-09,3.9912784e-08,5.8155702e-12,1.9059522e-07,2.0259897e-06,1.973024e-10,5.9430718e-06,0.00057313911,1.5879421e-08,2.2651765e-09,9.9795603e-09,5.2794991e-12,4.7648843e-08,5.0656649e-07,3.4061309e-11,1.4859e-06,0.00014331694,2.1480107e-09
3.7871565,3.7140639e-05,0.00018148345,1.7987291e-07,0.00077720004,0.0082911309,5.0571984e-05,0.016860818,1.6011668,0.02328038,9.2799455e-06,4.5815668e-05,2.273125e-08,0.00019495179,0.0021011382,6.6359111e-06,0.0054445365,0.52053082,0.0019774394,2.3196521e-06,1.1510229e-05,2.8603781e-09,4.8778809e-05,0.00052837905,8.5113967e-07,0.0014771442,0.14184222,7.7491333e-05,5.7989189e-07,2.8846414e-06,3.6290276e-10,1.2197257e-05,0.00013245222,1.0769332e-07,0.00037754411,0.036340632,4.6103398e-07,1.4497164e-07,7.220487e-07,4.9873106e-11,3.0494739e-06,3.3155869e-05,1.3553312e-08,9.4920542e-05,0.0091478359,6.9733202e-07,3.6242824e-08,1.806234e-07,1.0739132e-11,7.6237842e-07,8.2942015e-06,1.7084497e-09,2.3763841e-05,0.0022916205,1.2721304e-07,9.0606997e-09,4.516977e-08,5.8993366e-12,1.9059523e-07,2.0741973e-06,2.2313945e-10,5.9430718e-06,0.00057328556,1.8418645e-08,2.2651765e-09,1.1294194e-08,5.289269e-12,4.7648843e-08,5.1862969e-07,3.729167e-11,1.4859e-06,0.00014335624,2.4654624e-09
4.3106042,3.7149264e-05,0.00020510405,2.0420759e-07,0.00077730423,0.0085114082,5.7998883e-05,0.01686248,1.5983031,0.022715513,9.280503e-06,5.1847161e-05,2.5838978e-08,0.00019495857,0.0021599084,7.580126e-06,0.005444705,0.52006871,0.0018765185,2.3196876e-06,1.3034257e-05,3.2529241e-09,4.8779239e-05,0.00054352928,9.7046322e-07,0.0014771566,0.14180098,6.5653559e-05,5.7989411e-07,3.267691e-06,4.1223003e-10,1.2197283e-05,0.00013629654,1.2268185e-07,0.00037754493,0.036342062,1.939765e-06,1.4497178e-07,8.1806786e-07,5.6053773e-11,3.0494755e-06,3.4124012e-05,1.543172e-08,9.4920601e-05,0.009149747,8.8211517e-07,3.6242831e-08,2.046604e-07,1.1508627e-11,7.6237853e-07,8.5371184e-06,1.9435613e-09,2.3763845e-05,0.0022922945,1.503179e-07,9.0607006e-09,5.1183044e-08,5.9897642e-12,1.9059523e-07,2.1350363e-06,2.5254576e-10,5.9430722e-06,0.00057347858,2.1308601e-08,2.2651763e-09,1.2798016e-08,5.3036464e-12,4.7648847e-08,5.3385321e-07,4.0969228e-11,1.4859e-06,0.00014340755,2.8267775e-09
4.9064011,3.7160346e-05,0.00023194392,2.3174829e-07,0.00077743793,0.0087888483,6.6404453e-05,0.016864602,1.5951381,0.022075397,9.2812215e-06,5.8719714e-05,2.9366067e-08,0.0001949673,0.0022337683,8.6517569e-06,0.0054449225,0.51957291,0.0017619475,2.3197331e-06,1.4773254e-05,3.6990773e-09,4.8779799e-05,0.00056255207,1.1060826e-06,0.0014771731,0.14176241,5.2198477e-05,5.7989701e-07,3.7050822e-06,4.6833515e-10,1.2197319e-05,0.00014112151,1.3972965e-07,0.00037754601,0.036345843,3.6216652e-06,1.4497195e-07,9.2774809e-07,6.3087813e-11,3.0494778e-06,3.5338871e-05,1.7568977e-08,9.4920666e-05,0.0091524636,1.092362e-06,3.6242845e-08,2.3212212e-07,1.2385148e-11,7.623787e-07,8.8419083e-06,2.2111191e-09,2.3763849e-05,0.0022931974,1.7661145e-07,9.0607015e-09,5.8053697e-08,6.1010086e-12,1.9059524e-07,2.2113682e-06,2.8601577e-10,5.9430722e-06,0.00057373237,2.4597698e-08,2.2651763e-09,1.451633e-08,5.3132498e-12,4.764885e-08,5.5295288e-07,4.515377e-11,1.4859e-06,0.00014347449,3.2380127e-09
5.584547,3.7174559e-05,0.00026239149,2.6289347e-07,0.00077760959,0.0091352873,7.5910385e-05,0.016867308,1.5916567,0.021350438,9.2821465e-06,6.654067e-05,3.3367529e-08,0.00019497855,0.0023258904,9.86752e-06,0.0054452028,0.51904768,0.0016319263,2.3197924e-06,1.6755415e-05,4.2060626e-09,4.8780515e-05,0.0005862682,1.2601927e-06,0.0014771941,0.14172927,3.6908069e-05,5.799007e-07,4.2040379e-06,5.321385e-10,1.2197364e-05,0.0001471358,1.591177e-07,0.0003775474,0.036352925,5.5344582e-06,1.4497218e-07,1.0529172e-06,7.1090578e-11,3.0494805e-06,3.6853071e-05,2.000063e-08,9.4920753e-05,0.0091562578,1.3315696e-06,3.6242856e-08,2.6346839e-07,1.3383239e-11,7.6237882e-07,9.2217833e-06,2.515596e-09,2.3763856e-05,0.0022944012,2.06533e-07,9.0607015e-09,6.5897027e-08,6.2220229e-12,1.9059526e-07,2.3065024e-06,3.2410524e-10,5.9430727e-06,0.00057406526,2.8341014e-08,2.265176e-09,1.6478007e-08,5.3311799e-12,4.764885e-08,5.7675715e-07,4.9917792e-11,1.4859e-06,0.0001435617,3.7060638e-09
6.3564239,3.7192764e-05,0.00029687784,2.9808431e-07,0.00077782944,0.0095638949,8.6651428e-05,0.016870758,1.5878497,0.020529947,9.2833398e-06,7.5430835e-05,3.7905142e-08,0.00019499304,0.0024398409,1.1246186e-05,0.0054455637,0.51850009,0.0014844311,2.3198686e-06,1.9012683e-05,4.7820387e-09,4.8781447e-05,0.00061560527,1.435275e-06,0.0014772215,0.14170539,1.953579e-05,5.7990553e-07,4.7727708e-06,6.0469846e-10,1.2197423e-05,0.00015457597,1.8116476e-07,0.00037754921,0.036364567,7.7095949e-06,1.4497249e-07,1.1956572e-06,8.0194573e-11,3.0494843e-06,3.8726324e-05,2.2767076e-08,9.4920862e-05,0.0091614816,1.6037115e-06,3.6242874e-08,2.9922327e-07,1.4516333e-11,7.6237905e-07,9.6917456e-06,2.8620739e-09,2.3763863e-05,0.0022959989,2.4058219e-07,9.0607033e-09,7.4844493e-08,6.3662964e-12,1.9059527e-07,2.424199e-06,3.6745623e-10,5.9430736e-06,0.00057450106,3.2601216e-08,2.265176e-09,1.8715969e-08,5.348777e-12,4.764885e-08,6.062071e-07,5.5338845e-11,1.4859002e-06,0.00014367521,4.2387758e-09
7.2349869,3.7216043e-05,0.00033587939,3.3780732e-07,0.00077811064,0.01008899,9.8776207e-05,0.016875161,1.5837159,0.019602045,9.284875e-06,8.5525862e-05,4.3048141e-08,0.0001950117,0.0025795507,1.2808793e-05,0.0054460289,0.51794142,0.0013171901,2.3199673e-06,2.1581212e-05,5.4362299e-09,4.8782647e-05,0.0006515928,1.6341324e-06,0.0014772568,0.14169611,1.9691246e-07,5.7991178e-07,5.4206098e-06,6.8719197e-10,1.2197499e-05,0.00016370539,2.0623226e-07,0.00037755157,0.03638244,1.0182738e-05,1.4497287e-07,1.3583373e-06,9.0552565e-11,3.0494889e-06,4.1025247e-05,2.5914202e-08,9.4921023e-05,0.0091685969,1.9133022e-06,3.6242898e-08,3.3998381e-07,1.5809964e-11,7.6237939e-07,1.0268546e-05,3.2563353e-09,2.3763872e-05,0.0022981111,2.7932714e-07,9.0607033e-09,8.5045968e-08,6.526335e-12,1.905953e-07,2.5686579e-06,4.1679282e-10,5.943074e-06,0.00057507074,3.7449597e-08,2.265176e-09,2.1267756e-08,5.3634874e-12,4.764885e-08,6.4235411e-07,6.1510075e-11,1.4859002e-06,0.00014382282,4.845076e-09
8.2349819,3.7245758e-05,0.00037991992,3.8259655e-07,0.00077846978,0.010725793,0.00011244789,0.016880773,1.5792652,0.018553578,9.2868495e-06,9.6977688e-05,4.8873952e-08,0.00019503574,0.0027492729,1.4578867e-05,0.0054466273,0.51738828,0.0011276583,2.3200944e-06,2.4501856e-05,6.1790389e-09,4.8784193e-05,0.00069535454,1.8599276e-06,0.0014773022,0.14170854,2.2604431e-05,5.7991986e-07,6.1581441e-06,7.8097973e-10,1.2197598e-05,0.00017481291,2.3472979e-07,0.00037755459,0.036408745,1.2994304e-05,1.4497338e-07,1.543653e-06,1.0233425e-10,3.049495e-06,4.3823042e-05,2.9494128e-08,9.4921204e-05,0.0091782063,2.2654689e-06,3.624293e-08,3.8642983e-07,1.7281343e-11,7.6237978e-07,1.0970612e-05,3.7049533e-09,2.3763883e-05,0.0023008946,3.2341382e-07,9.0607051e-09,9.667216e-08,6.6990857e-12,1.9059532e-07,2.7445014e-06,4.7293824e-10,5.9430745e-06,0.00057581416,4.2967263e-08,2.2651758e-09,2.4176142e-08,5.3959059e-12,4.7648854e-08,6.8635592e-07,6.8531847e-11,1.4859003e-06,0.00014401462,5.5351252e-09
9.3731928,3.7283611e-05,0.0004295721,4.3303513e-07,0.00077892735,0.011490182,0.00012784468,0.016887924,1.5745242,0.017370036,9.2893861e-06,0.00010995605,5.5468942e-08,0.00019506656,0.0029535429,1.6582653e-05,0.0054473965,0.51686502,0.00091299098,2.3202585e-06,2.7820721e-05,7.0221902e-09,4.8786194e-05,0.0007481022,2.1162247e-06,0.0014773608,0.14175226,4.8041188e-05,5.7993026e-07,6.9973821e-06,8.8757818e-10,1.2197725e-05,0.00018821162,2.6712127e-07,0.00037755849,0.036446363,1.6190071e-05,1.4497404e-07,1.7546677e-06,1.157357e-10,3.0495032e-06,4.719929e-05,3.3566031e-08,9.4921459e-05,0.0091910884,2.6660332e-06,3.624297e-08,4.3933522e-07,1.8953172e-11,7.6238024e-07,1.1818001e-05,4.2154003e-09,2.37639e-05,0.0023045514,3.7357658e-07,9.0607077e-09,1.0991752e-07,6.9091954e-12,1.9059534e-07,2.9567652e-06,5.368353e-10,5.9430754e-06,0.00057678291,4.9246469e-08,2.2651758e-09,2.7489863e-08,5.4132809e-12,4.7648854e-08,7.3947382e-07,7.6525675e-11,1.4859003e-06,0.00014426358,6.3204816e-09
10.668723,3.7331716e-05,0.00048545815,4.897558e-07,0.0007795092,0.01239845,0.00014515996,0.016897028,1.5695407,0.01603549,9.2926412e-06,0.0001246499,6.2929183e-08,0.00019510616,0.0031971487,1.8849343e-05,0.0054483847,0.51640511,0.00067001681,2.3204702e-06,3.1589734e-05,7.9788799e-09,4.878877e-05,0.0008111326,2.4070347e-06,0.0014774366,0.14183998,7.6906197e-05,5.7994379e-07,7.9519277e-06,1.0087213e-09,1.2197889e-05,0.00020423887,3.0393178e-07,0.00037756356,0.036499046,1.9821852e-05,1.4497489e-07,1.9948632e-06,1.3097423e-10,3.0495137e-06,5.1240018e-05,3.8197081e-08,9.4921779e-05,0.0092082545,3.1216026e-06,3.6243023e-08,4.9958038e-07,2.0850821e-11,7.6238092e-07,1.2832435e-05,4.7961694e-09,2.3763921e-05,0.0023093438,4.306501e-07,9.0607095e-09,1.2500344e-07,7.1476713e-12,1.9059537e-07,3.2109056e-06,6.0954891e-10,5.9430768e-06,0.00057804334,5.639215e-08,2.2651758e-09,3.1264424e-08,5.4563576e-12,4.7648854e-08,8.0307558e-07,8.562262e-11,1.4859004e-06,0.00014458648,7.2142991e-09
12.143317,3.7392681e-05,0.00054824888,5.5344021e-07,0.00078024709,0.01346714,0.00016460216,0.016908599,1.5643926,0.014532546,9.2968121e-06,0.00014126895,7.1361175e-08,0.0001951569,0.0034851227,2.1411303e-05,0.0054496527,0.51605499,0.00039521052,2.3207429e-06,3.5867302e-05,9.0639343e-09,4.8792092e-05,0.0008858309,2.7368644e-06,0.0014775343,0.14198838,0.00010964798,5.7996118e-07,9.0371805e-06,1.1463632e-09,1.2198101e-05,0.00022325786,3.4575515e-07,0.00037757008,0.036571678,2.3948248e-05,1.44976e-07,2.268192e-06,1.4830998e-10,3.0495271e-06,5.6038207e-05,4.3463483e-08,9.4922201e-05,0.0092310114,3.6396743e-06,3.624309e-08,5.6816663e-07,2.3028912e-11,7.6238177e-07,1.4037437e-05,5.4569136e-09,2.3763947e-05,0.0023156083,4.955829e-07,9.060714e-09,1.4218189e-07,7.3995254e-12,1.9059544e-07,3.5128392e-06,6.9229467e-10,5.9430786e-06,0.00057968107,6.4523653e-08,2.2651756e-09,3.5563033e-08,5.4850013e-12,4.7648861e-08,8.7864453e-07,9.5975339e-11,1.4859004e-06,0.00014500483,8.2315421e-09
13.821725,3.7469719e-05,0.00061866146,6.2481652e-07,0.00078118045,0.014712942,0.00018639394,0.01692329,1.5591947,0.012842322,9.302149e-06,0.00016004492,8.0882545e-08,0.0001952218,0.0038227534,2.4304277e-05,0.0054512769,0.51587659,8.4666892e-05,2.3210939e-06,4.0718962e-05,1.029398e-08,4.879637e-05,0.00097368099,3.1107683e-06,0.0014776599,0.14221935,0.00014676983,5.7998369e-07,1.0270551e-05,1.302705e-09,1.2198376e-05,0.00024566133,3.9326236e-07,0.00037757849,0.036670562,2.8635476e-05,1.4497741e-07,2.5791398e-06,1.6801144e-10,3.0495444e-06,6.1694853e-05,4.9451665e-08,9.492274e-05,0.0092610382,4.2287506e-06,3.6243179e-08,6.4623231e-07,2.5498159e-11,7.623828e-07,1.5458612e-05,6.2085984e-09,2.376398e-05,0.0023237774,5.6945266e-07,9.0607184e-09,1.6173959e-07,7.7116646e-12,1.905955e-07,3.8690127e-06,7.8645329e-10,5.9430804e-06,0.00058180571,7.3776691e-08,2.2651756e-09,4.0457632e-08,5.5186966e-12,4.7648864e-08,9.6779797e-07,1.0775852e-10,1.4859006e-06,0.00014554626,9.3892363e-09
15.732116,3.7566719e-05,0.00069745473,7.0465477e-07,0.00078235683,0.016152626,0.00021077091,0.016941905,1.5541109,0.010944471,9.3089657e-06,0.00018123277,9.1622625e-08,0.00019530476,0.0042156195,2.756757e-05,0.0054533551,0.51595265,0.00026592336,2.3215457e-06,4.6218109e-05,1.1687626e-08,4.880187e-05,0.0010762825,3.5344037e-06,0.0014778217,0.14256118,0.00018883534,5.800128e-07,1.1671699e-05,1.4802494e-09,1.219873e-05,0.00027187698,4.472108e-07,0.00037758937,0.036803808,3.3958283e-05,1.4497925e-07,2.9327934e-06,1.9041652e-10,3.0495669e-06,6.8320507e-05,5.625959e-08,9.4923438e-05,0.009300488,4.8984688e-06,3.6243293e-08,7.3507107e-07,2.8309299e-11,7.6238422e-07,1.7124063e-05,7.0636809e-09,2.3764025e-05,0.002334405,6.5348348e-07,9.0607246e-09,1.8400274e-07,8.0710993e-12,1.905956e-07,4.286509e-06,8.9359381e-10,5.9430836e-06,0.00058455765,8.4305581e-08,2.2651756e-09,4.6030117e-08,5.565437e-12,4.7648868e-08,1.072314e-06,1.2116641e-10,1.4859007e-06,0.00014624608,1.0706751e-08
17.906555,3.7688384e-05,0.0007854221,7.9375969e-07,0.00078383426,0.017802998,0.00023797936,0.016965436,1.5493666,0.008817254,9.3176559e-06,0.00020511153,1.0372292e-07,0.00019541054,0.0046696318,3.1244187e-05,0.0054560099,0.51639074,0.00066129391,2.3221262e-06,5.2446718e-05,1.3265654e-08,4.8808939e-05,0.0011953721,4.0140869e-06,0.0014780296,0.14305031,0.00023647423,5.8005025e-07,1.3262804e-05,1.6818014e-09,1.2199186e-05,0.0003023746,5.084544e-07,0.00037760346,0.036981788,4.0000948e-05,1.4498163e-07,3.3349179e-06,2.1588975e-10,3.0495958e-06,7.6037293e-05,6.3998241e-08,9.492434e-05,0.0093521085,5.659747e-06,3.6243442e-08,8.3615242e-07,3.1507963e-11,7.6238609e-07,1.9064917e-05,8.036302e-09,2.3764082e-05,0.0023481962,7.4906536e-07,9.0607335e-09,2.093423e-07,8.4641738e-12,1.9059571e-07,4.7731864e-06,1.0155035e-09,5.9430872e-06,0.0005881156,9.628576e-08,2.2651758e-09,5.2373679e-08,5.6238347e-12,4.7648875e-08,1.1941668e-06,1.3642609e-10,1.485901e-06,0.00014714924,1.220612e-08
20.381538,3.7840302e-05,0.00088338106,8.9296027e-07,0.00078568229,0.019680824,0.00026827314,0.01699511,1.5452617,0.006437669,9.328709e-06,0.00023198483,1.1733733e-07,0.00019554516,0.0051910789,3.5380899e-05,0.0054593938,0.51733017,0.0011066175,2.3228713e-06,5.9496098e-05,1.5051204e-08,4.8818019e-05,0.001332848,4.5568511e-06,0.0014782966,0.14373317,0.00029038816,5.8009863e-07,1.5068843e-05,1.9105291e-09,1.2199775e-05,0.00033767417,5.7795464e-07,0.00037762153,0.037217669,4.6858371e-05,1.4498471e-07,3.792042e-06,2.4482555e-10,3.0496333e-06,8.4981199e-05,7.2793258e-08,9.4925505e-05,0.0094193853,6.5249458e-06,3.6243634e-08,9.5114507e-07,3.5149439e-11,7.6238848e-07,2.1315938e-05,9.1425224e-09,2.3764154e-05,0.0023660462,8.5777621e-07,9.0607442e-09,2.3818004e-07,8.91337e-12,1.9059586e-07,5.3378335e-06,1.1542123e-09,5.9430913e-06,0.00059270591,1.0991665e-07,2.2651758e-09,5.9594353e-08,5.6559757e-12,4.7648882e-08,1.3355658e-06,1.5379409e-10,1.4859012e-06,0.00014831273,1.3912402e-08
23.198604,3.8029044e-05,0.00099215948,1.0030955e-06,0.00078798295,0.021802684,0.00030190934,0.017032409,1.542188,0.0037816685,9.3427298e-06,0.00026218066,1.3263208e-07,0.00019571603,0.0057866601,4.0028234e-05,0.0054636984,0.51894778,0.0016075126,2.3238265e-06,6.7467634e-05,1.7069942e-08,4.8829657e-05,0.001490794,5.1705032e-06,0.0014786391,0.14466839,0.00035135666,5.8016093e-07,1.7117902e-05,2.1699852e-09,1.2200535e-05,0.00037835466,6.567925e-07,0.0003776449,0.037528053,5.4637251e-05,1.4498868e-07,4.3115529e-06,2.7771369e-10,3.0496819e-06,9.5304669e-05,8.2786776e-08,9.4927011e-05,0.0095067052,7.5080482e-06,3.6243883e-08,1.081943e-06,3.927203e-11,7.6239155e-07,2.3916236e-05,1.040056e-08,2.3764251e-05,0.0023890815,9.8140657e-07,9.0607593e-09,2.7099546e-07,9.4325103e-12,1.9059605e-07,5.9903537e-06,1.3120225e-09,5.9430977e-06,0.00059861405,1.2542488e-07,2.2651763e-09,6.7812756e-08,5.7241434e-12,4.7648896e-08,1.4990025e-06,1.7355223e-10,1.4859016e-06,0.00014980833,1.5854105e-08
26.405035,3.826222e-05,0.0011125769,1.1249962e-06,0.00079083216,0.02418473,0.00033914274,0.01707913,1.5406427,0.00082446667,9.3604667e-06,0.00029605062,1.4978532e-07,0.0001959323,0.0064635007,4.5240338e-05,0.005469162,0.52146494,0.0021700385,2.3250495e-06,7.6473458e-05,1.9350284e-08,4.8844562e-05,0.0016715038,5.8636773e-06,0.0014790776,0.1459291,0.00042024274,5.8024119e-07,1.9441515e-05,2.4641557e-09,1.2201514e-05,0.00042506304,7.4618113e-07,0.00037767497,0.037933655,6.3457346e-05,1.4499382e-07,4.9018022e-06,3.1508074e-10,3.0497445e-06,0.00010717935,9.4139451e-08,9.4928968e-05,0.0096195526,8.6248597e-06,3.6244202e-08,1.2306948e-06,4.39912e-11,7.6239553e-07,2.6910002e-05,1.183108e-08,2.3764374e-05,0.0024187099,1.1219874e-06,9.0607779e-09,3.0833343e-07,1.0005163e-11,1.905963e-07,6.7419578e-06,1.4915594e-09,5.9431054e-06,0.00060619653,1.4306798e-07,2.2651769e-09,7.7166092e-08,5.7983063e-12,4.7648911e-08,1.6873005e-06,1.9603985e-10,1.4859021e-06,0.00015172573,1.8063641e-08
30.054648,3.854846e-05,0.0012454224,1.259462e-06,0.00079434039,0.02684233,0.00038021879,0.017137414,1.541244,0.0024590411,9.3828285e-06,0.000333968,1.6898615e-07,0.00019620525,0.0072291433,5.1074692e-05,0.0054760757,0.52515459,0.0028006765,2.326613e-06,8.6637105e-05,2.1923511e-08,4.8863614e-05,0.0018774996,6.6458831e-06,0.0014796387,0.14760542,0.00049799795,5.8034448e-07,2.2074997e-05,2.7975157e-09,1.2202771e-05,0.00047852361,8.4747934e-07,0.00037771364,0.038460046,7.3452803e-05,1.4500044e-07,5.5722217e-06,3.5750974e-10,3.0498254e-06,0.00012079896,1.070327e-07,9.4931478e-05,0.0097647049,9.8932279e-06,3.6244622e-08,1.3998368e-06,4.9338866e-11,7.6240065e-07,3.0347317e-05,1.3457517e-08,2.3764534e-05,0.0024566734,1.2818211e-06,9.0608028e-09,3.5081308e-07,1.0684287e-11,1.9059662e-07,7.6053766e-06,1.6957931e-09,5.9431154e-06,0.00061589474,1.6313846e-07,2.2651776e-09,8.7810392e-08,5.891676e-12,4.7648932e-08,1.9036687e-06,2.2162511e-10,1.4859028e-06,0.00015417606,2.057787e-08
34.208698,3.8897375e-05,0.0013914272,1.4072335e-06,0.00079863198,0.029789584,0.00042536525,0.017209789,1.5447396,0.0060937334,9.4109155e-06,0.00037632466,1.9043305e-07,0.00019654847,0.0080915047,5.7591639e-05,0.0054847966,0.53034574,0.0035062913,2.3286068e-06,9.8093988e-05,2.4823909e-08,4.888793e-05,0.0021115497,7.5275439e-06,0.001480355,0.14980654,0.00058566669,5.8047726e-07,2.5057827e-05,3.1750844e-09,1.220439e-05,0.00053954672,9.6220567e-07,0.00037776341,0.039138351,8.4773552e-05,1.4500901e-07,6.333451e-06,4.0568943e-10,3.0499298e-06,0.00013638237,1.2167113e-07,9.4934723e-05,0.0099504376,1.1333284e-05,3.6245162e-08,1.59213e-06,5.5418614e-11,7.6240718e-07,3.4285022e-05,1.5306413e-08,2.3764742e-05,0.0025051029,1.4635169e-06,9.0608356e-09,3.9913752e-07,1.1419699e-11,1.9059704e-07,8.5950915e-06,1.9281069e-09,5.9431286e-06,0.0006282492,1.8596856e-07,2.2651789e-09,9.9923092e-08,5.9902083e-12,4.764896e-08,2.1517621e-06,2.5074404e-10,1.4859035e-06,0.00015729535,2.3438701e-08
38.936907,3.9319359e-05,0.0015512326,1.5689608e-06,0.00080384436,0.033038732,0.00047478236,0.017299188,1.5520107,0.010103582,9.4460438e-06,0.00042352651,2.143316e-07,0.00019697836,0.0090587959,6.4853684e-05,0.0054957587,0.53742707,0.0042940703,2.3311452e-06,0.00011099173,2.8088857e-08,4.8918893e-05,0.0023766784,8.5200213e-06,0.0014812679,0.15266246,0.00068438905,5.8064779e-07,2.8434006e-05,3.6024169e-09,1.2206468e-05,0.00060903799,1.0920527e-06,0.00037782732,0.0400059,9.7586724e-05,1.4502005e-07,7.1974769e-06,4.6036985e-10,3.0500646e-06,0.00015417673,1.3828527e-07,9.4938907e-05,0.010186714,1.2967708e-05,3.6245861e-08,1.810701e-06,6.2319538e-11,7.6241577e-07,3.8787643e-05,1.7407838e-08,2.3765009e-05,0.0025665693,1.670029e-06,9.0608774e-09,4.5410511e-07,1.2308987e-11,1.9059758e-07,9.7275861e-06,2.1923459e-09,5.9431454e-06,0.00064391253,2.1193542e-07,2.2651807e-09,1.1370586e-07,6.0754179e-12,4.7648989e-08,2.4357462e-06,2.8387026e-10,1.4859046e-06,0.00016124806,2.669377e-08
44.318632,3.9825321e-05,0.0017253547,1.7451669e-06,0.00081012509,0.036599439,0.00052863185,0.017408963,1.5640608,0.014510833,9.4897678e-06,0.00047598715,2.4089128e-07,0.00019751437,0.010139401,7.292452e-05,0.0055094827,0.54684532,0.0051714337,2.3343684e-06,0.00012549019,3.1758822e-08,4.8958234e-05,0.0026761703,9.6356193e-06,0.0014824282,0.1563246,0.00079540192,5.8086653e-07,3.2252439e-05,4.0856914e-09,1.2209135e-05,0.00068800681,1.2389012e-06,0.00037790934,0.041106623,0.00011207807,1.4503428e-07,8.1777844e-06,5.2240545e-10,3.0502379e-06,0.00017446085,1.5713441e-07,9.4944313e-05,0.010485328,1.482201e-05,3.6246764e-08,2.059088e-06,7.0159989e-11,7.6242685e-07,4.3928398e-05,1.9795801e-08,2.3765353e-05,0.0026441254,1.9047006e-06,9.0609324e-09,5.1662192e-07,1.329642e-11,1.9059829e-07,1.1021618e-05,2.4928616e-09,5.9431673e-06,0.00066366117,2.4146712e-07,2.2651832e-09,1.2938797e-07,6.192491e-12,4.7649038e-08,2.7603676e-06,3.2156022e-10,1.485906e-06,0.00016622993,3.0397223e-08
50.444201,4.0426265e-05,0.0019141454,1.9362088e-06,0.00081762753,0.040478032,0.00058702499,0.017542861,1.5819927,0.019335048,9.5438945e-06,0.00053411961,2.7032122e-07,0.00019817936,0.011341711,8.1867753e-05,0.0055265869,0.55909842,0.0061459132,2.3384503e-06,0.00014176122,3.5877308e-08,4.9008082e-05,0.0030135657,1.0887562e-05,0.0014838993,0.16096516,0.00092003747,5.8114671e-07,3.6567286e-05,4.6317641e-09,1.221255e-05,0.00077757402,1.4048343e-06,0.00037801443,0.042491134,0.00012845334,1.4505262e-07,9.289517e-06,5.9272148e-10,3.0504614e-06,0.00019754872,1.7850975e-07,9.4951261e-05,0.010859982,1.6924841e-05,3.6247933e-08,2.3412917e-06,7.9114992e-11,7.6244118e-07,4.9790306e-05,2.2508777e-08,2.3765801e-05,0.0027413324,2.1713117e-06,9.0610044e-09,5.8771599e-07,1.4378332e-11,1.905992e-07,1.2498525e-05,2.8345882e-09,5.9431954e-06,0.00068840274,2.7504923e-07,2.2651863e-09,1.4722995e-07,6.3865024e-12,4.7649095e-08,3.1310353e-06,3.6444381e-10,1.4859078e-06,0.00017247006,3.4610585e-08
57.416425,4.1132738e-05,0.0021177533,2.1422375e-06,0.00082650525,0.044676665,0.00065001034,0.017704977,1.6069634,0.024592032,9.6104968e-06,0.00059832574,3.0282494e-07,0.00019899974,0.012673902,9.1745285e-05,0.0055477922,0.57472181,0.0072249918,2.3436025e-06,0.00015998787,4.0490638e-08,4.9071055e-05,0.0033926463,1.2289938e-05,0.0014857595,0.16677442,0.0010597183,5.8150511e-07,4.1438296e-05,5.2482234e-09,1.221692e-05,0.00087897934,1.5921498e-06,0.0003781488,0.044216484,0.00014693953,1.4507624e-07,1.0549651e-05,6.7249079e-10,3.0507495e-06,0.00022379322,2.0273768e-07,9.4960218e-05,0.011326279,1.9308316e-05,3.6249443e-08,2.6618318e-06,8.9242724e-11,7.6245965e-07,5.6467376e-05,2.5590204e-08,2.3766375e-05,0.0028622677,2.4741322e-06,9.0610976e-09,6.6855296e-07,1.5643986e-11,1.9060035e-07,1.4182566e-05,3.2231442e-09,5.9432318e-06,0.00071917917,3.132324e-07,2.2651907e-09,1.675278e-07,6.5026873e-12,4.7649166e-08,3.5539097e-06,4.1323117e-10,1.48591e-06,0.00018023174,3.9403753e-08
65.352325,4.1954187e-05,0.0023360848,2.363159e-06,0.00083690323,0.04919254,0.00071756169,0.017899651,1.6401227,0.030292665,9.6918902e-06,0.0006689835,3.3859381e-07,0.00020000554,0.01414368,0.00010261535,0.0055739353,0.59426719,0.0084159052,2.3500829e-06,0.00018036312,4.5647684e-08,4.9150345e-05,0.0038174083,1.3857597e-05,0.0014881035,0.17395641,0.0012159483,5.8196252e-07,4.6931076e-05,5.943335e-09,1.22225e-05,0.00099358719,1.8033706e-06,0.00037832043,0.046345383,0.00016778592,1.451066e-07,1.1977175e-05,7.6279927e-10,3.0511196e-06,0.00025358982,2.3018328e-07,9.4971729e-05,0.011901604,2.2008355e-05,3.6251393e-08,3.0258084e-06,1.0076001e-10,7.6248352e-07,6.4065905e-05,2.9089114e-08,2.3767119e-05,0.0030115081,2.8179802e-06,9.0612176e-09,7.6045399e-07,1.7136792e-11,1.9060187e-07,1.6101283e-05,3.66486e-09,5.9432791e-06,0.00075716426,3.5664068e-07,2.2651967e-09,1.906177e-07,6.6858186e-12,4.7649262e-08,4.0360019e-06,4.6871268e-10,1.485913e-06,0.00018981226,4.4856115e-08
74.385099,4.2898228e-05,0.0025687688,2.5985986e-06,0.00084894948,0.054017134,0.00078956721,0.018131329,1.682534,0.036441708,9.7906113e-06,0.00074643182,3.7779944e-07,0.00020123005,0.015757948,0.00011453017,0.0056059593,0.61827546,0.0097253993,2.3582006e-06,0.00020308784,5.1399261e-08,4.92498e-05,0.0042920196,1.5605997e-05,0.0014910466,0.1827226,0.0013902986,5.8254528e-07,5.3117285e-05,6.7261985e-09,1.2229611e-05,0.0011228905,2.0412524e-06,0.00037853923,0.048945099,0.00019126489,1.4514562e-07,1.3593271e-05,8.6504159e-10,3.0515953e-06,0.00028738062,2.6125384e-07,9.4986521e-05,0.012604954,2.5065036e-05,3.6253908e-08,3.4389695e-06,1.1384482e-10,7.6251422e-07,7.2705945e-05,3.3060772e-08,2.376808e-05,0.0031940981,3.2082861e-06,9.0613739e-09,8.6491553e-07,1.8779533e-11,1.9060381e-07,1.828594e-05,4.1669444e-09,5.9433401e-06,0.00080365787,4.0598088e-07,2.2652049e-09,2.1688136e-07,6.8680062e-12,4.7649387e-08,4.5852853e-06,5.3183125e-10,1.4859169e-06,0.00020154145,5.1057814e-08
84.666351,4.3969922e-05,0.0028151297,2.8478732e-06,0.00086274423,0.059135634,0.00086582074,0.018404355,1.7350899,0.043036623,9.9093513e-06,0.00083095324,4.2058496e-07,0.00020270946,0.017522454,0.00012753336,0.0056449114,0.64724529,0.011159448,2.3683224e-06,0.00022836798,5.7797546e-08,4.9374004e-05,0.0048207613,1.7550987e-05,0.0014947264,0.19328459,0.0015843866,5.8328595e-07,6.0074715e-05,7.606658e-09,1.2238653e-05,0.0012685133,2.308787e-06,0.00037881749,0.0520861,0.00021767217,1.4519568e-07,1.542151e-05,9.8073594e-10,3.0522058e-06,0.00032565818,2.9640249e-07,9.5005511e-05,0.013456694,2.8522946e-05,3.6257156e-08,3.907784e-06,1.2866752e-10,7.625539e-07,8.2522762e-05,3.7567355e-08,2.3769317e-05,0.0034155112,3.6511617e-06,9.0615773e-09,9.8363137e-07,2.0669688e-11,1.9060636e-07,2.0771966e-05,4.7375243e-09,5.9434192e-06,0.00086007843,4.6205306e-07,2.2652156e-09,2.4675211e-07,7.1725403e-12,4.7649547e-08,5.2108262e-06,6.0362987e-10,1.4859219e-06,0.00021578038,5.811116e-08
96.368643,4.5171113e-05,0.0030741685,3.1099729e-06,0.00087834988,0.064526543,0.00094601617,0.018722726,1.7984306,0.050066518,1.0050866e-05,0.00092275545,4.6705551e-07,0.0002044818,0.019441396,0.00014165697,0.0056919199,0.681602,0.012722933,2.3808777e-06,0.00025641074,6.4894931e-08,4.9528375e-05,0.0054079457,1.9708516e-05,0.0014993052,0.20584641,0.0017998485,5.8422484e-07,6.7887217e-05,8.5952927e-09,1.2250122e-05,0.0014322074,2.6091985e-06,0.00037917049,0.055840675,0.00024732662,1.4525985e-07,1.7488026e-05,1.1114801e-09,3.0529884e-06,0.00036896943,3.3613169e-07,9.5029849e-05,0.014478344,3.243153e-05,3.6261341e-08,4.4395229e-06,1.4547824e-10,7.62605e-07,9.366859e-05,4.2678749e-08,2.377091e-05,0.0036816162,4.1534748e-06,9.0618402e-09,1.1185173e-06,2.270889e-11,1.9060961e-07,2.3599479e-05,5.3858251e-09,5.943521e-06,0.000927958,5.2576206e-07,2.26523e-09,2.8072154e-07,7.3818174e-12,4.7649753e-08,5.922921e-06,6.8524825e-10,1.4859284e-06,0.00023292039,6.6132243e-08
109.68839,4.649995e-05,0.0033445603,3.3835571e-06,0.00089578191,0.070161588,0.001029746,0.019089811,1.8728769,0.057511286,1.0217852e-05,0.0010219512,5.1726825e-07,0.00020658562,0.021517001,0.0001569185,0.0057481639,0.72166973,0.014419299,2.3963607e-06,0.0002874198,7.2743009e-08,4.9719205e-05,0.0060578166,2.2094255e-05,0.0015049735,0.22059739,0.0020383031,5.8541139e-07,7.6644406e-05,9.7034785e-09,1.2264628e-05,0.0016158482,2.9459332e-06,0.00037961701,0.06028166,0.00028056917,1.4534196e-07,1.9821689e-05,1.2591465e-09,3.0539898e-06,0.0004179191,3.8099649e-07,9.5061005e-05,0.015692431,3.684541e-05,3.626673e-08,5.04234e-06,1.6456564e-10,7.6267082e-07,0.00010631432,4.8473347e-08,2.3772962e-05,0.0039986661,4.7229291e-06,9.0621803e-09,1.2717381e-06,2.5216496e-11,1.9061382e-07,2.6813861e-05,6.1222412e-09,5.9436529e-06,0.0010089431,5.9813035e-07,2.2652491e-09,3.1934724e-07,7.6330609e-12,4.7650023e-08,6.7332594e-06,7.7806944e-10,1.4859367e-06,0.00025338389,7.5252719e-08
124.84914,4.7950591e-05,0.0036246632,3.6669661e-06,0.00091500167,0.076005928,0.0011165046,0.01950806,1.9583921,0.065341066,1.0412787e-05,0.0011285391,5.7122241e-07,0.00020905814,0.023749104,0.00017331783,0.0058148308,0.76764983,0.01625019,2.4153301e-06,0.00032158921,8.139085e-08,4.9953684e-05,0.006774419,2.4723141e-05,0.0015119486,0.23770595,0.0023013066,5.869058e-07,8.6441119e-05,1.0943196e-08,1.2282913e-05,0.001821421,3.3226381e-06,0.00038017999,0.065481499,0.00031776075,1.4544685e-07,2.2454258e-05,1.42573e-09,3.0552694e-06,0.00047317299,4.3160742e-07,9.5100804e-05,0.017122412,4.1824672e-05,3.6273665e-08,5.7253637e-06,1.8616036e-10,7.6275552e-07,0.0001206514,5.5038893e-08,2.3775603e-05,0.0043733148,5.3681478e-06,9.0626209e-09,1.4457374e-06,2.7940095e-11,1.9061928e-07,3.0466372e-05,6.9585126e-09,5.9438225e-06,0.0011048046,6.8031217e-07,2.2652737e-09,3.6326122e-07,8.0523921e-12,4.7650367e-08,7.6550996e-06,8.8359664e-10,1.4859475e-06,0.00027762752,8.5621825e-08
142.10535,4.9513197e-05,0.0039125499,3.9582494e-06,0.00093591335,0.082018718,0.001205697,0.019978719,2.0545695,0.07351609,1.0637758e-05,0.0012423843,6.2884998e-07,0.00021193303,0.026134778,0.00019083446,0.0058930549,0.81960702,0.0182151,2.4384012e-06,0.0003590963,9.0883399e-08,5.0239869e-05,0.0075614522,2.7608824e-05,0.001520476,0.25731462,0.0025902989,5.8878055e-07,9.7376556e-05,1.232701e-08,1.230588e-05,0.0020510044,3.7431274e-06,0.00038088733,0.071511514,0.00035927907,1.4558059e-07,2.5420481e-05,1.6134319e-09,3.0569015e-06,0.00053546007,4.8863262e-07,9.5151576e-05,0.018792724,4.7435075e-05,3.6282582e-08,6.4987867e-06,2.1063307e-10,7.6286432e-07,0.00013689375,6.2473372e-08,2.3778999e-05,0.0048126709,6.0987604e-06,9.0631893e-09,1.6432708e-06,3.1109004e-11,1.9062631e-07,3.4614855e-05,7.9079072e-09,5.9440422e-06,0.0012174562,7.7360895e-07,2.2653068e-09,4.1317952e-07,8.3649199e-12,4.7650808e-08,8.7034741e-06,1.0035482e-09,1.4859613e-06,0.00030614767,9.7408636e-08
161.74667,5.1174226e-05,0.0042060511,4.2552127e-06,0.00095836387,0.088154115,0.0012966531,0.020501606,2.1606512,0.081987019,1.0894277e-05,0.0013632048,6.9000801e-07,0.00021523787,0.028667994,0.00020942506,0.0059838449,0.87746304,0.020311045,2.4662356e-06,0.0004000935,1.0125916e-07,5.0586579e-05,0.0084220944,3.0763035e-05,0.0015308255,0.27953598,0.0029065406,5.911221e-07,0.00010955299,1.3867848e-08,1.2334608e-05,0.0023067433,4.2113343e-06,0.00038177235,0.078441411,0.00040551382,1.4575072e-07,2.8758179e-05,1.8245704e-09,3.0589786e-06,0.00060557405,5.5279906e-07,9.5216186e-05,0.020728882,5.3748175e-05,3.6294029e-08,7.3739625e-06,2.3827773e-10,7.630041e-07,0.00015527973,7.0885893e-08,2.3783359e-05,0.0053243702,6.9254915e-06,9.0639229e-09,1.8674413e-06,3.4704739e-11,1.9063538e-07,3.9324463e-05,8.9853034e-09,5.944325e-06,0.001348982,8.794862e-07,2.2653499e-09,4.6991286e-07,8.8288266e-12,4.7651387e-08,9.8954088e-06,1.1398908e-09,1.4859794e-06,0.00033948844,1.1080457e-07
184.10274,5.2916923e-05,0.0045028171,4.5554791e-06,0.00098214753,0.094362475,0.0013886458,0.021074956,2.2755721,0.090695783,1.1183106e-05,0.001490559,7.5447312e-07,0.00021899166,0.031339396,0.00022902188,0.0060880086,0.94099653,0.022532301,2.49952e-06,0.00044469896,1.1254813e-07,5.1003193e-05,0.0093588084,3.4194878e-05,0.0015432864,0.30444908,0.0032510423,5.9403226e-07,0.00012307406,1.5578833e-08,1.2370378e-05,0.0025908106,4.7312442e-06,0.00038287457,0.086338706,0.00045686024,1.4596658e-07,3.2508211e-05,2.0618224e-09,3.0616156e-06,0.00068437296,6.2489236e-07,9.5298215e-05,0.022957623,6.0841305e-05,3.6308705e-08,8.3634932e-06,2.6965524e-10,7.6318327e-07,0.00017607407,8.039762e-08,2.3788947e-05,0.0059166728,7.8602476e-06,9.0648724e-09,2.1217372e-06,3.8689218e-11,1.9064706e-07,4.4668494e-05,1.0207477e-08,5.9446893e-06,0.0015016701,9.9959167e-07,2.2654076e-09,5.3437827e-07,9.1527341e-12,4.7652133e-08,1.1250168e-05,1.2948325e-09,1.4860027e-06,0.00037825142,1.2602618e-07
209.54878,5.4722095e-05,0.0048003909,4.8565632e-06,0.0010070142,0.10059189,0.0014809143,0.021695385,2.3980153,0.099576949,1.150412e-05,0.0016238416,8.2193912e-07,0.0002232023,0.034136198,0.00024953198,0.0062060724,1.0098487,0.024870228,2.538937e-06,0.00049298705,1.2476907e-07,5.1499344e-05,0.010373138,3.7910083e-05,0.0015581581,0.33209601,0.0036244886,5.9762868e-07,0.00013804255,1.7472991e-08,1.2414682e-05,0.0029053634,5.3068094e-06,0.00038424029,0.095267922,0.00051371063,1.462397e-07,3.6714391e-05,2.3279687e-09,3.0649539e-06,0.00077277696,7.0575482e-07,9.5402072e-05,0.02550699,6.8797392e-05,3.6327506e-08,9.4813222e-06,3.0496944e-10,7.6341274e-07,0.00019956971,9.114258e-08,2.3796105e-05,0.0065985629,8.9162003e-06,9.0660981e-09,2.4100746e-06,4.3136494e-11,1.9066209e-07,5.0729221e-05,1.159327e-08,5.945159e-06,0.0016780501,1.1357749e-06,2.2654787e-09,6.0761261e-07,1.0008439e-11,4.7653096e-08,1.2789542e-05,1.470805e-09,1.4860327e-06,0.00042310709,1.4331826e-07
238.51189,5.6568944e-05,0.0050962893,5.1559524e-06,0.0010326807,0.10678994,0.0015726885,0.022357937,2.5264814,0.10855955,1.1856217e-05,0.0017622873,8.9201836e-07,0.00022786466,0.037042249,0.00027083765,0.006338208,1.0835325,0.027313212,2.5851309e-06,0.00054497842,1.3792723e-07,5.2084521e-05,0.0114655,4.1910242e-05,0.0015757383,0.36247829,0.0040271601,6.0204547e-07,0.00015455758,1.9562869e-08,1.246924e-05,0.0032524818,5.9418414e-06,0.0003859227,0.10528958,0.00057644381,1.465841e-07,4.1423264e-05,2.6260003e-09,3.0691676e-06,0.00087176391,7.9628118e-07,9.5533163e-05,0.028406376,7.7704525e-05,3.6351533e-08,1.074281e-05,3.4500858e-10,7.6370617e-07,0.00022608945,1.032684e-07,2.3805256e-05,0.0073798443,1.0107861e-05,9.0676728e-09,2.7368401e-06,4.8408888e-11,1.9068146e-07,5.7598852e-05,1.3163746e-08,5.9457634e-06,0.0018809326,1.2901076e-06,2.2655744e-09,6.9078652e-07,1.0638768e-11,4.7654339e-08,1.4538137e-05,1.6706843e-09,1.4860716e-06,0.00047480682,1.6295723e-07
271.47819,5.8436028e-05,0.0053880848,5.4511904e-06,0.0010588444,0.11290527,0.0016632146,0.023056282,2.659358,0.1175693,1.2237285e-05,0.0019049805,9.6424758e-07,0.00023295953,0.040038254,0.00029279817,0.0064841802,1.1614463,0.029846746,2.6386633e-06,0.0006006303,1.5201175e-07,5.2767511e-05,0.01263498,4.619208e-05,0.0015963073,0.39555305,0.0044588567,6.0743179e-07,0.00017271122,2.1860013e-08,1.2535991e-05,0.003634098,6.6398814e-06,0.00038798197,0.11645857,0.00064541235,1.4701681e-07,4.6683712e-05,2.9588438e-09,3.074467e-06,0.00098236103,8.9741125e-07,9.5698058e-05,0.031686448,8.7655258e-05,3.6382204e-08,1.2164798e-05,3.8997483e-10,7.640806e-07,0.00025598731,1.1693699e-07,2.3816936e-05,0.0082712192,1.145114e-05,9.069705e-09,3.1069364e-06,5.4087068e-11,1.9070636e-07,6.5380453e-05,1.494249e-08,5.9465406e-06,0.0021134489,1.4649056e-06,2.2656967e-09,7.8522055e-07,1.1544321e-11,4.7655945e-08,1.6523714e-05,1.8975868e-09,1.4861216e-06,0.00053419586,1.8525492e-07
309.00097,6.0302136e-05,0.005673483,5.7399562e-06,0.0010851962,0.11888941,0.0017517798,0.023782952,2.7949884,0.12653098,1.2644256e-05,0.0020508764,1.0380979e-06,0.00023845323,0.043102209,0.00031525281,0.0066433134,1.2428906,0.03245367,2.6999678e-06,0.00065982848,1.669938e-07,5.3555817e-05,0.013879163,5.0746817e-05,0.0016201093,0.4312298,0.0049188297,6.1394928e-07,0.00019258459,2.4374855e-08,1.2617078e-05,0.0040519154,7.4040485e-06,0.00039048461,0.12882213,0.00072092766,1.4755814e-07,5.2546413e-05,3.3296946e-09,3.0811061e-06,0.0011056334,1.0101194e-06,9.5904623e-05,0.035378877,9.8745552e-05,3.6421259e-08,1.376565e-05,4.4038223e-10,7.6455751e-07,0.00028964932,1.3232485e-07,2.3831813e-05,0.0092843492,1.2963387e-05,9.0723118e-09,3.5258295e-06,6.0782213e-11,1.9073833e-07,7.4188931e-05,1.6955724e-08,5.9475392e-06,0.0023790901,1.6627504e-06,2.2658597e-09,8.9240257e-07,1.2297052e-11,4.7658016e-08,1.8777559e-05,2.1551644e-09,1.4861863e-06,0.00060222653,2.1056264e-07
351.71002,6.2147119e-05,0.0059503927,6.0201346e-06,0.0011114345,0.12469809,0.0018377335,0.024529707,2.9317327,0.13537101,1.3073207e-05,0.0021988282,1.1129888e-06,0.0002442984,0.046209957,0.00033802517,0.0068144919,1.3270881,0.03511456,2.7693061e-06,0.00072238076,1.8282467e-07,5.4455002e-05,0.015194,5.5559681e-05,0.0016473325,0.46936724,0.0054057267,6.2176815e-07,0.00021424341,2.7115625e-08,1.2714803e-05,0.0045073116,8.2368702e-06,0.00039350227,0.14241739,0.00080324313,1.4823216e-07,5.9063066e-05,3.7419585e-09,3.0893862e-06,0.0012426678,1.1353994e-06,9.6162286e-05,0.039515961,0.00011107331,3.6470844e-08,1.5565261e-05,4.9748122e-10,7.6516352e-07,0.00032749382,1.4962325e-07,2.3850716e-05,0.010431889,1.4663398e-05,9.0756602e-09,3.9995944e-06,6.829215e-11,1.9077937e-07,8.4152038e-05,1.92327e-08,5.9488198e-06,0.0026817422,1.8865113e-06,2.2660738e-09,1.0140064e-06,1.2920831e-11,4.7660684e-08,2.1334865e-05,2.4473521e-09,1.4862696e-06,0.00067997247,2.3927559e-07
400.32217,6.3952582e-05,0.0062169833,6.2898726e-06,0.001137277,0.13029251,0.0019205049,0.025287893,3.0680244,0.14401975,1.3519532e-05,0.0023476218,1.188306e-06,0.00025043581,0.049335938,0.00036092846,0.0069961892,1.4132073,0.037808269,2.8467289e-06,0.00078801374,1.9943523e-07,5.5468059e-05,0.016573729,6.0609642e-05,0.0016780889,0.50977218,0.0059175584,6.310604e-07,0.00023773317,3.0088101e-08,1.2831564e-05,0.0050012432,9.1400973e-06,0.00039710957,0.15726842,0.00089253592,1.4906685e-07,6.6285356e-05,4.198941e-09,3.0996616e-06,0.0013945504,1.274245e-06,9.6482065e-05,0.044130027,0.00012473646,3.6533667e-08,1.7585027e-05,5.6128585e-10,7.6593159e-07,0.00036997066,1.6903783e-07,2.3874674e-05,0.011727476,1.6571387e-05,9.0799528e-09,4.5349607e-06,7.6673334e-11,1.9083194e-07,9.5411284e-05,2.1805708e-08,5.9504605e-06,0.0030257222,2.1393668e-06,2.2663349e-09,1.1519119e-06,1.4665158e-11,4.7664123e-08,2.4235162e-05,2.7787859e-09,1.4863771e-06,0.00076864241,2.7183765e-07
455.65332,6.5702356e-05,0.0064717229,6.5476196e-06,0.0011624694,0.13564013,0.0019996158,0.026048815,3.2024171,0.15241365,1.3978148e-05,0.0024960157,1.263421e-06,0.0002567971,0.052454002,0.00038377157,0.0071865302,1.5003875,0.040512572,2.9320483e-06,0.00085637259,2.1673563e-07,5.6594898e-05,0.018010879,6.5869405e-05,0.001712398,0.55219954,0.0064516903,6.4199168e-07,0.00026307427,3.3294851e-08,1.2969758e-05,0.0055341353,1.0114513e-05,0.00040138149,0.17338336,0.00098888804,1.5009434e-07,7.4263677e-05,4.7036517e-09,3.112342e-06,0.0015623409,1.4276248e-06,9.6876713e-05,0.049252607,0.00013983048,3.6612974e-08,1.9847752e-05,6.3296296e-10,7.6690196e-07,0.00041755932,1.9078777e-07,2.3904944e-05,0.013185691,1.8708899e-05,9.0854346e-09,5.1393536e-06,8.6505303e-11,1.9089919e-07,0.00010812281,2.471054e-08,5.9525601e-06,0.0034158076,2.4248238e-06,2.2667006e-09,1.3082265e-06,1.5142221e-11,4.7668557e-08,2.7522776e-05,3.1544208e-09,1.4865153e-06,0.00086959556,3.0874643e-07
518.63215,6.7382884e-05,0.0067133992,6.7921504e-06,0.001186793,0.14071517,0.0020746874,0.02680409,3.3336163,0.16049696,1.4443725e-05,0.0026427819,1.3377118e-06,0.00026330768,0.055538289,0.00040636536,0.0073833731,1.5877659,0.043204892,3.0248259e-06,0.00092702516,2.3461655e-07,5.7831945e-05,0.019496355,7.1305735e-05,0.0017501728,0.59635514,0.0070048664,6.5471085e-07,0.00029025707,3.6734593e-08,1.3131659e-05,0.0061057839,1.1159749e-05,0.00040638933,0.19075112,0.0010922678,1.5135053e-07,8.3045525e-05,5.2594238e-09,3.1278935e-06,0.0017470376,1.5964521e-06,9.736076e-05,0.05491345,0.00015644542,3.6712766e-08,2.237749e-05,7.1300632e-10,7.6812415e-07,0.00047076572,2.1510433e-07,2.3943066e-05,0.014821956,2.1098662e-05,9.0924619e-09,5.8209284e-06,9.6979147e-11,1.9098508e-07,0.00012245815,2.7986212e-08,5.9552408e-06,0.0038572592,2.7467344e-06,2.2671423e-09,1.4853075e-06,1.7123303e-11,4.7674249e-08,3.1247288e-05,3.579954e-09,1.4866931e-06,0.00098435627,3.5055856e-07
590.3157,6.8983361e-05,0.006941129,7.0225705e-06,0.0012100677,0.14549877,0.0021454423,0.027545942,3.4605083,0.16822296,1.4910915e-05,0.0027867451,1.4105837e-06,0.00026989041,0.058564052,0.00042852892,0.0075844098,1.6745037,0.045863053,3.1243769e-06,0.00099947059,2.5295114e-07,5.9172031e-05,0.021019621,7.6880095e-05,0.0017912142,0.64190072,0.0075732674,6.6933904e-07,0.0003192375,4.0401759e-08,1.3319276e-05,0.0067152609,1.2274111e-05,0.0004121963,0.2093388,0.0012025131,1.5287496e-07,9.2673625e-05,5.8685084e-09,3.1468342e-06,0.0019495391,1.7815483e-06,9.7950375e-05,0.061139315,0.00017466238,3.6837836e-08,2.5199302e-05,8.0193119e-10,7.6965739e-07,0.0005301169,2.4222836e-07,2.3990897e-05,0.016652383,2.3764356e-05,9.1014032e-09,6.588597e-06,1.0918766e-10,1.9109456e-07,0.00013860472,3.1675753e-08,5.9586582e-06,0.0043558413,3.1093074e-06,2.2677515e-09,1.6857857e-06,1.7731039e-11,4.7681567e-08,3.5464018e-05,4.0616798e-09,1.4869216e-06,0.0011146301,3.9789517e-07
671.90711,7.0495713e-05,0.0071543469,7.2383077e-06,0.0012321543,0.14997874,0.0022117019,0.028267454,3.5821717,0.17555462,1.5374568e-05,0.0029268204,1.4814879e-06,0.00027646896,0.061508428,0.00045009513,0.0077872714,1.7598112,0.048465992,3.2297924e-06,0.0010731516,2.7159848e-07,6.060446e-05,0.022568945,8.2549619e-05,0.0018352127,0.68846202,0.0081526008,6.8595813e-07,0.00034993366,4.428603e-08,1.353419e-05,0.0073608393,1.3454448e-05,0.00041885249,0.22908917,0.0013193173,1.5470947e-07,0.00010318383,6.5336654e-09,3.1697268e-06,0.0021705991,1.9836029e-06,9.8663091e-05,0.067952581,0.00019454943,3.6993764e-08,2.8338909e-05,9.0165303e-10,7.7157279e-07,0.00059615378,2.7240716e-07,2.4050647e-05,0.018693542,2.6730284e-05,9.1127443e-09,7.4520362e-06,1.2325962e-10,1.9123378e-07,0.00015676605,3.5825552e-08,5.9630033e-06,0.0049178274,3.5171137e-06,2.2684961e-09,1.912588e-06,1.9957536e-11,4.7690961e-08,4.0234539e-05,4.6067729e-09,1.4872148e-06,0.0012623183,4.514474e-07
764.7758,7.1914503e-05,0.0073527833,7.4390889e-06,0.0012529531,0.15414914,0.0022733798,0.028962705,3.6978819,0.18246483,1.5829906e-05,0.0030620436,1.549936e-06,0.00028297084,0.064351097,0.00047091543,0.0079896292,1.8429685,0.050994414,3.3399751e-06,0.001147471,2.9040734e-07,6.2115396e-05,0.024131769,8.8268361e-05,0.0018817576,0.73563838,0.0087382228,7.0460032e-07,0.0003822232,4.8372185e-08,1.377739e-05,0.0080399485,1.4696059e-05,0.00042639009,0.24991912,0.0014422206,1.5689722e-07,0.00011460279,7.2561191e-09,3.1971654e-06,0.0024107771,2.2031275e-06,9.9517427e-05,0.075369678,0.00021615725,3.7187309e-08,3.1822223e-05,1.0117869e-09,7.7395413e-07,0.0006694214,3.0588974e-07,2.4124934e-05,0.02096216,3.0020932e-05,9.1271781e-09,8.4216808e-06,1.3838952e-10,1.9141039e-07,0.00017716165,4.048578e-08,5.9685162e-06,0.0055499957,3.975082e-06,2.2694591e-09,2.1689611e-06,2.2084556e-11,4.7703001e-08,4.5627134e-05,5.2226801e-09,1.4875908e-06,0.0014295341,5.119818e-07
870.48048,7.3236719e-05,0.0075364336,7.6249102e-06,0.0012724012,0.15800966,0.0023304722,0.02962688,3.8071086,0.18893613,1.6272685e-05,0.0031915938,1.6155125e-06,0.00028932994,0.067074768,0.0004908633,0.0081892898,1.9233437,0.05343131,3.4536904e-06,0.0012218108,3.0922143e-07,6.3688443e-05,0.02569508,9.3988749e-05,0.0019303546,0.78301525,0.0093252831,7.2524051e-07,0.00041594301,5.263879e-08,1.4049139e-05,0.0087491535,1.5992673e-05,0.00043481847,0.27171931,0.0015706073,1.5948032e-07,0.00012694536,8.0371411e-09,3.2297521e-06,0.0026703866,2.440409e-06,0.0001005322,0.083399527,0.00023951438,3.742608e-08,3.5674755e-05,1.1336484e-09,7.7689884e-07,0.00075045606,3.4292126e-07,2.4216797e-05,0.023474727,3.3660404e-05,9.1454044e-09,9.5086916e-06,1.5557017e-10,1.916338e-07,0.00020002623,4.5710032e-08,5.9754898e-06,0.0062596058,4.4884835e-06,2.2706799e-09,2.458492e-06,2.4914293e-11,4.7718412e-08,5.1717256e-05,5.9185968e-09,1.4880718e-06,0.0016186155,5.8034539e-07
990.7953,7.4461452e-05,0.0077055236,7.7959993e-06,0.0012904692,0.16156481,0.0023830468,0.030256288,3.9095023,0.19496005,1.6699278e-05,0.0033148078,1.6778817e-06,0.00029548857,0.069665439,0.0005098365,0.0083842631,2.0004041,0.055762349,3.5696212e-06,0.0012955519,3.2788407e-07,6.5305408e-05,0.027245859,9.9663157e-05,0.0019804477,0.83017695,0.0099088832,7.4779115e-07,0.00045089039,5.7061222e-08,1.4348859e-05,0.0094841914,1.7336494e-05,0.00044412119,0.29435483,0.0017037103,1.6249794e-07,0.00014021237,8.876471e-09,3.2680703e-06,0.0029494436,2.695462e-06,0.00010172562,0.09204188,0.00026462263,3.7718774e-08,3.9920855e-05,1.267807e-09,7.8051852e-07,0.00083977031,3.8373595e-07,2.4329716e-05,0.026247006,3.7671724e-05,9.1684536e-09,1.0724887e-05,1.7413077e-10,1.919155e-07,0.00022560838,5.1555155e-08,5.9842828e-06,0.0070543555,5.0628999e-06,2.272293e-09,2.7851277e-06,2.684758e-11,4.7738109e-08,5.8587924e-05,6.7034799e-09,1.4886867e-06,0.0018321377,6.5747009e-07
1127.7396,7.5589611e-05,0.0078604678,7.9527758e-06,0.0013071565,0.16482313,0.0024312304,0.030848328,4.004878,0.20053621,1.7106735e-05,0.0034311863,1.7367911e-06,0.00030139842,0.072112583,0.00052775794,0.0085728224,2.0737233,0.057976098,3.6864258e-06,0.0013680952,3.4624338e-07,6.6947126e-05,0.028771495,0.00010524548,0.0020314443,0.87671953,0.010484239,7.7210245e-07,0.00048682644,6.1608852e-08,1.4675073e-05,0.010240036,1.8718336e-05,0.0004542536,0.31766734,0.0018406238,1.6598305e-07,0.00015438809,9.7733849e-09,3.3126503e-06,0.0032476175,2.967985e-06,0.00010311427,0.10128582,0.00029145267,3.8074845e-08,4.4582859e-05,1.4155973e-09,7.8493815e-07,0.00093783351,4.2854845e-07,2.4467599e-05,0.029293457,4.2075996e-05,9.1972057e-09,1.2082634e-05,1.9637114e-10,1.922694e-07,0.00025416829,5.8080627e-08,5.9953295e-06,0.0079423115,5.7041739e-06,2.2742959e-09,3.1531886e-06,3.0471126e-11,4.7763226e-08,6.6330016e-05,7.5879052e-09,1.4894709e-06,0.0020729236,7.4437611e-07
1283.6119,7.6623583e-05,0.0080018323,8.0958116e-06,0.0013224866,0.16779637,0.0024751969,0.031401418,4.0931959,0.20567119,1.7492795e-05,0.0035403906,1.7920689e-06,0.00030702137,0.074409023,0.0005445754,0.0087535372,2.142982,0.060064099,3.8027927e-06,0.0014388802,3.6415795e-07,6.8594352e-05,0.030260202,0.00011069259,0.0020827444,0.92226386,0.011046837,7.9796627e-07,0.00052348163,6.6247246e-08,1.5025409e-05,0.011011017,2.0127838e-05,0.00046514338,0.34147874,0.0019803243,1.6996006e-07,0.00016943841,1.0725166e-08,3.363929e-06,0.0035641906,3.2573219e-06,0.00010471183,0.11110843,0.00031994032,3.8504787e-08,4.9680035e-05,1.5766204e-09,7.9029508e-07,0.0010450513,4.7754386e-07,2.4634723e-05,0.032626554,4.6891444e-05,9.2333412e-09,1.3594702e-05,2.1940066e-10,1.9271221e-07,0.00028597441,6.5347811e-08,6.0091515e-06,0.0089318035,6.4183356e-06,2.2769162e-09,3.5673779e-06,3.3135106e-11,4.7795201e-08,7.5042473e-05,8.5833112e-09,1.4904692e-06,0.0023440472,8.4217394e-07
1461.0283,7.7566918e-05,0.0081302933,8.225792e-06,0.0013365013,0.17049861,0.0025151555,0.031914886,4.1745405,0.21037736,1.785588e-05,0.0036422356,1.8436216e-06,0.0003123293,0.076550849,0.00056026015,0.0089252824,2.2079649,0.062020805,3.9174911e-06,0.0015074023,3.814992e-07,7.022854e-05,0.031701349,0.00011596563,0.0021337648,0.96646601,0.011592566,8.25124e-07,0.00056056352,7.0938974e-08,1.5396674e-05,0.011790982,2.1553752e-05,0.00047669208,0.36559576,0.0021216993,1.7444134e-07,0.00018530941,1.172964e-08,3.4222112e-06,0.0038980287,3.5624366e-06,0.00010652788,0.12147392,0.00034998395,3.9019131e-08,5.5227472e-05,1.7523013e-09,7.9673526e-07,0.0011617406,5.3086739e-07,2.4835646e-05,0.036256053,5.213233e-05,9.2781267e-09,1.5274043e-05,2.4630309e-10,1.932637e-07,0.00032129933,7.3418896e-08,6.026366e-06,0.010031294,7.2115032e-06,2.2802438e-09,4.0327809e-06,3.6076586e-11,4.7835805e-08,8.4832231e-05,9.7015944e-09,1.4917367e-06,0.0026488351,9.5206416e-07
1662.9666,7.8423996e-05,0.0082466071,8.3434822e-06,0.0013492581,0.17294566,0.0025513398,0.03238884,4.2490935,0.2146717,1.8195022e-05,0.0037366739,1.8914253e-06,0.00031730364,0.078537017,0.0005748048,0.0090872413,2.268554,0.063843392,4.029409e-06,0.0015732243,3.9815784e-07,7.1832546e-05,0.033085745,0.00012103097,0.0021839605,1.0090259,0.012117832,8.5327667e-07,0.00059776549,7.5647164e-08,1.5784972e-05,0.012573481,2.2984291e-05,0.00048877933,0.38981611,0.0022635811,1.7942608e-07,0.00020192676,1.2781181e-08,3.4876302e-06,0.0042475676,3.8818997e-06,0.00010856664,0.13233319,0.00038144318,3.9628642e-08,6.1234838e-05,1.9424354e-09,8.044093e-07,0.001288105,5.8861183e-07,2.5075073e-05,0.040188167,5.7807813e-05,9.3335606e-09,1.713352e-05,2.7546343e-10,1.9394702e-07,0.00036041357,8.235583e-08,6.047695e-06,0.011249185,8.0897529e-06,2.2843216e-09,4.5548509e-06,4.1500192e-11,4.7887212e-08,9.5814052e-05,1.0956155e-08,1.4933418e-06,0.0029908563,1.0753347e-06
1892.8162,7.9199825e-05,0.0083515784,8.4496953e-06,0.001360824,0.17515434,0.0025839988,0.032824043,4.3171177,0.21857461,1.8509818e-05,0.00382378,1.9355171e-06,0.00032193438,0.080369078,0.00058822068,0.0092388829,2.324718,0.065531496,4.137582e-06,0.0016359863,4.1404191e-07,7.3391173e-05,0.034405805,0.00012586089,0.0022328442,1.0496939,0.012619629,8.8210152e-07,0.00063477713,8.0330744e-08,1.618589e-05,0.013351982,2.4407513e-05,0.00050126819,0.41393477,0.0024047854,1.8489811e-07,0.00021919595,1.3873873e-08,3.5601183e-06,0.0046108197,4.2138944e-06,0.00011082609,0.14362395,0.00041413949,4.0343394e-08,6.770515e-05,2.1476838e-09,8.134657e-07,0.0014242084,6.5080633e-07,2.5357635e-05,0.044424787,6.3920768e-05,9.4016084e-09,1.9185563e-05,3.082159e-10,1.947888e-07,0.00040357857,9.221807e-08,6.0739708e-06,0.012593602,9.058956e-06,2.289583e-09,5.1393863e-06,4.6100623e-11,4.7952113e-08,0.00010810985,1.2360914e-08,1.4953679e-06,0.0033739069,1.2133545e-06
2154.4347,7.9899757e-05,0.0084460331,8.5452675e-06,0.0013712733,0.17714193,0.0026133886,0.033221766,4.3789334,0.22210891,1.8800345e-05,0.0039037301,1.975987e-06,0.00032621919,0.082050711,0.0006005348,0.0093799373,2.3765008,0.067086884,4.2412121e-06,0.0016954094,4.290808e-07,7.4891512e-05,0.03565567,0.00013043392,0.0022799976,1.088273,0.013095591,9.1126356e-07,0.00067129411,8.495136e-08,1.6594699e-05,0.014120086,2.5811722e-05,0.00051401142,0.43775082,0.0025441502,1.908253e-07,0.00023700365,1.5000366e-08,3.6393865e-06,0.0049854009,4.5562424e-06,0.00011329729,0.15527166,0.00044785865,4.1172477e-08,7.4633615e-05,2.3664051e-09,8.2404267e-07,0.0015699489,7.1740466e-07,2.5687646e-05,0.04896266,7.0466669e-05,9.4847641e-09,2.1441752e-05,3.4331477e-10,1.9581914e-07,0.00045103786,1.0306148e-07,6.1061323e-06,0.014072115,1.0124582e-05,2.2962083e-09,5.7924817e-06,5.1274318e-11,4.8033762e-08,0.00012184785,1.3930266e-08,1.4979167e-06,0.0038019784,1.3675626e-06
2452.2132,8.0529338e-05,0.0085307984,8.6310362e-06,0.001380684,0.17892583,0.0026397658,0.033583686,4.4349008,0.2252989,1.9067078e-05,0.0039767819,2.0129655e-06,0.00033016206,0.083587319,0.00061178682,0.0095103607,2.4240091,0.068513098,4.339674e-06,0.0017512965,4.4322492e-07,7.6323136e-05,0.036831178,0.00013473488,0.0023250787,1.1246203,0.013543993,9.404302e-07,0.00070702838,8.9473538e-08,1.7006567e-05,0.014871734,2.718584e-05,0.00052685855,0.46107376,0.0026805738,1.9716093e-07,0.00025522022,1.6152054e-08,3.7249197e-06,0.0053685834,4.9064503e-06,0.00011596426,0.16719103,0.00048235533,4.2122579e-08,8.2006518e-05,2.5996805e-09,8.3625901e-07,0.0017250387,7.8827492e-07,2.6068823e-05,0.05379273,7.7432597e-05,9.585059e-09,2.3912326e-05,3.842337e-10,1.9707134e-07,0.00050300692,1.1493544e-07,6.1452188e-06,0.015691418,1.1291468e-05,2.3045448e-09,6.5204599e-06,5.6370297e-11,4.8136069e-08,0.00013716107,1.5679607e-08,1.5011109e-06,0.004279213,1.5394521e-06
2791.1497,8.1094113e-05,0.0086066872,8.7078233e-06,0.0013891353,0.18052304,0.0026633825,0.03391175,4.4854069,0.22816959,1.931081e-05,0.0040432573,2.0466142e-06,0.00033377219,0.084985629,0.00062202609,0.0096303001,2.4673996,0.069815098,4.4325134e-06,0.0018035283,4.5644376e-07,7.7678167e-05,0.037929822,0.00013875458,0.0023678248,1.1586448,0.013963738,9.6928613e-07,0.000741717,9.3862699e-08,1.7416778e-05,0.01560139,2.8519749e-05,0.00053966191,0.48372939,0.0028130482,2.0384353e-07,0.0002737029,1.7322134e-08,3.8159892e-06,0.0057573654,5.2617753e-06,0.00011880435,0.17928831,0.00051735956,4.3198337e-08,8.9800473e-05,2.8453763e-09,8.5020372e-07,0.0018889857,8.6319268e-07,2.6503936e-05,0.058899593,8.4796471e-05,9.7062509e-09,2.6605634e-05,4.2456422e-10,1.9858125e-07,0.00055966136,1.278795e-07,6.1923497e-06,0.017456969,1.256356e-05,2.3148596e-09,7.3297792e-06,6.2449879e-11,4.8263704e-08,0.00015418534,1.7624531e-08,1.5050955e-06,0.0048098424,1.7305479e-06
3176.9328,8.1599552e-05,0.0086744837,8.776422e-06,0.001396706,0.18195003,0.0026844823,0.0342081,4.530848,0.23074605,1.953257e-05,0.0041035214,2.0771192e-06,0.00033706272,0.086253345,0.00063130891,0.0097400565,2.5068655,0.070998914,4.5194356e-06,0.0018520576,4.6872565e-07,7.895114e-05,0.038950603,0.00014248939,0.0024080493,1.1903034,0.014354313,9.9754084e-07,0.0007751286,9.8091169e-08,1.7820905e-05,0.016304191,2.9804561e-05,0.00055228302,0.50556439,0.0029406865,2.1080247e-07,0.00029230039,1.8499548e-08,3.911679e-06,0.0061485637,5.6193079e-06,0.00012178902,0.19146405,0.00055258481,4.4400089e-08,9.7981923e-05,3.104265e-09,8.6592627e-07,0.0020610841,9.4183534e-07,2.6994536e-05,0.064261198,9.2526616e-05,9.8495105e-09,2.9527542e-05,4.7239745e-10,2.0038624e-07,0.00062112452,1.4192277e-07,6.248692e-06,0.019372605,1.3943628e-05,2.3274818e-09,8.2269053e-06,7.1302131e-11,4.8422148e-08,0.00017305664,1.9780481e-08,1.510042e-06,0.0053981026,1.9423765e-06
3616.0376,8.2050916e-05,0.008734935,8.8375889e-06,0.0014034725,0.18322253,0.0027032973,0.034474958,4.5716243,0.23305288,1.9733563e-05,0.0041579697,2.1046802e-06,0.00034004977,0.087398745,0.00063969607,0.009840047,2.542629,0.07207133,4.6002924e-06,0.0018969014,4.8007499e-07,8.0138845e-05,0.039893873,0.00014594058,0.0024456368,1.2195961,0.014715725,1.0249404e-06,0.00080706947,1.021333e-07,1.8214963e-05,0.016976058,3.1032817e-05,0.00056459656,0.52644968,0.003062743,2.1795857e-07,0.00031085758,1.9673673e-08,4.0109257e-06,0.0065389145,5.9760655e-06,0.00012488516,0.20361632,0.00058773726,4.5725276e-08,0.00010650715,3.3748941e-09,8.8342819e-07,0.002240414,1.0237821e-06,2.7540678e-05,0.069848813,0.00010058173,1.0018283e-08,3.2680815e-05,5.232984e-10,2.0252388e-07,0.00068745448,1.5707747e-07,6.3154171e-06,0.021440113,1.5432978e-05,2.3432449e-09,9.2181508e-06,7.9538598e-11,4.8617753e-08,0.00019390782,2.2162174e-08,1.5161486e-06,0.0060481322,2.1764287e-06
4115.8338,8.2453233e-05,0.0087887459,8.892036e-06,0.0014095083,0.18435527,0.0027200461,0.034714587,4.6081266,0.23511388,1.9915102e-05,0.0042070127,2.1295053e-06,0.00034275142,0.088430472,0.00064725075,0.0099307764,2.5749276,0.073039603,4.6750629e-06,0.0019381307,4.9050888e-07,8.1240069e-05,0.040761124,0.00014911363,0.0024805362,1.2465601,0.01504843,1.0512704e-06,0.00083738554,1.0596888e-07,1.8595516e-05,0.01761375,3.2198599e-05,0.00057649438,0.54628259,0.0031786241,2.2522885e-07,0.00032922061,2.0835383e-08,4.1125686e-06,0.0069251824,6.3290914e-06,0.00012805655,0.21564405,0.00062252548,4.7168186e-08,0.0001153227,3.6530463e-09,9.0265712e-07,0.0024258513,1.1085197e-06,2.8140728e-05,0.075627349,0.00010891136,1.0215642e-08,3.6064488e-05,5.7488425e-10,2.0502986e-07,0.00075863115,1.7333979e-07,6.3936395e-06,0.023658862,1.7031159e-05,2.3627447e-09,1.0309483e-05,8.6780805e-11,4.8857739e-08,0.00021686436,2.4784963e-08,1.5236405e-06,0.0067638406,2.4341134e-06
4684.7102,8.2811232e-05,0.0088365711,8.940428e-06,0.0014148827,0.1853621,0.002734933,0.034929238,4.6407323,0.2369517,2.007856e-05,0.0042510647,2.1518042e-06,0.00034518694,0.089357227,0.00065403678,0.010012805,2.6040082,0.073911225,4.7438325e-06,0.0019758611,5.0005813e-07,8.2255297e-05,0.041554786,0.00015201744,0.0025127518,1.2712623,0.015353259,1.0763584e-06,0.00086596387,1.0958551e-07,1.8959738e-05,0.018214893,3.3297561e-05,0.00058788719,0.56498724,0.0032878927,2.3252973e-07,0.00034724211,2.1974976e-08,4.2154029e-06,0.007304267,6.6755512e-06,0.00013126561,0.22745031,0.00065667004,4.8717354e-08,0.00012436647,3.9393277e-09,9.2350427e-07,0.0026160893,1.1954511e-06,2.8791292e-05,0.081556037,0.0001174568,1.0442048e-08,3.9673349e-05,6.3267985e-10,2.0793587e-07,0.00083454465,1.9068444e-07,6.4843484e-06,0.026025414,1.8735707e-05,2.386257e-09,1.1506287e-05,9.5118469e-11,4.9150152e-08,0.00024203955,2.7660756e-08,1.5327695e-06,0.0075487597,2.7167025e-06
5332.2147,8.3129307e-05,0.0088790208,8.9833805e-06,0.0014196606,0.1862558,0.0027481471,0.03512108,4.6698022,0.23858772,2.0225327e-05,0.004290536,2.1717843e-06,0.0003473761,0.090187624,0.00066011723,0.010086728,2.6301205,0.074693725,4.8067741e-06,0.002010243,5.0875909e-07,8.3186409e-05,0.042278022,0.00015466357,0.002542332,1.2937942,0.015631334,1.1000765e-06,0.0008927313,1.1297196e-07,1.9305431e-05,0.018777948,3.432689e-05,0.00059870555,0.58251405,0.0033902638,2.3977933e-07,0.00036478564,2.3086091e-08,4.3182336e-06,0.0076732971,7.0128224e-06,0.00013447503,0.23894548,0.00068991224,5.0359603e-08,0.00013356918,4.2295064e-09,9.4580571e-07,0.0028096708,1.2839104e-06,2.9487264e-05,0.087589413,0.00012615262,1.070064e-08,4.3497446e-05,6.9010003e-10,2.1126714e-07,0.00091498578,2.090635e-07,6.5883305e-06,0.028533235,2.0541926e-05,2.4137643e-09,1.2813107e-05,1.0980944e-10,4.9503758e-08,0.000269529,3.080123e-08,1.5438087e-06,0.0084058661,3.0252688e-06
6069.2151,8.3411549e-05,0.0089166537,9.0214595e-06,0.0014239025,0.18704811,0.0027598622,0.035292197,4.6956758,0.24004187,2.035678e-05,0.0043258243,2.1896466e-06,0.00034933872,0.090930037,0.00066555334,0.010153155,2.6535094,0.075394512,4.8641255e-06,0.002041453,5.166588e-07,8.4036379e-05,0.042934537,0.00015706557,0.0025693635,1.3142648,0.015883997,1.1223359e-06,0.00091765204,1.1612703e-07,1.9631023e-05,0.019302158,3.5285206e-05,0.00060889916,0.59883773,0.0034855949,2.4690414e-07,0.00038172959,2.4157654e-08,4.4199237e-06,0.008029717,7.3385674e-06,0.00013764932,0.25004953,0.00072202144,5.2075496e-08,0.00014285644,4.52656e-09,9.6934821e-07,0.003005031,1.3731822e-06,3.0221981e-05,0.093678653,0.00013492854,1.0988706e-08,4.7521818e-05,7.5714213e-10,2.1503971e-07,0.00099963986,2.2840507e-07,6.7060887e-06,0.031172507,2.244275e-05,2.4481408e-09,1.4233352e-05,1.1871015e-10,4.9927813e-08,0.00029940438,3.4214645e-08,1.557047e-06,0.0093373936,3.3606169e-06
6908.0811,8.3661704e-05,0.008949982,9.0551808e-06,0.0014276635,0.18774982,0.0027702373,0.035444561,4.7186708,0.24133262,2.0474257e-05,0.0043573095,2.2055837e-06,0.00035109406,0.091592446,0.00067040373,0.010212691,2.674413,0.076020755,4.9161754e-06,0.0020696837,5.2380273e-07,8.4808999e-05,0.043528385,0.0001592383,0.0025939588,1.3327961,0.016112745,1.143089e-06,0.00094072358,1.1904643e-07,1.9935522e-05,0.019787472,3.6172416e-05,0.00061843602,0.61395544,0.0035738719,2.5383645e-07,0.00039797026,2.518517e-08,4.5194342e-06,0.0083713429,7.6507915e-06,0.00014075599,0.26069424,0.0007528006,5.3851007e-08,0.00015215106,4.8175057e-09,9.9387739e-07,0.0032005461,1.4625248e-06,3.0987518e-05,0.099773102,0.00014371161,1.1309771e-08,5.1726391e-05,8.2245943e-10,2.1925848e-07,0.0010880845,2.4861247e-07,6.8377726e-06,0.033930056,2.4428697e-05,2.4893405e-09,1.5768985e-05,1.2580231e-10,5.0431733e-08,0.00033170695,3.7904353e-08,1.5727782e-06,0.01034463,3.723211e-06
7862.8923,8.3883169e-05,0.0089794686,9.0850167e-06,0.0014309947,0.18837067,0.002779417,0.035580013,4.7390785,0.24247696,2.0579035e-05,0.0043853521,2.2197793e-06,0.00035266081,0.092182443,0.00067472381,0.010265928,2.6930587,0.076579297,4.9632436e-06,0.0020951384,5.3024376e-07,8.5508662e-05,0.044063848,0.0001611974,0.0026162497,1.3495169,0.016319165,1.1623199e-06,0.00096197252,1.2173402e-07,2.0218455e-05,0.020234447,3.6989539e-05,0.0006273007,0.62788308,0.0036551918,2.6051796e-07,0.00041342337,2.6165149e-08,4.6158557e-06,0.0086964034,7.9478767e-06,0.00014376659,0.27082407,0.0007820899,5.566022e-08,0.00016137559,5.1106607e-09,1.0191102e-06,0.003394587,1.5511938e-06,3.1775035e-05,0.10582194,0.00015242866,1.1659659e-08,5.6086115e-05,8.9318952e-10,2.2391526e-07,0.001179793,2.6956588e-07,6.9831276e-06,0.03678944,2.6487939e-05,2.5354687e-09,1.742022e-05,1.4041679e-10,5.1024625e-08,0.00036644132,4.1873263e-08,1.591288e-06,0.011427713,4.1131016e-06
8949.6743,8.4079082e-05,0.0090055345,9.1113922e-06,0.0014339425,0.18891953,0.0027875323,0.035700265,4.7571692,0.24349041,2.0672323e-05,0.0044102892,2.2324023e-06,0.00035405665,0.092707105,0.00067856548,0.010313436,2.7096617,0.077076595,5.0056674e-06,0.0021180245,5.3603705e-07,8.6140099e-05,0.044545278,0.00016295881,0.0026363828,1.3645595,0.016504889,1.180039e-06,0.00098144927,1.2419935e-07,2.0479802e-05,0.020644147,3.7738516e-05,0.0006354918,0.64065284,0.0037297439,2.669062e-07,0.00042802538,2.7084537e-08,4.7084254e-06,0.0090035591,8.2285981e-06,0.00014665729,0.28039709,0.00080976816,5.7485249e-08,0.00017045492,5.3973185e-09,1.0447478e-06,0.0035855738,1.6384671e-06,3.2575212e-05,0.11177585,0.00016100869,1.2037963e-08,6.0571398e-05,9.6275909e-10,2.2898783e-07,0.0012741424,2.9112262e-07,7.1414602e-06,0.039731245,2.8606498e-05,2.5886648e-09,1.918523e-05,1.5696855e-10,5.1714945e-08,0.00040356899,4.6113342e-08,1.6128369e-06,0.012585442,4.5298572e-06
10186.667,8.4252228e-05,0.0090285614,9.1346908e-06,0.0014365484,0.1894044,0.0027947012,0.035806891,4.7731886,0.24438709,2.0755253e-05,0.0044324328,2.2436121e-06,0.00035529819,0.093173012,0.00068197692,0.010355753,2.7244225,0.07751868,5.043797e-06,0.0021385481,5.4123038e-07,8.670822e-05,0.044977013,0.0001645384,0.0026545096,1.3780571,0.016671548,1.1962846e-06,0.00099922356,1.2644801e-07,2.0719915e-05,0.021018038,3.8422026e-05,0.00064301968,0.6523093,0.003797791,2.7295903e-07,0.00044173264,2.7953369e-08,4.79654e-06,0.0092918966,8.4921188e-06,0.00014940916,0.28938454,0.00083575251,5.9303591e-08,0.00017931865,5.6793948e-09,1.0704895e-06,0.0037720255,1.7236683e-06,3.3378652e-05,0.11758866,0.00016938517,1.2440703e-08,6.5148764e-05,1.0366623e-09,2.3443999e-07,0.0013704289,3.1312225e-07,7.3116398e-06,0.042733513,3.0768565e-05,2.6511284e-09,2.1059903e-05,1.688345e-10,5.2509495e-08,0.00044300343,5.0618984e-08,1.6376416e-06,0.013815119,4.9725067e-06
11594.634,8.4405146e-05,0.0090488894,9.1552611e-06,0.0014388509,0.18983242,0.0028010301,0.035901327,4.7873611,0.2451798,2.0828871e-05,0.0044520725,2.2535536e-06,0.00035640085,0.093586221,0.00068500251,0.010393388,2.7375271,0.077911144,5.0779759e-06,0.0021569105,5.4587902e-07,8.7217981e-05,0.045363285,0.00016595166,0.0026707845,1.3901392,0.016820743,1.2111099e-06,0.0010153794,1.2849185e-07,2.0939457e-05,0.021357881,3.9043298e-05,0.00064990442,0.66290665,0.0038596515,2.7865579e-07,0.00045452086,2.8761326e-08,4.879751e-06,0.0095609007,8.7379717e-06,0.00015200816,0.2977702,0.00085999644,6.1098405e-08,0.00018790319,5.9499227e-09,1.096044e-06,0.0039526043,1.8061853e-06,3.4176275e-05,0.12321859,0.00017749796,1.2861946e-08,6.9781796e-05,1.1136118e-09,2.4022259e-07,0.0014678866,3.3538897e-07,7.4921318e-06,0.045772348,3.2956937e-05,2.7223153e-09,2.3037654e-05,1.8074509e-10,5.341327e-08,0.00048460616,5.5372128e-08,1.6658551e-06,0.015112424,5.4394958e-06
13197.204,8.454013e-05,0.0090668248,9.1734079e-06,0.0014408835,0.1902101,0.0028066141,0.035984896,4.7998896,0.24588007,2.0894147e-05,0.0044694711,2.2623572e-06,0.00035737897,0.093952291,0.00068768294,0.010426808,2.7491474,0.078259133,5.1085453e-06,0.0021733053,5.5002677e-07,8.7674271e-05,0.045708172,0.00016721349,0.0026853604,1.4009316,0.016954021,1.2245814e-06,0.0010300106,1.3034481e-07,2.1139309e-05,0.021665655,3.9605945e-05,0.00065617327,0.67250615,0.0039156827,2.8397776e-07,0.00046638315,2.9512457e-08,4.9577607e-06,0.0098104272,8.9660239e-06,0.00015444493,0.30554938,0.00088248651,6.2848848e-08,0.00019615334,6.2127489e-09,1.1211424e-06,0.0041261492,1.8854884e-06,3.4959674e-05,0.12862943,0.00018529492,1.3303565e-08,7.4432246e-05,1.1796145e-09,2.4627536e-07,0.0015657105,3.5773991e-07,7.6810556e-06,0.04882266,3.5153552e-05,2.7943783e-09,2.5109348e-05,2.1169289e-10,5.4428583e-08,0.00052818505,6.0350336e-08,1.6975479e-06,0.016471364,5.9286676e-06
15021.276,8.4659208e-05,0.0090826405,9.1894107e-06,0.001442677,0.19054314,0.0028115384,0.036058776,4.810956,0.24649829,2.0951957e-05,0.0044848695,2.2701542e-06,0.00035824557,0.094276287,0.00069005523,0.010456448,2.7594404,0.078567352,5.1358279e-06,0.0021879163,5.5372505e-07,8.8081819e-05,0.046015531,0.00016833803,0.0026983856,1.4105533,0.017072853,1.2367799e-06,0.0010432177,1.3201563e-07,2.132052e-05,0.021943472,4.0113822e-05,0.00066185865,0.68117261,0.0039662661,2.8891836e-07,0.00047732794,3.0208179e-08,5.0304061e-06,0.010040655,9.1764363e-06,0.00015671436,0.31272745,0.00090323833,6.4544082e-08,0.0002040235,6.4602703e-09,1.1455448e-06,0.0042917002,1.9611385e-06,3.5721372e-05,0.13379122,0.00019273289,1.3753198e-08,7.9061298e-05,1.2536728e-09,2.5252967e-07,0.0016630844,3.7998787e-07,7.8762705e-06,0.05185898,3.7340072e-05,2.8841134e-09,2.7263326e-05,2.1468005e-10,5.5554455e-08,0.00057349482,6.5527314e-08,1.7326932e-06,0.017884288,6.4372692e-06
17097.465,8.47642e-05,0.0090965815,9.2035162e-06,0.0014442586,0.1908367,0.0028158789,0.036124047,4.820725,0.24704374,2.1003112e-05,0.0044984859,2.2770466e-06,0.00035901266,0.094562784,0.00069215299,0.010482709,2.7685487,0.078840087,5.1601323e-06,0.0022009162,5.5701711e-07,8.8445136e-05,0.046289001,0.00016933858,0.002710002,1.4191173,0.017178624,1.2477859e-06,0.0010551036,1.3352234e-07,2.1484249e-05,0.022193499,4.0570897e-05,0.00066699658,0.68897349,0.0040117949,2.9348254e-07,0.0004873765,3.0841217e-08,5.0976455e-06,0.010252031,9.3696193e-06,0.00015881505,0.31931823,0.00092229197,6.6165001e-08,0.00021147815,6.7020787e-09,1.1690474e-06,0.0044485116,2.0327949e-06,3.6455e-05,0.13868064,0.00019977833,1.4208203e-08,8.3630846e-05,1.3276276e-09,2.5891197e-07,0.0017592065,4.019487e-07,8.0754771e-06,0.0548563,3.9498495e-05,2.9758398e-09,2.9485564e-05,2.3297198e-10,5.6786636e-08,0.00062024052,7.0865112e-08,1.771157e-06,0.019342,6.9619891e-06
19460.618,8.4856729e-05,0.0091088656,9.2159464e-06,0.0014456528,0.19109538,0.0028197035,0.036181673,4.8293438,0.24752476,2.1048334e-05,0.0045105172,2.2831364e-06,0.00035969104,0.094815932,0.00069400657,0.010505949,2.7766018,0.079081217,5.1817515e-06,0.0022124655,5.599377e-07,8.8768466e-05,0.04653196,0.00017022749,0.0027203436,1.4267278,0.017272629,1.2576893e-06,0.0010657719,1.3487045e-07,2.1631717e-05,0.02241791,4.0981151e-05,0.00067162502,0.69597626,0.0040526641,2.976698e-07,0.00049656053,3.1428456e-08,5.1595357e-06,0.01044522,9.5461827e-06,0.00016074879,0.32534236,0.00093970728,6.7713181e-08,0.00021849204,6.9137982e-09,1.1914851e-06,0.0045960513,2.1002157e-06,3.7155398e-05,0.14328112,0.0002064073,1.465841e-08,8.8104709e-05,1.4096302e-09,2.6534656e-07,0.001853316,4.2345066e-07,8.2763199e-06,0.057790902,4.1611737e-05,3.0662144e-09,3.1759966e-05,2.7070884e-10,5.8117362e-08,0.00066808332,7.6332453e-08,1.8126944e-06,0.020833934,7.4990262e-06
22150.398,8.4938256e-05,0.0091196848,9.2268933e-06,0.0014468812,0.19132322,0.0028230722,0.03623252,4.8369436,0.24794875,2.1088284e-05,0.0045211413,2.2885162e-06,0.00036029046,0.095039457,0.00069564327,0.010526501,2.7837164,0.079294247,5.2009514e-06,0.0022227129,5.6253128e-07,8.9055771e-05,0.046747532,0.00017101619,0.0027295367,1.4334825,0.017356063,1.2665757e-06,0.0010753244,1.3607632e-07,2.1764155e-05,0.022618854,4.1348494e-05,0.00067578244,0.70224744,0.0040892621,3.015017e-07,0.00050491979,3.1954217e-08,5.2162172e-06,0.010621061,9.7068885e-06,0.00016251989,0.33082581,0.00095555932,6.9170532e-08,0.00022504966,7.1207965e-09,1.2127322e-06,0.0047339937,2.1632481e-06,3.7818649e-05,0.14758241,0.00021260516,1.5117505e-08,9.2449787e-05,1.4644436e-09,2.717598e-07,0.0019447163,4.4433429e-07,8.4764906e-06,0.060641054,4.3664158e-05,3.1742549e-09,3.4068777e-05,2.8155356e-10,5.9535314e-08,0.00071665016,8.1879717e-08,1.8569565e-06,0.02234845,8.0441902e-06
25211.949,8.5010055e-05,0.0091292113,9.2365337e-06,0.0014479634,0.19152382,0.0028260385,0.036277361,4.8436427,0.24832234,2.1123558e-05,0.004530516,2.2932606e-06,0.00036081977,0.095236711,0.0006970876,0.01054466,2.7899983,0.079482325,5.2179821e-06,0.0022317946,5.6483025e-07,8.9310728e-05,0.046938576,0.00017171517,0.002737697,1.4394701,0.017430027,1.2745277e-06,0.0010838594,1.3715812e-07,2.1882803e-05,0.022798393,4.1676708e-05,0.00067950744,0.70785123,0.0041219643,3.049891e-07,0.00051249971,3.2430712e-08,5.2678924e-06,0.010780507,9.8526134e-06,0.00016413466,0.33579829,0.00096993408,7.0532039e-08,0.00023114462,7.3183066e-09,1.232701e-06,0.0048622033,2.2218349e-06,3.8442009e-05,0.15158033,0.00021836581,1.5557271e-08,9.6636912e-05,1.535267e-09,2.7808204e-07,0.0020327943,4.6445692e-07,8.673821e-06,0.063387632,4.5641982e-05,3.2880063e-09,3.6393139e-05,2.8734598e-10,6.1026547e-08,0.00076554395,8.7463461e-08,1.9035011e-06,0.023873175,8.593026e-06
28696.658,8.5073269e-05,0.0091375969,9.2450181e-06,0.0014489163,0.19170044,0.0028286497,0.036316887,4.8495445,0.24865141,2.1154678e-05,0.0045387847,2.2974461e-06,0.00036128689,0.095410697,0.00069836151,0.010560694,2.795541,0.079648278,5.2330693e-06,0.002239835,5.6686845e-07,8.9536705e-05,0.047107719,0.00017233401,0.0027449317,1.4447722,0.017495527,1.281629e-06,0.0010914705,1.3812239e-07,2.1988852e-05,0.022958495,4.1969396e-05,0.00068283733,0.71284896,0.0041511289,3.081534e-07,0.00051934941,3.2857197e-08,5.3148115e-06,0.010924594,9.9842997e-06,0.0001656009,0.34029201,0.00098292471,7.1798915e-08,0.00023677851,7.5013027e-09,1.2513398e-06,0.0049807141,2.2759895e-06,3.9023857e-05,0.1552759,0.00022369077,1.5980151e-08,0.00010064155,1.6113323e-09,2.8425055e-07,0.0021170333,4.8370506e-07,8.8663528e-06,0.066014513,4.7533614e-05,3.4056868e-09,3.8713664e-05,2.9539404e-10,6.2574159e-08,0.00081435713,9.3038854e-08,1.9518136e-06,0.025395386,9.1409571e-06
32663.012,8.5128915e-05,0.0091449786,9.2524837e-06,0.0014497549,0.19185586,0.0028309478,0.036351714,4.854743,0.24894116,2.1182124e-05,0.0045460742,2.3011341e-06,0.00036169891,0.095564075,0.00069948456,0.010574844,2.8004296,0.079794632,5.2464243e-06,0.0022469468,5.686687e-07,8.9736794e-05,0.04725733,0.00017288139,0.0027513392,1.4494632,0.017553477,1.287957e-06,0.0010982462,1.3898604e-07,2.2083454e-05,0.023101026,4.2229955e-05,0.00068580813,0.71729851,0.0041770939,3.1100109e-07,0.00052552036,3.326014e-08,5.3572553e-06,0.011054401,1.0102934e-05,0.00016692732,0.3443405,0.00099462823,7.297384e-08,0.00024195986,7.6628582e-09,1.2686274e-06,0.0050897063,2.3257937e-06,3.956354e-05,0.15867469,0.00022858808,1.6404325e-08,0.00010444413,1.6463557e-09,2.9021118e-07,0.0021970223,5.0198058e-07,9.0523918e-06,0.068508886,4.9329815e-05,3.4977934e-09,4.1011102e-05,3.5256631e-10,6.4160744e-08,0.00086268462,9.8560438e-08,2.0013301e-06,0.026902458,9.6834369e-06
37177.581,8.5177882e-05,0.0091514727,9.2590591e-06,0.0014504932,0.19199263,0.0028329699,0.036382392,4.8593206,0.24919623,2.1206313e-05,0.004552498,2.3043881e-06,0.00036206216,0.095699236,0.00070047422,0.010587323,2.8047388,0.079923645,5.2582377e-06,0.0022532325,5.7025618e-07,8.9913796e-05,0.047389559,0.00017336518,0.0027570084,1.4536095,0.017604705,1.2935975e-06,0.0011042688,1.3973601e-07,2.2167689e-05,0.023227716,4.2461558e-05,0.00068845367,0.72125387,0.0042001747,3.1357399e-07,0.00053106417,3.3605825e-08,5.3955241e-06,0.011171019,1.0209514e-05,0.00016812334,0.34797779,0.0010051428,7.4056487e-08,0.00024670284,7.8089977e-09,1.2845702e-06,0.0051894761,2.3713859e-06,4.0061248e-05,0.16178596,0.00023307109,1.6791477e-08,0.00010803024,1.7124535e-09,2.9591899e-07,0.0022724571,5.1921312e-07,9.2305427e-06,0.070861265,5.1023764e-05,3.621738e-09,4.3266951e-05,3.4796277e-10,6.5766933e-08,0.00091013737,1.0398362e-07,2.0514635e-06,0.028382255,1.0216098e-05
42316.138,8.5220963e-05,0.0091571854,9.2648387e-06,0.0014511428,0.19211294,0.0028347488,0.036409408,4.8633499,0.24942071,2.122763e-05,0.0045581562,2.3072509e-06,0.00036238227,0.095818296,0.00070134602,0.010598324,2.8085356,0.080037324,5.2686778e-06,0.0022587839,5.7165517e-07,9.0070243e-05,0.047506344,0.00017379246,0.0027620206,1.4572723,0.017649957,1.2986023e-06,0.0011096149,1.4041473e-07,2.2242581e-05,0.023340175,4.2667144e-05,0.0006908059,0.72476518,0.0042206638,3.1587942e-07,0.00053603225,3.3928698e-08,5.4299271e-06,0.011275523,1.0305025e-05,0.0001691986,0.35123739,0.0010145657,7.5045939e-08,0.00025102598,7.9445845e-09,1.2991964e-06,0.0052804155,2.4129403e-06,4.0517858e-05,0.1646219,0.00023715734,1.7168926e-08,0.00011139041,1.7547331e-09,3.0133907e-07,0.0023431396,5.353668e-07,9.3997141e-06,0.073065452,5.2610997e-05,3.7352521e-09,4.5464065e-05,3.7346115e-10,6.7373975e-08,0.00095635455,1.0926399e-07,2.1016301e-06,0.029823523,1.0734891e-05
48164.929,8.5258871e-05,0.0091622109,9.2699258e-06,0.0014517143,0.1922188,0.0028363136,0.03643319,4.8668962,0.24961824,2.1246407e-05,0.0045631398,2.3097702e-06,0.00036266423,0.095923148,0.00070211375,0.010608019,2.8118804,0.080137457,5.2778923e-06,0.0022636841,5.7289848e-07,9.0208421e-05,0.047609426,0.00017416959,0.0027664478,1.4605057,0.017689904,1.3030434e-06,0.0011143547,1.4101978e-07,2.2309068e-05,0.023439879,4.2849415e-05,0.00069289445,0.72787845,0.0042388301,3.1795196e-07,0.00054047431,3.4199529e-08,5.4607735e-06,0.011368965,1.0390425e-05,0.0001701627,0.35415199,0.0010229912,7.5942751e-08,0.00025495116,8.082683e-09,1.3125518e-06,0.0053629833,2.4506732e-06,4.0934792e-05,0.1671968,0.00024086746,1.7499394e-08,0.00011451988,1.8454104e-09,3.0644642e-07,0.0024089694,5.504027e-07,9.5591213e-06,0.075118333,5.4089266e-05,3.8621928e-09,4.758712e-05,3.6119319e-10,6.8964788e-08,0.0010010138,1.1436586e-07,2.1512728e-06,0.031216213,1.1236197e-05
54822.12,8.5292209e-05,0.0091666309,9.274393e-06,0.001452217,0.19231185,0.0028376898,0.036454119,4.8700166,0.24979201,2.1262937e-05,0.0045675267,2.3119981e-06,0.00036291257,0.096015461,0.00070278963,0.01061656,2.8148258,0.080225632,5.2860205e-06,0.0022680066,5.7400011e-07,9.0330395e-05,0.04770036,0.00017450229,0.0027703564,1.4633583,0.017725149,1.3069809e-06,0.0011185524,1.4155174e-07,2.2368024e-05,0.023528181,4.3010841e-05,0.00069474644,0.73063582,0.0042549196,3.1981702e-07,0.0005444382,3.4425782e-08,5.4883662e-06,0.011452347,1.0466631e-05,0.00017102514,0.35675293,0.0010305098,7.6779443e-08,0.0002585024,8.1534253e-09,1.3246945e-06,0.0054376847,2.4848079e-06,4.1313884e-05,0.16952641,0.00024422416,1.7855264e-08,0.00011741812,1.833497e-09,3.1122477e-07,0.002469935,5.6433413e-07,9.708263e-06,0.077019528,5.5458311e-05,3.9585824e-09,4.9622988e-05,3.9935105e-10,7.0521857e-08,0.0010438391,1.1925759e-07,2.1998821e-06,0.032551721,1.1716918e-05
62399.444,8.5321524e-05,0.0091705173,9.2783284e-06,0.001452659,0.19239371,0.0028388999,0.036472537,4.8727612,0.24994486,2.1277492e-05,0.004571388,2.3139474e-06,0.00036313117,0.096096702,0.00070338452,0.010624079,2.8174183,0.080303254,5.2931964e-06,0.0022718178,5.7496204e-07,9.0437992e-05,0.047780532,0.00017479563,0.0027738046,1.465874,0.017756229,1.310476e-06,0.0011222666,1.4200727e-07,2.2420245e-05,0.023606313,4.3153674e-05,0.00069638697,0.7330758,0.0042691562,3.2145411e-07,0.00054796907,3.4666089e-08,5.5129963e-06,0.01152662,1.0534511e-05,0.00017179502,0.35906973,0.0010372072,7.750026e-08,0.00026170505,8.2958602e-09,1.3356931e-06,0.0055050538,2.5155913e-06,4.1657251e-05,0.17162739,0.00024725139,1.8138573e-08,0.00012008823,1.8994932e-09,3.1566611e-07,0.0025261019,5.7716691e-07,9.8468945e-06,0.078771085,5.6719597e-05,4.0452615e-09,5.1561008e-05,4.5203591e-10,7.2031995e-08,0.001084606,1.2391078e-07,2.2470094e-06,0.033823036,1.2174533e-05
71024.081,8.5347303e-05,0.0091739343,9.2817881e-06,0.0014530477,0.19246568,0.002839964,0.036488734,4.8751755,0.25007929,2.1290298e-05,0.0045747855,2.3156747e-06,0.00036332363,0.096168198,0.000703908,0.0106307,2.8197005,0.08037157,5.2995224e-06,0.0022751768,5.7580677e-07,9.0532863e-05,0.047851201,0.00017505417,0.0027768458,1.468091,0.017783624,1.3135556e-06,0.0011255502,1.4242898e-07,2.2466451e-05,0.023675388,4.3279945e-05,0.00069783872,0.73523283,0.0042817427,3.2290524e-07,0.00055110914,3.4897844e-08,5.5349415e-06,0.011592673,1.0594881e-05,0.00017248098,0.36113021,0.0010431635,7.8184321e-08,0.00026458499,8.3505248e-09,1.3456209e-06,0.0055656349,2.5432729e-06,4.1967196e-05,0.17351671,0.00024997363,1.842157e-08,0.00012253635,1.9386431e-09,3.1977044e-07,0.0025775991,5.8893608e-07,9.9749932e-06,0.080377027,5.7876029e-05,4.1469481e-09,5.3393047e-05,4.5909987e-10,7.3482695e-08,0.0011231437,1.2831818e-07,2.2922795e-06,0.035024833,1.2607125e-05
80840.785,8.5369968e-05,0.0091769388,9.2848259e-06,0.0014533895,0.19252893,0.0028408995,0.036502987,4.8772988,0.2501975,2.1301574e-05,0.004577775,2.3171786e-06,0.00036349296,0.096231095,0.00070436855,0.010636528,2.8217084,0.080431683,5.3051026e-06,0.0022781363,5.7654575e-07,9.0616486e-05,0.047913458,0.00017528194,0.0027795264,1.4700446,0.017807762,1.3162712e-06,0.001128451,1.428141e-07,2.2507305e-05,0.023736406,4.3391496e-05,0.00069912232,0.73713857,0.004292862,3.2422395e-07,0.00055389776,3.5049366e-08,5.5544629e-06,0.011651333,1.064849e-05,0.0001730912,0.3629601,0.0010484532,7.8774676e-08,0.00026716807,8.4520204e-09,1.3545551e-06,0.0056199702,2.5681031e-06,4.224612e-05,0.17521124,0.00025241523,1.8664657e-08,0.00012477108,2.0014363e-09,3.2354251e-07,0.0026246072,5.9966912e-07,1.0092723e-05,0.081842981,5.8931655e-05,4.272974e-09,5.5113513e-05,4.1789033e-10,7.486365e-08,0.0011593344,1.3245751e-07,2.3353919e-06,0.036153439,1.3013372e-05
92014.32,8.5389896e-05,0.00917958,9.2874955e-06,0.0014536901,0.19258456,0.0028417219,0.036515519,4.8791661,0.25030144,2.1311485e-05,0.0045804046,2.3185172e-06,0.00036364194,0.096286424,0.00070477368,0.010641656,2.8234749,0.080484568,5.3100016e-06,0.0022807429,5.772232e-07,9.0690155e-05,0.047968283,0.00017548255,0.0027818882,1.4717653,0.017829022,1.3186752e-06,0.0011310119,1.4314713e-07,2.2543398e-05,0.023790276,4.3489978e-05,0.00070025626,0.73882103,0.0043026788,3.2537883e-07,0.00055637117,3.5212872e-08,5.5718015e-06,0.011703363,1.0696043e-05,0.00017363321,0.36458316,0.001053145,7.9302474e-08,0.00026947941,8.5430279e-09,1.3625724e-06,0.0056685912,2.5903207e-06,4.2496431e-05,0.17672756,0.00025460004,1.8911456e-08,0.00012680278,2.0097283e-09,3.2699214e-07,0.0026673449,6.0944106e-07,1.0200396e-05,0.083175778,5.9891388e-05,4.3109081e-09,5.6719218e-05,5.284892e-10,7.6168511e-08,0.0011931112,1.3631528e-07,2.3761245e-06,0.037206769,1.3392522e-05
104732.22,8.5407417e-05,0.0091819018,9.2898457e-06,0.0014539543,0.19263346,0.0028424449,0.036526542,4.8808079,0.25039282,2.1320202e-05,0.0045827175,2.3196967e-06,0.00036377297,0.096335091,0.00070512999,0.010646166,2.8250289,0.080531087,5.3143244e-06,0.0022830374,5.7780765e-07,9.0755042e-05,0.048016559,0.00017565917,0.0027839688,1.4732802,0.017847742,1.3208254e-06,0.0011332714,1.4338566e-07,2.2575261e-05,0.023837807,4.3576868e-05,0.00070125755,0.74030548,0.0043113405,3.2641219e-07,0.00055856252,3.5343334e-08,5.5871828e-06,0.011749458,1.0738168e-05,0.00017411403,0.36602116,0.0010573019,7.9784208e-08,0.00027154337,8.6110761e-09,1.3697496e-06,0.0057120067,2.6101565e-06,4.272052e-05,0.17808157,0.00025655099,1.9137611e-08,0.00012864317,2.0134189e-09,3.3013336e-07,0.0027060583,6.1828435e-07,1.0298437e-05,0.084383063,6.0760746e-05,4.4566009e-09,5.8209182e-05,4.2137788e-10,7.739262e-08,0.0012244532,1.398947e-07,2.4143269e-06,0.038184173,1.3744342e-05
119207.95,8.5422813e-05,0.0091839423,9.2919118e-06,0.0014541866,0.19267644,0.0028430803,0.036536235,4.8822513,0.25047316,2.1327873e-05,0.0045847511,2.3207205e-06,0.00036388825,0.096377887,0.00070544334,0.010650136,2.8263958,0.080572,5.3181388e-06,0.0022850574,5.7830467e-07,9.0812173e-05,0.048059054,0.00017581464,0.0027858003,1.4746139,0.017864221,1.3226885e-06,0.0011352639,1.4366428e-07,2.2603379e-05,0.023879722,4.3653491e-05,0.00070214103,0.7416147,0.0043189791,3.2732427e-07,0.00056050206,3.545648e-08,5.6008112e-06,0.011790257,1.0775463e-05,0.00017454005,0.36729392,0.0010609811,8.0236347e-08,0.00027338293,8.6259935e-09,1.3761614e-06,0.0057507032,2.62784e-06,4.2920688e-05,0.17928842,0.00025828987,1.9333278e-08,0.00013030472,2.0270602e-09,3.3298164e-07,0.0027410097,6.2627821e-07,1.0387355e-05,0.085473038,6.1545633e-05,4.5514308e-09,5.9584341e-05,3.7670977e-10,7.8532679e-08,0.0012533801,1.43197e-07,2.449917e-06,0.039086267,1.4069053e-05
135684.46,8.5436353e-05,0.0091857361,9.2937318e-06,0.0014543907,0.1927142,0.0028436388,0.036544755,4.8835201,0.25054378,2.1334617e-05,0.0045865392,2.3216326e-06,0.00036398959,0.096415512,0.00070571886,0.010653625,2.8275974,0.080607978,5.3214812e-06,0.0022868351,5.7876759e-07,9.0862457e-05,0.048096448,0.00017595146,0.0027874126,1.4757875,0.017878724,1.3243534e-06,0.0011370204,1.4386532e-07,2.2628174e-05,0.023916669,4.3721035e-05,0.00070292025,0.7427687,0.0043257125,3.2811894e-07,0.0005622172,3.558679e-08,5.6128752e-06,0.011826336,1.0808437e-05,0.00017491719,0.36841947,0.0010642347,8.0575838e-08,0.00027501985,8.7564477e-09,1.3818773e-06,0.005785136,2.6435771e-06,4.3099157e-05,0.18036227,0.00025983716,1.9483233e-08,0.00013180035,2.0968575e-09,3.3555699e-07,0.0027724707,6.3345948e-07,1.0467711e-05,0.086454168,6.2252133e-05,4.5405031e-09,6.0847266e-05,5.5939292e-10,7.9589334e-08,0.0012799462,1.462211e-07,2.4828696e-06,0.039914735,1.4367264e-05
154438.3,8.544825e-05,0.0091873128,9.295319e-06,0.0014545701,0.19274741,0.0028441297,0.036552247,4.884635,0.25060585,2.1340553e-05,0.0045881118,2.3224181e-06,0.00036407873,0.0964486,0.00070596111,0.010656695,2.8286543,0.080639613,5.3244385e-06,0.002288399,5.7914736e-07,9.0906709e-05,0.04812935,0.00017607184,0.0027888319,1.4768203,0.017891485,1.32579e-06,0.001138568,1.441027e-07,2.2650032e-05,0.023949225,4.3780554e-05,0.00070360705,0.74378556,0.0043316455,3.2885072e-07,0.00056373281,3.5652626e-08,5.623544e-06,0.011858217,1.0837573e-05,0.00017525071,0.369414,0.0010671097,8.0945313e-08,0.00027647422,8.7536155e-09,1.3869645e-06,0.0058157295,2.657563e-06,4.3257995e-05,0.18131642,0.00026121193,1.969522e-08,0.00013314295,2.0105605e-09,3.378764e-07,0.0028007133,6.3990929e-07,1.0540099e-05,0.087334931,6.2886363e-05,4.6678466e-09,6.200184e-05,4.4471249e-10,8.0561577e-08,0.0013042333,1.4901143e-07,2.513211e-06,0.040672135,1.4639892e-05
175784.23,8.5458698e-05,0.0091886977,9.296734e-06,0.0014547278,0.19277659,0.0028445611,0.036558829,4.8856158,0.25066041,2.1345757e-05,0.0045894943,2.3231362e-06,0.00036415708,0.09647768,0.00070617407,0.010659393,2.8295832,0.080667426,5.3270273e-06,0.0022897751,5.7950369e-07,9.094565e-05,0.048158295,0.00017617774,0.0027900808,1.4777288,0.017902711,1.3270842e-06,0.0011399313,1.4425018e-07,2.2669292e-05,0.023977902,4.3832973e-05,0.00070421235,0.74468124,0.0043368715,3.2947935e-07,0.00056507107,3.5731087e-08,5.6329723e-06,0.011886369,1.0863296e-05,0.00017554544,0.37029225,0.0010696485,8.1211248e-08,0.00027776472,8.8666599e-09,1.3914866e-06,0.0058428762,2.6699605e-06,4.3399152e-05,0.18216306,0.00026243182,1.9766999e-08,0.00013434532,2.1448175e-09,3.3995909e-07,0.0028260055,6.4568735e-07,1.0605121e-05,0.088123687,6.3454336e-05,4.7782311e-09,6.305299e-05,3.7694609e-10,8.1451759e-08,0.0013263446,1.5153351e-07,2.541007e-06,0.041361686,1.4888097e-05
200080.53,8.5467895e-05,0.0091899158,9.2979517e-06,0.0014548664,0.19280224,0.0028449403,0.036564618,4.8864775,0.25070836,2.1350343e-05,0.0045907092,2.3237508e-06,0.000364226,0.096503258,0.00070636128,0.010661766,2.8304,0.080691877,5.3293156e-06,0.0022909851,5.7979387e-07,9.0979913e-05,0.048183754,0.00017627088,0.0027911793,1.478528,0.017912586,1.328204e-06,0.0011411315,1.4442273e-07,2.2686254e-05,0.024003152,4.3879134e-05,0.00070474541,0.74547005,0.0043414733,3.3000148e-07,0.0005662521,3.5858609e-08,5.6412973e-06,0.011911212,1.0886001e-05,0.00017580573,0.37106729,0.0010718889,8.1512582e-08,0.00027890853,8.8387958e-09,1.3954984e-06,0.0058669364,2.6809619e-06,4.3524426e-05,0.18291344,0.00026351302,1.9846322e-08,0.00013541974,2.2499872e-09,3.4182688e-07,0.0028486061,6.5085758e-07,1.066338e-05,0.088828504,6.3961873e-05,4.8075304e-09,6.4006359e-05,4.2831982e-10,8.2264357e-08,0.001346399,1.5383691e-07,2.5663546e-06,0.041987088,1.5113212e-05
227734.97,8.5475971e-05,0.0091909859,9.2990276e-06,0.0014549883,0.19282478,0.0028452734,0.036569703,4.8872347,0.2507505,2.1354383e-05,0.004591777,2.3242705e-06,0.00036428653,0.096525721,0.00070652584,0.010663853,2.8311179,0.08071337,5.3313056e-06,0.0022920494,5.8010124e-07,9.1010035e-05,0.048206143,0.00017635279,0.0027921456,1.4792308,0.01792127,1.3292148e-06,0.0011421881,1.445338e-07,2.2701193e-05,0.024025379,4.3919768e-05,0.00070521486,0.74616426,0.0043455243,3.3050583e-07,0.00056729378,3.5915295e-08,5.6486451e-06,0.011933126,1.090603e-05,0.00017603542,0.37175092,0.0010738651,8.1732601e-08,0.00027992122,8.8865609e-09,1.399056e-06,0.005888239,2.6907033e-06,4.3635471e-05,0.18357784,0.0002644703,2.0051802e-08,0.00013637797,2.0882533e-09,3.4349469e-07,0.0028687632,6.5546454e-07,1.071546e-05,0.089457117,6.4414526e-05,4.8065418e-09,6.4868058e-05,5.2743176e-10,8.3002334e-08,0.0013645253,1.5585987e-07,2.5893746e-06,0.042552359,1.5316684e-05
259211.71,8.548308e-05,0.0091919256,9.2999637e-06,0.0014550952,0.19284458,0.0028455662,0.036574174,4.8879004,0.25078753,2.135793e-05,0.0045927162,2.3247331e-06,0.00036433976,0.09654548,0.00070667047,0.010665686,2.831749,0.080732263,5.3330809e-06,0.0022929853,5.8032134e-07,9.1036527e-05,0.048225831,0.00017642483,0.0027929957,1.4798487,0.017928907,1.330091e-06,0.0011431181,1.4464911e-07,2.2714343e-05,0.02404494,4.3955537e-05,0.00070562813,0.74677539,0.0043490896,3.3093409e-07,0.00056821218,3.5967145e-08,5.6551271e-06,0.011952444,1.092368e-05,0.00017623803,0.37235361,0.0010756073,8.1918174e-08,0.00028081704,8.9669019e-09,1.4022041e-06,0.0059070829,2.699307e-06,4.3733795e-05,0.18416554,0.00026531709,2.0112473e-08,0.00013723111,2.1852059e-09,3.4498314e-07,0.0028867091,6.5956814e-07,1.0761923e-05,0.090016767,6.4817532e-05,4.803022e-09,6.5644505e-05,6.4938194e-10,8.366974e-08,0.001380858,1.5775053e-07,2.6102034e-06,0.043061703,1.5500024e-05
295039.06,8.5489293e-05,0.0091927527,9.3008316e-06,0.0014551893,0.19286197,0.0028458235,0.036578104,4.8884854,0.25082008,2.1361053e-05,0.0045935414,2.3251339e-06,0.00036438653,0.09656284,0.0007067976,0.010667298,2.8323038,0.080748869,5.3346002e-06,0.0022938082,5.8058407e-07,9.1059832e-05,0.048243143,0.00017648816,0.0027937426,1.4803922,0.017935622,1.3308456e-06,0.0011439364,1.4478424e-07,2.2725915e-05,0.024062155,4.3987001e-05,0.00070599181,0.74731308,0.0043522268,3.313562e-07,0.0005690215,3.5937898e-08,5.6608396e-06,0.011969469,1.0939251e-05,0.00017641667,0.37288472,0.0010771426,8.2161066e-08,0.00028160884,8.8685588e-09,1.4049916e-06,0.0059237387,2.7069169e-06,4.3820783e-05,0.18468498,0.00026606554,2.0204254e-08,0.0001379895,2.1972494e-09,3.463098e-07,0.0029026621,6.6318846e-07,1.08033e-05,0.09051428,6.5175784e-05,4.8764592e-09,6.634216e-05,5.731905e-10,8.4271392e-08,0.0013955334,1.5942552e-07,2.628987e-06,0.043519363,1.566476e-05
335818.35,8.5494779e-05,0.0091934782,9.3015692e-06,0.001455272,0.19287726,0.0028460496,0.036581557,4.888999,0.25084868,2.13638e-05,0.0045942664,2.325477e-06,0.00036442766,0.096578099,0.00070690932,0.010668715,2.8327913,0.080763463,5.3359818e-06,0.0022945316,5.8073655e-07,9.1080321e-05,0.04825836,0.00017654383,0.0027943996,1.4808699,0.017941525,1.331558e-06,0.0011446563,1.4480711e-07,2.2736102e-05,0.024077298,4.4014687e-05,0.0007063119,0.7477861,0.0043549868,3.3170264e-07,0.00056973443,3.5990997e-08,5.665876e-06,0.011984465,1.0952954e-05,0.00017657407,0.37335262,0.0010784951,8.2318607e-08,0.00028230817,8.9281539e-09,1.4074537e-06,0.0059384489,2.7136336e-06,4.3897671e-05,0.18514377,0.0002667266,2.0252564e-08,0.00013866274,2.2510534e-09,3.4748771e-07,0.0029168241,6.6643627e-07,1.084009e-05,0.090955943,6.5493817e-05,4.9049609e-09,6.6967448e-05,5.9141469e-10,8.4811838e-08,0.0014086869,1.6095445e-07,2.6458763e-06,0.043929555,1.5812409e-05
382234,8.5499603e-05,0.0091941161,9.302188e-06,0.0014553446,0.1928907,0.0028462482,0.036584593,4.889451,0.25087381,2.1366204e-05,0.0045949034,2.3258014e-06,0.00036446381,0.096591502,0.00070700752,0.01066996,2.8332198,0.08077629,5.3371909e-06,0.0022951674,5.8088126e-07,9.1098329e-05,0.048271738,0.00017659278,0.0027949773,1.4812899,0.017946715,1.3321536e-06,0.0011452895,1.4491033e-07,2.274506e-05,0.024090618,4.4039035e-05,0.00070659345,0.74820215,0.0043574145,3.3191947e-07,0.00057036226,3.6146139e-08,5.6703111e-06,0.011997673,1.096502e-05,0.00017671277,0.37376463,0.0010796861,8.2463387e-08,0.00028292544,8.9280349e-09,1.4096286e-06,0.0059514334,2.7195843e-06,4.3965585e-05,0.18554874,0.0002673101,2.0247871e-08,0.00013925968,2.4191717e-09,3.4853409e-07,0.0029293809,6.6930065e-07,1.0872755e-05,0.09134753,6.5775801e-05,4.8706861e-09,6.752662e-05,7.0805461e-10,8.5297401e-08,0.0014204491,1.622807e-07,2.6610214e-06,0.044296369,1.5944444e-05
435065.07,8.5503816e-05,0.0091946768,9.3027936e-06,0.0014554084,0.19290251,0.0028464228,0.036587257,4.8898482,0.2508959,2.1368291e-05,0.0045954636,2.3261423e-06,0.00036449559,0.096603297,0.0007070938,0.010671054,2.8335965,0.080787562,5.3382391e-06,0.0022957264,5.8103579e-07,9.1114161e-05,0.048283499,0.00017663581,0.0027954851,1.4816591,0.017951277,1.3326323e-06,0.0011458464,1.4505268e-07,2.275294e-05,0.024102334,4.4060449e-05,0.00070684112,0.74856812,0.0043595496,3.3222142e-07,0.000570915,3.6101133e-08,5.6742165e-06,0.012009299,1.0975639e-05,0.00017683489,0.37412739,0.0010807347,8.2603549e-08,0.00028347,8.9542461e-09,1.4115489e-06,0.0059628882,2.7248084e-06,4.4025532e-05,0.18590601,0.00026782485,2.0416048e-08,0.00013978839,2.2296949e-09,3.4946157e-07,0.0029405025,6.7184707e-07,1.0901721e-05,0.09169437,6.6025557e-05,5.0028577e-09,6.8025656e-05,4.9098581e-10,8.5731358e-08,0.0014309464,1.6350446e-07,2.6745709e-06,0.044623729,1.606228e-05
495198.27,8.5507534e-05,0.0091951694,9.3032884e-06,0.0014554645,0.19291286,0.0028465761,0.036589604,4.8901968,0.2509153,2.1370155e-05,0.0045959558,2.3263701e-06,0.0003645235,0.096613653,0.00070716963,0.010672016,2.8339274,0.080797468,5.3391682e-06,0.002296218,5.8115618e-07,9.112808e-05,0.048293833,0.00017667362,0.0027959317,1.4819835,0.017955287,1.333075e-06,0.0011463362,1.4513274e-07,2.2759872e-05,0.024112636,4.4079283e-05,0.00070705893,0.74888998,0.0043614272,3.3241864e-07,0.0005714015,3.6208855e-08,5.6776557e-06,0.012019533,1.0985005e-05,0.0001769424,0.37444666,0.0010816576,8.2689048e-08,0.00028395015,9.0159536e-09,1.4132404e-06,0.0059729884,2.7294437e-06,4.4078421e-05,0.18622102,0.00026827874,2.0251031e-08,0.00014025622,2.5835688e-09,3.5028452e-07,0.0029503435,6.7407851e-07,1.092738e-05,0.092001274,6.6246553e-05,4.9533782e-09,6.847021e-05,6.6188793e-10,8.6118455e-08,0.0014402979,1.6449793e-07,2.6866674e-06,0.044915359,1.6167253e-05
563642.87,8.5510816e-05,0.0091956025,9.3036924e-06,0.0014555138,0.192922,0.0028467109,0.03659166,4.8905034,0.25093235,2.1371785e-05,0.0045963884,2.3265964e-06,0.000364548,0.09662275,0.00070723626,0.010672861,2.834218,0.080806173,5.3399917e-06,0.0022966496,5.8124815e-07,9.1140319e-05,0.048302919,0.00017670686,0.002796324,1.4822688,0.017958811,1.3335224e-06,0.0011467668,1.4511255e-07,2.2765968e-05,0.024121692,4.4095833e-05,0.00070725055,0.74917293,0.0043630781,3.326613e-07,0.00057182962,3.6156069e-08,5.6806853e-06,0.012028539,1.099324e-05,0.00017703704,0.37472764,0.0010824698,8.2794159e-08,0.00028437335,9.051949e-09,1.4147383e-06,0.005981891,2.733484e-06,4.4125056e-05,0.18649866,0.00026867878,2.053886e-08,0.00014066983,2.1565581e-09,3.5101135e-07,0.0029590442,6.7609597e-07,1.0950085e-05,0.092272609,6.6441937e-05,4.9609259e-09,6.8865607e-05,6.8578526e-10,8.6463182e-08,0.0014486152,1.6550729e-07,2.6974462e-06,0.045174744,1.6260619e-05
641547.65,8.5513668e-05,0.0091959825,9.3041097e-06,0.0014555571,0.19293,0.0028468293,0.036593471,4.8907728,0.25094733,2.1373195e-05,0.0045967684,2.3268421e-06,0.0003645696,0.096630752,0.00070729481,0.010673603,2.8344734,0.080813823,5.3407261e-06,0.0022970294,5.8128939e-07,9.1151065e-05,0.048310902,0.00017673607,0.002796669,1.4825195,0.017961909,1.3338591e-06,0.0011471453,1.4521448e-07,2.2771326e-05,0.024129657,4.4110397e-05,0.00070741901,0.74942172,0.0043645296,3.328135e-07,0.00057220628,3.6219823e-08,5.6833483e-06,0.012036461,1.1000459e-05,0.00017712034,0.37497482,0.0010831844,8.292924e-08,0.00028474617,8.9328519e-09,1.416053e-06,0.0059897341,2.7370477e-06,4.4166161e-05,0.18674327,0.00026903123,2.0506494e-08,0.00014103523,2.3420921e-09,3.5165277e-07,0.0029667306,6.7782162e-07,1.097016e-05,0.092512317,6.6614548e-05,5.1260947e-09,6.9216774e-05,5.6066435e-10,8.677516e-08,0.0014560021,1.6636067e-07,2.7070355e-06,0.045405108,1.6343539e-05
730220.15,8.5516185e-05,0.0091963168,9.3044616e-06,0.0014555951,0.19293705,0.0028469334,0.036595065,4.8910093,0.2509605,2.1374513e-05,0.0045971023,2.3268927e-06,0.00036458854,0.096637778,0.00070734626,0.010674256,2.8346984,0.080820544,5.3413487e-06,0.0022973628,5.8139912e-07,9.1160517e-05,0.04831792,0.00017676175,0.0027969719,1.4827398,0.017964631,1.3341946e-06,0.0011474782,1.4520436e-07,2.2776037e-05,0.024136657,4.4123181e-05,0.00070756703,0.74964041,0.0043658056,3.3316968e-07,0.0005725376,3.5898563e-08,5.6856938e-06,0.012043431,1.1006845e-05,0.00017719361,0.37519225,0.0010838129,8.2968612e-08,0.00028507458,8.967778e-09,1.417213e-06,0.0059966417,2.740239e-06,4.4202374e-05,0.1869587,0.00026934164,2.0548249e-08,0.00014135783,2.3444968e-09,3.5222428e-07,0.0029735165,6.7935729e-07,1.0987897e-05,0.092723951,6.6766942e-05,5.3002629e-09,6.9528272e-05,1.4633839e-10,8.7048882e-08,0.0014625547,1.6711765e-07,2.7155534e-06,0.045609448,1.6417092e-05
831148.67,8.5518433e-05,0.0091966102,9.3046894e-06,0.0014556285,0.19294323,0.0028470248,0.036596458,4.8912172,0.25097206,2.1375563e-05,0.0045973957,2.3271412e-06,0.00036460516,0.096643947,0.00070739147,0.010674829,2.8348956,0.080826451,5.3418844e-06,0.0022976559,5.8151769e-07,9.1168818e-05,0.048324086,0.00017678431,0.0027972385,1.4829333,0.017967024,1.3344595e-06,0.0011477707,1.4528322e-07,2.2780179e-05,0.024142813,4.4134446e-05,0.0007076973,0.74983263,0.0043669273,3.3316059e-07,0.00057282898,3.6166229e-08,5.6877543e-06,0.012049561,1.1012455e-05,0.00017725804,0.3753835,0.0010843658,8.2924146e-08,0.0002853637,9.2958328e-09,1.4182323e-06,0.0060027232,2.7430054e-06,4.4234272e-05,0.18714841,0.00026961495,2.0641982e-08,0.00014164249,2.242987e-09,3.5272578e-07,0.0029795044,6.8071508e-07,1.1003558e-05,0.092910677,6.6901406e-05,5.3574709e-09,6.9804271e-05,1.9060015e-10,8.7286757e-08,0.0014683604,1.6774589e-07,2.7231101e-06,0.045790501,1.6482263e-05
946027.18,8.5520398e-05,0.0091968682,9.3049254e-06,0.0014556579,0.19294865,0.0028471051,0.036597688,4.8913999,0.25098223,2.1376545e-05,0.0045976536,2.3272556e-06,0.0003646198,0.096649371,0.00070743119,0.010675333,2.8350689,0.08083164,5.3423696e-06,0.0022979134,5.8159128e-07,9.1176116e-05,0.048329506,0.00017680414,0.0027974725,1.4831034,0.017969126,1.3347218e-06,0.0011480279,1.4526572e-07,2.2783821e-05,0.024148222,4.4144333e-05,0.00070781168,0.75000167,0.0043679132,3.3307853e-07,0.00057308527,3.656118e-08,5.6895683e-06,0.012054952,1.1017363e-05,0.00017731474,0.37555167,0.0010848519,8.301604e-08,0.00028561821,9.1986501e-09,1.4191324e-06,0.0060080769,2.7454761e-06,4.4262357e-05,0.18731536,0.00026985553,2.0677083e-08,0.00014189353,2.2555394e-09,3.5316717e-07,0.0029847848,6.8193073e-07,1.1017376e-05,0.093075357,6.7019988e-05,4.8696238e-09,7.0048562e-05,1.0428136e-09,8.750149e-08,0.0014734992,1.683601e-07,2.7298063e-06,0.045950755,1.6539946e-05
1076783.8,8.5522086e-05,0.0091970945,9.3051914e-06,0.0014556836,0.19295344,0.0028471756,0.036598764,4.8915601,0.25099116,2.1377415e-05,0.0045978804,2.3273464e-06,0.00036463264,0.096654139,0.00070746609,0.010675777,2.8352213,0.080836201,5.3428839e-06,0.0022981397,5.8147333e-07,9.1182534e-05,0.048334267,0.00017682156,0.0027976783,1.4832529,0.017970974,1.3350131e-06,0.001148254,1.451413e-07,2.278702e-05,0.024152976,4.4153041e-05,0.00070791226,0.75015014,0.0043687798,3.3327086e-07,0.00057331059,3.6446576e-08,5.6911599e-06,0.012059692,1.1021726e-05,0.00017736459,0.37569955,0.0010852794,8.301658e-08,0.00028584216,9.2795375e-09,1.4199218e-06,0.0060127885,2.7476624e-06,4.4287077e-05,0.1874623,0.00027006725,2.0564626e-08,0.0001421148,2.509857e-09,3.5355734e-07,0.0029894398,6.8308033e-07,1.1029562e-05,0.093220524,6.712452e-05,5.1278262e-09,7.0264607e-05,6.8362438e-10,8.7689315e-08,0.0014780439,1.6883851e-07,2.7357339e-06,0.04609248,1.6590963e-05
1225613.2,8.5523592e-05,0.0091972938,9.3054194e-06,0.0014557064,0.19295761,0.0028472377,0.036599714,4.8917017,0.250999,2.1378186e-05,0.0045980792,2.3273981e-06,0.0003646439,0.096658327,0.00070749676,0.010676165,2.835355,0.080840207,5.3430986e-06,0.0022983388,5.8181029e-07,9.1188165e-05,0.04833845,0.00017683687,0.002797859,1.4833845,0.017972597,1.3351265e-06,0.0011484525,1.4532918e-07,2.2789836e-05,0.024157155,4.4160663e-05,0.00070800068,0.75028068,0.0043695414,3.3350841e-07,0.00057350873,3.6125634e-08,5.6925655e-06,0.012063859,1.1025496e-05,0.00017740842,0.37582958,0.0010856553,8.321021e-08,0.00028603923,9.0741209e-09,1.4206274e-06,0.0060169338,2.7494777e-06,4.4308832e-05,0.1875916,0.00027025353,2.0362089e-08,0.00014230979,2.8286437e-09,3.5390812e-07,0.0029935411,6.8388746e-07,1.1040305e-05,0.093348436,6.7216625e-05,5.3180051e-09,7.045552e-05,3.0976061e-10,8.7847553e-08,0.0014820597,1.6929679e-07,2.7409765e-06,0.046217717,1.6636038e-05
1395013.2,8.5524924e-05,0.0091974689,9.3055216e-06,0.0014557262,0.19296129,0.0028472921,0.036600545,4.8918252,0.25100589,2.1378812e-05,0.0045982539,2.3275595e-06,0.00036465382,0.096662007,0.0007075237,0.010676508,2.8354726,0.080843728,5.3436429e-06,0.0022985137,5.8147482e-07,9.1193113e-05,0.048342127,0.00017685034,0.0027980178,1.4834999,0.017974024,1.3353703e-06,0.0011486271,1.4514919e-07,2.2792305e-05,0.024160828,4.416741e-05,0.00070807838,0.75039542,0.0043702108,3.3359493e-07,0.00057368289,3.6223766e-08,5.6937993e-06,0.012067524,1.1028853e-05,0.00017744697,0.3759439,0.0010859857,8.3103735e-08,0.0002862126,9.2321233e-09,1.4212375e-06,0.0060205804,2.7510752e-06,4.4327971e-05,0.18770534,0.00027041741,2.0783649e-08,0.00014248153,2.2086089e-09,3.5420587e-07,0.0029971539,6.8476425e-07,1.104977e-05,0.093461096,6.7297758e-05,4.4039759e-09,7.0624104e-05,1.9581506e-09,8.8016982e-08,0.001485606,1.6968557e-07,2.7456094e-06,0.04632831,1.6675845e-05
1587827.1,8.5526037e-05,0.0091976225,9.3057981e-06,0.0014557437,0.19296454,0.00284734,0.036601275,4.8919344,0.25101195,2.1379423e-05,0.0045984075,2.3275929e-06,0.00036466256,0.096665248,0.00070754736,0.010676807,2.8355761,0.080846821,5.343722e-06,0.0022986671,5.8189481e-07,9.1197471e-05,0.048345361,0.00017686214,0.0027981575,1.4836012,0.017975277,1.3354406e-06,0.0011487806,1.4527297e-07,2.2794478e-05,0.024164055,4.417331e-05,0.00070814666,0.75049627,0.004370799,3.3350912e-07,0.00057383603,3.6548922e-08,5.6948802e-06,0.012070743,1.103179e-05,0.00017748086,0.37604436,0.0010862762,8.3110606e-08,0.00028636507,9.240713e-09,1.4217711e-06,0.0060237879,2.7527155e-06,4.4344812e-05,0.18780537,0.00027056155,2.0469191e-08,0.00014263277,2.8575721e-09,3.5447124e-07,0.0030003351,6.8539941e-07,1.1058109e-05,0.093560308,6.7369199e-05,5.6572906e-09,7.0772883e-05,7.4278639e-10,8.812804e-08,0.0014887357,1.702126e-07,2.7497008e-06,0.046425913,1.6710979e-05
1807291.1,8.5527048e-05,0.0091977576,9.3059484e-06,0.001455759,0.19296739,0.002847382,0.03660192,4.8920298,0.25101727,2.1379912e-05,0.0045985426,2.3277279e-06,0.00036467021,0.096668079,0.00070756818,0.010677071,2.8356669,0.080849539,5.3440353e-06,0.0022988021,5.8185687e-07,9.1201298e-05,0.0483482,0.00017687253,0.0027982804,1.4836905,0.017976379,1.3354737e-06,0.0011489155,1.455873e-07,2.2796388e-05,0.024166891,4.4178467e-05,0.00070820667,0.75058484,0.004371316,3.3360232e-07,0.00057397061,3.6328463e-08,5.6958338e-06,0.012073576,1.1034365e-05,0.00017751064,0.3761327,0.0010865315,8.3433662e-08,0.00028649918,8.8334254e-09,1.4222539e-06,0.0060266089,2.7539232e-06,4.4359622e-05,0.18789335,0.00027068831,2.0746757e-08,0.0001427659,2.3742818e-09,3.5470512e-07,0.0030031356,6.8619685e-07,1.1065452e-05,0.093647651,6.7432088e-05,5.4000591e-09,7.090412e-05,2.2547639e-10,8.8245237e-08,0.0014914962,1.7056441e-07,2.7533119e-06,0.046512004,1.6741969e-05
2057088.7,8.5527943e-05,0.0091978759,9.3060622e-06,0.0014557728,0.19296989,0.0028474189,0.036602482,4.8921142,0.25102195,2.1380449e-05,0.0045986613,2.3275807e-06,0.00036467696,0.096670575,0.00070758643,0.010677303,2.8357465,0.080851927,5.3444642e-06,0.0022989206,5.8144893e-07,9.1204653e-05,0.048350696,0.00017688168,0.002798388,1.4837688,0.017977347,1.3355975e-06,0.0011490339,1.4552877e-07,2.2798065e-05,0.024169382,4.4183028e-05,0.00070825941,0.75066268,0.0043717702,3.3329812e-07,0.00057408895,3.7073999e-08,5.6966755e-06,0.012076064,1.1036638e-05,0.00017753683,0.37621033,0.0010867559,8.3219284e-08,0.00028661711,9.1895486e-09,1.4226721e-06,0.0060290894,2.7549471e-06,4.4372649e-05,0.18797071,0.00027079978,2.0139199e-08,0.00014288307,3.4194502e-09,3.5491092e-07,0.0030056005,6.8673109e-07,1.1071915e-05,0.093724519,6.7487445e-05,5.183872e-09,7.1019822e-05,6.5776073e-10,8.8345459e-08,0.00149393,1.7078853e-07,2.756497e-06,0.046587899,1.6769288e-05
2341412.4,8.5528773e-05,0.0091979802,9.3061033e-06,0.0014557845,0.19297208,0.0028474514,0.036602978,4.8921881,0.25102605,2.1380712e-05,0.0045987656,2.3279061e-06,0.00036468287,0.096672773,0.00070760249,0.010677508,2.8358166,0.080854025,5.3444737e-06,0.002299025,5.8181027e-07,9.1207607e-05,0.048352886,0.00017688967,0.0027984825,1.4838376,0.017978197,1.3357859e-06,0.001149138,1.4538425e-07,2.2799539e-05,0.024171574,4.4187045e-05,0.00070830574,0.75073117,0.0043721694,3.34242e-07,0.00057419285,3.5312853e-08,5.6974027e-06,0.012078251,1.1038697e-05,0.00017755984,0.37627858,0.0010869532,8.3653816e-08,0.00028672078,8.471528e-09,1.4230333e-06,0.0060312706,2.7559864e-06,4.4384102e-05,0.18803874,0.00027089779,2.1456874e-08,0.00014298617,1.0267421e-09,3.5508958e-07,0.0030077691,6.8715857e-07,1.1077604e-05,0.093792148,6.7536152e-05,4.9233781e-09,7.112178e-05,1.1519902e-09,8.8443173e-08,0.0014960748,1.7073674e-07,2.7593048e-06,0.046654787,1.6793364e-05
2665034.4,8.5529427e-05,0.0091980724,9.3062545e-06,0.001455795,0.192974,0.0028474799,0.036603414,4.8922524,0.25102966,2.1380949e-05,0.0045988574,2.3281012e-06,0.00036468805,0.096674696,0.00070761658,0.010677686,2.8358781,0.080855869,5.3447634e-06,0.0022991165,5.8165538e-07,9.1210204e-05,0.048354812,0.00017689674,0.0027985659,1.483898,0.017978944,1.3359271e-06,0.0011492295,1.4526604e-07,2.2800836e-05,0.024173498,4.419055e-05,0.00070834643,0.75079131,0.0043725202,3.3369747e-07,0.00057428423,3.6564394e-08,5.698053e-06,0.012080173,1.1040347e-05,0.00017758006,0.37633854,0.0010871265,8.3650193e-08,0.00028681193,8.719604e-09,1.4233616e-06,0.0060331877,2.7570222e-06,4.4394179e-05,0.18809853,0.00027098395,2.0490651e-08,0.00014307688,3.0720737e-09,3.5526364e-07,0.0030096772,6.8755472e-07,1.1082609e-05,0.093851663,6.7578992e-05,4.3871862e-09,7.1211602e-05,2.4529397e-09,8.8506226e-08,0.0014979644,1.7123192e-07,2.7617798e-06,0.04671371,1.6814569e-05
3033386.2,8.5529995e-05,0.0091981525,9.3063882e-06,0.0014558041,0.19297571,0.002847505,0.036603797,4.8923092,0.25103283,2.1381513e-05,0.0045989375,2.3276919e-06,0.00036469262,0.096676394,0.00070762905,0.010677843,2.8359323,0.080857488,5.3448412e-06,0.002299197,5.818033e-07,9.1212481e-05,0.048356503,0.00017690291,0.002798639,1.4839512,0.017979601,1.335773e-06,0.0011493099,1.4579016e-07,2.2801976e-05,0.024175191,4.4193622e-05,0.00070838229,0.75084412,0.0043728284,3.3394033e-07,0.00057436456,3.6148794e-08,5.698621e-06,0.012081862,1.1041947e-05,0.00017759783,0.37639123,0.0010872789,8.3268233e-08,0.00028689206,9.2615009e-09,1.4236433e-06,0.0060348734,2.7576799e-06,4.4403027e-05,0.18815111,0.0002710597,2.0105951e-08,0.00014315666,3.5398831e-09,3.5539318e-07,0.0030113554,6.8781008e-07,1.1087013e-05,0.093903996,6.7616687e-05,5.9720806e-09,7.1290706e-05,1.1844784e-09,8.8598142e-08,0.0014996282,1.7132958e-07,2.7639601e-06,0.046765603,1.6833257e-05
3452650.4,8.5530643e-05,0.0091982232,9.3062523e-06,0.0014558122,0.19297718,0.002847527,0.036604136,4.8923597,0.25103562,2.1381737e-05,0.0045990082,2.3278285e-06,0.00036469661,0.096677884,0.00070763995,0.010677981,2.8359799,0.080858911,5.3450567e-06,0.0022992676,5.8164585e-07,9.1214482e-05,0.04835799,0.00017690831,0.0027987033,1.4839978,0.017980177,1.336175e-06,0.0011493806,1.4519598e-07,2.2802978e-05,0.024176676,4.4196338e-05,0.00070841372,0.75089049,0.0043730993,3.341537e-07,0.00057443511,3.6030227e-08,5.6991266e-06,0.012083347,1.1043167e-05,0.00017761346,0.37643754,0.0010874127,8.4183789e-08,0.00028696249,7.7990371e-09,1.4238962e-06,0.0060363552,2.7584219e-06,4.4410812e-05,0.18819731,0.00027112628,2.1841347e-08,0.00014322685,6.266799e-10,3.5551611e-07,0.0030128316,6.8807201e-07,1.1090888e-05,0.093950026,6.7649836e-05,4.9405577e-09,7.1360344e-05,9.8021824e-10,8.8648051e-08,0.001501093,1.7132572e-07,2.7658803e-06,0.04681129,1.6849694e-05
3929863.9,8.5531145e-05,0.0091982856,9.3062324e-06,0.0014558192,0.1929785,0.0028475464,0.036604431,4.8924036,0.25103807,2.13818e-05,0.0045990706,2.328104e-06,0.00036470016,0.096679188,0.00070764949,0.010678102,2.8360217,0.080860161,5.3450635e-06,0.0022993297,5.8187444e-07,9.1216243e-05,0.048359297,0.00017691313,0.0027987598,1.4840388,0.017980684,1.33604e-06,0.0011494426,1.4531977e-07,2.2803855e-05,0.024177982,4.4198651e-05,0.00070844137,0.75093126,0.0043733372,3.339232e-07,0.00057449716,3.626476e-08,5.6995573e-06,0.012084652,1.1044585e-05,0.0001776272,0.37647828,0.0010875304,8.3307775e-08,0.00028702442,9.2598662e-09,1.4241042e-06,0.0060376576,2.758969e-06,4.4417655e-05,0.18823795,0.00027118481,2.0921604e-08,0.00014328855,2.2891166e-09,3.5565625e-07,0.0030141298,6.8853735e-07,1.1094294e-05,0.093990512,6.7678983e-05,7.0098722e-09,7.1421644e-05,2.4915117e-09,8.8702983e-08,0.0015023826,1.7152617e-07,2.7675708e-06,0.046851493,1.6864182e-05
4473036.2,8.553145e-05,0.0091983397,9.3065227e-06,0.0014558254,0.19297965,0.0028475634,0.036604688,4.8924422,0.25104022,2.1382144e-05,0.0045991251,2.3280102e-06,0.00036470324,0.096680336,0.00070765789,0.010678209,2.8360584,0.08086126,5.3447125e-06,0.0022993842,5.8258995e-07,9.1217793e-05,0.048360445,0.00017691733,0.0027988094,1.484075,0.01798113,1.336021e-06,0.0011494971,1.4553269e-07,2.2804626e-05,0.024179129,4.4200789e-05,0.00070846564,0.75096714,0.0043735463,3.3381554e-07,0.00057455164,3.6612003e-08,5.6999452e-06,0.012085798,1.1045594e-05,0.00017763925,0.37651405,0.0010876338,8.3046466e-08,0.00028707884,9.544236e-09,1.4242991e-06,0.0060388017,2.7593395e-06,4.4423672e-05,0.18827364,0.00027123625,2.0667663e-08,0.0001433428,2.6286866e-09,3.5572816e-07,0.0030152709,6.8891188e-07,1.1097291e-05,0.094026104,6.7704606e-05,5.4866498e-09,7.1475588e-05,3.3089231e-10,8.8784503e-08,0.0015035173,1.7161215e-07,2.7690583e-06,0.046886884,1.6876908e-05
5091283.8,8.5531807e-05,0.0091983881,9.3065869e-06,0.0014558309,0.19298066,0.0028475783,0.036604919,4.8924761,0.25104211,2.1381855e-05,0.0045991731,2.3287989e-06,0.00036470595,0.096681342,0.00070766531,0.010678303,2.8360906,0.080862225,5.3452763e-06,0.0022994322,5.8189533e-07,9.1219139e-05,0.048361454,0.00017692103,0.0027988532,1.4841065,0.017981521,1.3365898e-06,0.0011495451,1.4498476e-07,2.2805307e-05,0.024180137,4.4202777e-05,0.00070848688,0.75099862,0.0043737301,3.3348391e-07,0.00057459954,3.7144057e-08,5.700289e-06,0.012086806,1.1046532e-05,0.00017764987,0.37654546,0.0010877246,8.3015983e-08,0.00028712666,1.001282e-08,1.424477e-06,0.006039808,2.7598342e-06,4.4428954e-05,0.18830501,0.00027128146,2.1476218e-08,0.0001433905,1.4578386e-09,3.558248e-07,0.0030162744,6.892807e-07,1.1099924e-05,0.094057396,6.7727147e-05,4.3624691e-09,7.1523042e-05,2.7488289e-09,8.8751342e-08,0.0015045154,1.7185873e-07,2.7703684e-06,0.046918016,1.6888112e-05
5794983.6,8.5532149e-05,0.00919843,9.3065791e-06,0.0014558356,0.19298154,0.0028475914,0.036605116,4.8925061,0.25104377,2.1382404e-05,0.004599215,2.328188e-06,0.00036470836,0.096682228,0.00070767179,0.010678386,2.8361187,0.080863073,5.345325e-06,0.0022994743,5.819052e-07,9.122034e-05,0.048362337,0.00017692428,0.0027988914,1.4841343,0.017981864,1.3361384e-06,0.0011495872,1.4556219e-07,2.28059e-05,0.024181021,4.4204267e-05,0.00070850574,0.75102627,0.0043738915,3.3421472e-07,0.00057464163,3.6036875e-08,5.7005918e-06,0.012087691,1.1047313e-05,0.00017765918,0.37657306,0.0010878044,8.4082352e-08,0.00028716869,7.9403832e-09,1.4246148e-06,0.0060406923,2.760325e-06,4.44336e-05,0.1883326,0.00027132119,2.0565311e-08,0.00014343244,2.6869285e-09,3.5587485e-07,0.0030171566,6.8911431e-07,1.1102241e-05,0.094084904,6.7746956e-05,6.8487185e-09,7.1564791e-05,2.8382837e-09,8.8826546e-08,0.0015053938,1.7257169e-07,2.77152e-06,0.046945401,1.6897956e-05
6595946.3,8.5532367e-05,0.0091984663,9.3067323e-06,0.0014558398,0.19298233,0.0028476029,0.036605295,4.8925323,0.25104522,2.1382259e-05,0.0045992518,2.328665e-06,0.00036471046,0.096683003,0.00070767747,0.010678458,2.8361437,0.080863818,5.3451404e-06,0.0022995111,5.8243673e-07,9.1221387e-05,0.048363116,0.00017692716,0.0027989249,1.4841589,0.017982166,1.3371252e-06,0.0011496241,1.4390163e-07,2.2806431e-05,0.024181798,4.4205582e-05,0.00070852222,0.75105059,0.0043740333,3.3334007e-07,0.00057467859,3.7489237e-08,5.7008501e-06,0.012088468,1.1048063e-05,0.00017766736,0.37659734,0.0010878746,8.3602934e-08,0.00028720562,8.9787733e-09,1.4247161e-06,0.0060414691,2.7607122e-06,4.4437682e-05,0.18835683,0.0002713561,2.056469e-08,0.0001434693,3.030906e-09,3.5598339e-07,0.0030179319,6.8918445e-07,1.1104276e-05,0.094109088,6.7764379e-05,4.6367581e-09,7.1601513e-05,2.1115435e-09,8.8884669e-08,0.001506166,1.7232584e-07,2.7725328e-06,0.046969488,1.6906658e-05
7507615.3,8.553228e-05,0.0091984989,9.3073163e-06,0.0014558437,0.192983,0.002847613,0.036605448,4.8925552,0.25104651,2.1382628e-05,0.0045992844,2.3281153e-06,0.00036471229,0.096683688,0.00070768254,0.010678521,2.8361657,0.080864472,5.3454137e-06,0.0022995437,5.8188707e-07,9.1222297e-05,0.048363801,0.0001769296,0.0027989543,1.4841803,0.017982432,1.3365709e-06,0.0011496567,1.4490773e-07,2.2806889e-05,0.024182484,4.4206752e-05,0.00070853671,0.75107199,0.0043741579,3.3340683e-07,0.00057471107,3.7532135e-08,5.7010739e-06,0.012089151,1.1048454e-05,0.00017767455,0.37661865,0.0010879362,8.220541e-08,0.0002872381,1.1564132e-08,1.4248741e-06,0.0060421522,2.7608051e-06,4.4441273e-05,0.18837813,0.00027138679,2.01024e-08,0.0001435017,4.1059867e-09,3.5601784e-07,0.0030186137,6.8947856e-07,1.1106067e-05,0.094130352,6.7779669e-05,5.6752465e-09,7.1633796e-05,6.2320604e-10,8.885565e-08,0.0015068454,1.7292598e-07,2.7734243e-06,0.04699067,1.6914268e-05
8545292,8.553292e-05,0.0091985278,9.3066829e-06,0.0014558468,0.19298361,0.002847622,0.036605585,4.8925757,0.25104763,2.1382801e-05,0.0045993133,2.3282033e-06,0.00036471389,0.096684292,0.0007076869,0.010678578,2.836185,0.080865047,5.3448393e-06,0.0022995723,5.8308937e-07,9.1223119e-05,0.048364405,0.0001769317,0.0027989803,1.4841992,0.017982665,1.3353152e-06,0.0011496852,1.4730785e-07,2.2807284e-05,0.024183085,4.4208242e-05,0.0007085494,0.75109071,0.0043742674,3.3439377e-07,0.00057473965,3.5691625e-08,5.7012917e-06,0.012089752,1.1049324e-05,0.00017768088,0.37663737,0.0010879904,8.2481513e-08,0.00028726659,1.0627069e-08,1.4249597e-06,0.0060427524,2.7614675e-06,4.4444427e-05,0.18839683,0.00027141375,2.1198195e-08,0.00014353018,2.152111e-09,3.5605837e-07,0.0030192127,6.9008656e-07,1.110764e-05,0.094149031,6.7793142e-05,9.3234274e-09,7.1662202e-05,7.2970845e-09,8.8959943e-08,0.0015074426,1.728867e-07,2.7742085e-06,0.047009297,1.6920965e-05
9726392.9,8.5533167e-05,0.0091985529,9.3066082e-06,0.0014558497,0.19298413,0.0028476298,0.036605705,4.8925929,0.25104862,2.1382859e-05,0.0045993384,2.3282586e-06,0.00036471535,0.096684813,0.00070769069,0.010678627,2.8362017,0.080865553,5.3456324e-06,0.0022995975,5.8173521e-07,9.1223825e-05,0.04836493,0.00017693373,0.0027990032,1.4842157,0.01798287,1.3374017e-06,0.0011497103,1.4357591e-07,2.2807639e-05,0.024183612,4.4209001e-05,0.00070856058,0.75110722,0.0043743636,3.3354857e-07,0.00057476468,3.7185899e-08,5.7014458e-06,0.01209028,1.1049843e-05,0.00017768642,0.37665385,0.001088038,8.3941757e-08,0.00028729168,7.9228846e-09,1.4250554e-06,0.0060432795,2.76159e-06,4.4447199e-05,0.18841328,0.00027143746,2.3110452e-08,0.00014355523,2.3807272e-09,3.5608139e-07,0.0030197392,6.897552e-07,1.1109023e-05,0.094165459,6.7804947e-05,3.5914074e-09,7.1687158e-05,3.7442915e-09,8.894677e-08,0.0015079677,1.7142086e-07,2.7748977e-06,0.047025673,1.6926864e-05
11070741,8.5533116e-05,0.0091985753,9.3069081e-06,0.0014558522,0.1929846,0.0028476366,0.036605809,4.8926091,0.25104949,2.1383081e-05,0.0045993603,2.3278654e-06,0.0003647166,0.096685283,0.00070769409,0.010678669,2.8362167,0.080865996,5.3451795e-06,0.0022996194,5.826568e-07,9.1224458e-05,0.048365392,0.00017693554,0.0027990232,1.4842303,0.01798305,1.3367244e-06,0.0011497324,1.4486957e-07,2.280797e-05,0.024184076,4.4209689e-05,0.00070857041,0.7511217,0.0043744481,3.3349963e-07,0.00057478674,3.725881e-08,5.70162e-06,0.012090743,1.105018e-05,0.00017769131,0.3766683,0.0010880798,8.3147917e-08,0.00028731368,1.001634e-08,1.4251473e-06,0.0060437424,2.7621089e-06,4.4449629e-05,0.18842772,0.00027145826,1.9299858e-08,0.00014357723,5.1879348e-09,3.5612192e-07,0.0030202023,6.8984056e-07,1.1110238e-05,0.094179884,6.7815341e-05,9.2063726e-09,7.170911e-05,5.7363604e-09,8.8900322e-08,0.0015084293,1.7232594e-07,2.7755036e-06,0.047040071,1.6932035e-05
12600901,8.5533138e-05,0.0091985948,9.3071488e-06,0.0014558544,0.19298501,0.0028476427,0.036605902,4.8926229,0.25105025,2.1382639e-05,0.0045993798,2.3288937e-06,0.00036471771,0.096685693,0.0007076971,0.010678708,2.8362296,0.080866386,5.3461563e-06,0.0022996389,5.8114213e-07,9.1225018e-05,0.048365802,0.00017693674,0.0027990409,1.4842432,0.017983208,1.3360708e-06,0.0011497517,1.4572099e-07,2.2808239e-05,0.024184482,4.4210455e-05,0.00070857897,0.7511344,0.0043745224,3.3273224e-07,0.00057480612,3.849805e-08,5.701736e-06,0.012091151,1.1050624e-05,0.00017769561,0.37668103,0.0010881165,8.2169443e-08,0.00028733307,1.1188512e-08,1.4252059e-06,0.0060441494,2.7623957e-06,4.4451772e-05,0.18844043,0.00027147654,2.1171639e-08,0.00014359655,2.882116e-09,3.5615818e-07,0.0030206088,6.892989e-07,1.1111306e-05,0.094192564,6.782449e-05,1.6477747e-08,7.1728413e-05,1.6900619e-08,8.8996408e-08,0.0015088352,1.708833e-07,2.7760366e-06,0.047052726,1.6936602e-05
14342554,8.5533648e-05,0.0091986116,9.3064863e-06,0.0014558564,0.19298537,0.0028476479,0.03660598,4.8926349,0.25105092,2.1383295e-05,0.0045993966,2.327501e-06,0.00036471867,0.09668605,0.00070769982,0.010678741,2.836241,0.080866729,5.3457811e-06,0.0022996559,5.8213918e-07,9.1225491e-05,0.048366159,0.00017693819,0.0027990562,1.4842542,0.017983347,1.3370454e-06,0.0011497687,1.4407445e-07,2.2808472e-05,0.024184842,4.4211526e-05,0.00070858654,0.75114554,0.0043745876,3.3518029e-07,0.00057482306,3.470478e-08,5.7018924e-06,0.012091508,1.1050591e-05,0.00017769936,0.37669221,0.0010881488,8.1760625e-08,0.00028735006,1.2994477e-08,1.4252879e-06,0.0060445075,2.7620642e-06,4.4453653e-05,0.18845159,0.00027149264,2.2118442e-08,0.00014361354,1.9980629e-09,3.5622614e-07,0.0030209662,6.8917596e-07,1.1112245e-05,0.094203718,6.7832518e-05,9.8065236e-09,7.1745359e-05,7.1648965e-09,8.9016751e-08,0.0015091919,1.7239869e-07,2.7765043e-06,0.047063854,1.6940602e-05
16324933,8.5533597e-05,0.0091986265,9.3067612e-06,0.0014558581,0.1929857,0.0028476526,0.036606055,4.8926454,0.25105151,2.1383375e-05,0.0045994115,2.3276776e-06,0.00036471951,0.096686363,0.000707702,0.01067877,2.8362508,0.08086703,5.3453664e-06,0.0022996708,5.8279235e-07,9.122592e-05,0.048366476,0.00017693953,0.00279907,1.4842643,0.017983469,1.3373428e-06,0.0011497837,1.4383257e-07,2.2808676e-05,0.024185156,4.421185e-05,0.00070859323,0.7511555,0.004374645,3.317833e-07,0.00057483808,4.068924e-08,5.7019802e-06,0.012091823,1.1051275e-05,0.00017770268,0.37670198,0.0010881771,8.1468308e-08,0.00028736499,1.2564665e-08,1.425359e-06,0.0060448223,2.7612017e-06,4.4455304e-05,0.18846139,0.00027150678,1.6269494e-08,0.00014362847,1.1823104e-08,3.5622179e-07,0.0030212803,6.9105022e-07,1.1113069e-05,0.094213508,6.7839561e-05,1.4060038e-08,7.1760267e-05,1.3034101e-08,8.9024226e-08,0.0015095056,1.7193684e-07,2.7769154e-06,0.047073632,1.6944134e-05
18581309,8.5534833e-05,0.0091986395,9.3045617e-06,0.0014558595,0.19298595,0.0028476567,0.036606118,4.8926549,0.25105203,2.1382944e-05,0.004599425,2.3285359e-06,0.00036472024,0.096686639,0.00070770417,0.010678796,2.8362601,0.080867295,5.3464782e-06,0.0022996839,5.8095546e-07,9.1226284e-05,0.048366752,0.00017694008,0.0027990818,1.484273,0.017983576,1.3371646e-06,0.0011497969,1.4426322e-07,2.2808857e-05,0.024185434,4.4212394e-05,0.00070859905,0.75116408,0.0043746953,3.3173345e-07,0.00057485118,4.0600857e-08,5.7020707e-06,0.012092099,1.1051539e-05,0.00017770557,0.37671062,0.001088202,8.475623e-08,0.00028737815,8.2125078e-09,1.4253317e-06,0.006045098,2.7630554e-06,4.4456756e-05,0.18847001,0.00027151913,2.3087113e-08,0.00014364159,3.7952383e-09,3.5620127e-07,0.0030215562,6.9086092e-07,1.1113794e-05,0.094222113,6.7845785e-05,4.1026222e-09,7.1773364e-05,4.3765709e-09,8.90115e-08,0.001509781,1.7275459e-07,2.7772783e-06,0.047082223,1.6947203e-05
21149554,8.5533233e-05,0.0091986507,9.3077169e-06,0.0014558608,0.19298622,0.0028476601,0.03660617,4.892663,0.25105248,2.1384443e-05,0.0045994362,2.3256955e-06,0.00036472091,0.096686885,0.00070770579,0.010678819,2.8362677,0.080867527,5.3481417e-06,0.0022996955,5.7750497e-07,9.1226626e-05,0.04836699,0.00017694121,0.0027990921,1.4842805,0.01798367,1.3364217e-06,0.0011498083,1.456212e-07,2.2809047e-05,0.024185676,4.4213168e-05,0.00070860423,0.75117165,0.0043747396,3.3231009e-07,0.0005748627,4.117008e-08,5.7022098e-06,0.012092342,1.1051246e-05,0.00017770813,0.37671819,0.0010882239,7.8136168e-08,0.00028738967,2.087735e-08,1.4255098e-06,0.006045341,2.7628563e-06,4.4458029e-05,0.18847758,0.00027153006,2.2327589e-08,0.00014365312,3.2009932e-09,3.5627403e-07,0.0030217986,6.9133015e-07,1.1114432e-05,0.094229676,6.7851206e-05,1.2097941e-08,7.1784882e-05,1.0749349e-08,8.9027566e-08,0.0015100234,1.7501156e-07,2.7775955e-06,0.047089778,1.6949971e-05
24072772,8.5534026e-05,0.009198661,9.3065285e-06,0.0014558621,0.19298641,0.0028476636,0.036606219,4.8926702,0.25105288,2.1384667e-05,0.0045994464,2.3254135e-06,0.00036472149,0.096687101,0.00070770748,0.010678838,2.8362746,0.080867731,5.3465897e-06,0.0022997058,5.8097075e-07,9.1226924e-05,0.04836721,0.00017694209,0.0027991014,1.4842871,0.017983753,1.3362358e-06,0.0011498185,1.4647202e-07,2.2809203e-05,0.024185888,4.4213574e-05,0.00070860871,0.75117826,0.0043747785,3.3337011e-07,0.00057487289,3.6605609e-08,5.7022003e-06,0.012092556,1.1052082e-05,0.00017771038,0.37672484,0.0010882432,8.0884817e-08,0.0002873998,1.3889279e-08,1.425404e-06,0.0060455538,2.7622946e-06,4.445915e-05,0.18848421,0.00027153966,2.0086372e-08,0.00014366326,4.7995253e-09,3.5636282e-07,0.0030220118,6.9009458e-07,1.1114991e-05,0.094236322,6.7856015e-05,7.8472295e-09,7.1795002e-05,5.1456576e-09,8.9115744e-08,0.0015102361,1.7083746e-07,2.7778765e-06,0.047096416,1.6952348e-05
27400028,8.5533829e-05,0.0091986703,9.3070928e-06,0.001455863,0.19298661,0.0028476662,0.03660626,4.8926764,0.25105324,2.138227e-05,0.0045994553,2.3301733e-06,0.00036472199,0.096687295,0.00070770889,0.010678856,2.8362806,0.08086791,5.3446606e-06,0.0022997146,5.8408477e-07,9.122715e-05,0.048367392,0.00017694231,0.0027991096,1.4842931,0.017983826,1.3341354e-06,0.0011498274,1.4928448e-07,2.2809325e-05,0.024186077,4.4213675e-05,0.00070861267,0.75118411,0.0043748126,3.3410913e-07,0.00057488179,3.6453053e-08,5.7022612e-06,0.012092742,1.1051483e-05,0.00017771235,0.37673071,0.0010882601,7.8280344e-08,0.00028740871,2.0104043e-08,1.425528e-06,0.006045741,2.7607838e-06,4.4460132e-05,0.18849006,0.00027154811,1.3809527e-08,0.00014367216,2.2086934e-08,3.5639167e-07,0.003022199,6.8967947e-07,1.1115484e-05,0.094242163,6.7860209e-05,5.9843175e-09,7.1803894e-05,5.7915969e-09,8.9139661e-08,0.0015104233,1.727273e-07,2.7781211e-06,0.047102246,1.695443e-05
31187165,8.5534484e-05,0.0091986777,9.3059405e-06,0.0014558639,0.19298677,0.0028476682,0.036606297,4.8926816,0.25105354,2.1384201e-05,0.0045994632,2.3264428e-06,0.00036472245,0.096687444,0.00070771001,0.010678872,2.8362858,0.080868068,5.3437134e-06,0.0022997223,5.8568451e-07,9.1227346e-05,0.04836756,0.00017694326,0.0027991168,1.4842983,0.01798389,1.3382639e-06,0.0011498353,1.4284288e-07,2.2809398e-05,0.024186241,4.4214201e-05,0.00070861622,0.75118929,0.0043748426,3.3265252e-07,0.00057488959,3.8072521e-08,5.7023653e-06,0.012092907,1.1051981e-05,0.00017771409,0.37673584,0.001088275,7.976093e-08,0.00028741654,1.508565e-08,1.4255596e-06,0.0060459059,2.762457e-06,4.4460998e-05,0.1884952,0.0002715555,2.6611454e-08,0.00014367998,7.8037573e-09,3.5628693e-07,0.0030223634,6.8975862e-07,1.1115915e-05,0.094247296,6.7863884e-05,4.6643485e-09,7.1811715e-05,8.9247398e-09,8.9198743e-08,0.0015105875,1.7212055e-07,2.778336e-06,0.047107376,1.6956309e-05
35497748,8.5533626e-05,0.0091986842,9.3075136e-06,0.0014558648,0.19298691,0.0028476707,0.036606334,4.8926864,0.25105381,2.1382917e-05,0.0045994702,2.3290829e-06,0.00036472277,0.096687593,0.00070771077,0.010678885,2.8362904,0.080868206,5.3445347e-06,0.0022997293,5.8356757e-07,9.1227565e-05,0.048367705,0.00017694408,0.0027991231,1.4843029,0.017983946,1.332805e-06,0.0011498422,1.5208056e-07,2.2809501e-05,0.024186384,4.4214434e-05,0.00070861931,0.75119382,0.004374869,3.3602768e-07,0.00057489646,3.3765317e-08,5.7024135e-06,0.012093051,1.1053071e-05,0.0001777156,0.37674034,0.001088288,8.4838298e-08,0.00028742341,7.884584e-09,1.4254815e-06,0.0060460502,2.7634429e-06,4.4461762e-05,0.18849969,0.00027156191,3.3709842e-08,0.00014368685,1.9960072e-08,3.5635739e-07,0.003022508,6.8924263e-07,1.1116295e-05,0.094251797,6.7867154e-05,1.7370196e-08,7.1818606e-05,3.3622455e-08,8.8904422e-08,0.001510732,1.7572751e-07,2.7785281e-06,0.04711188,1.6957891e-05
40404125,8.5533975e-05,0.0091986908,9.3073513e-06,0.0014558655,0.19298704,0.0028476729,0.03660636,4.8926911,0.25105405,2.1383179e-05,0.0045994762,2.3294619e-06,0.00036472318,0.096687719,0.00070771208,0.010678897,2.8362942,0.080868328,5.3434192e-06,0.0022997353,5.8693821e-07,9.122771e-05,0.048367832,0.00017694446,0.0027991284,1.4843068,0.017983995,1.3363989e-06,0.0011498482,1.4671252e-07,2.2809552e-05,0.024186512,4.4213729e-05,0.00070862193,0.75119781,0.0043748921,3.3692336e-07,0.00057490251,3.2043057e-08,5.7024258e-06,0.012093179,1.1052998e-05,0.00017771694,0.3767443,0.0010882994,7.7357718e-08,0.00028742946,2.0311034e-08,1.4255511e-06,0.0060461774,2.7617758e-06,4.4462427e-05,0.18850367,0.00027156768,2.4151603e-08,0.00014369287,4.6892666e-09,3.563238e-07,0.0030226351,6.9145641e-07,1.1116629e-05,0.09425576,6.7870056e-05,8.4359453e-09,7.1824616e-05,1.8934249e-08,8.9108894e-08,0.0015108589,1.7119013e-07,2.7786959e-06,0.047115836,1.6959291e-05
45988644,8.5532767e-05,0.0091986964,9.3093563e-06,0.001455866,0.19298714,0.0028476747,0.036606386,4.892695,0.25105426,2.1383323e-05,0.0045994814,2.3284901e-06,0.00036472347,0.096687838,0.00070771267,0.010678907,2.836298,0.080868435,5.3455765e-06,0.0022997407,5.8257686e-07,9.1227885e-05,0.048367944,0.00017694461,0.0027991333,1.4843103,0.017984038,1.3369649e-06,0.0011498535,1.4272804e-07,2.2809621e-05,0.024186624,4.4214712e-05,0.00070862425,0.75120127,0.0043749125,3.383681e-07,0.00057490781,2.9278499e-08,5.7024563e-06,0.012093291,1.1051695e-05,0.00017771812,0.37674779,0.0010883096,8.4091397e-08,0.00028743476,8.3287662e-09,1.425331e-06,0.0060462891,2.763006e-06,4.4463017e-05,0.18850714,0.00027157269,3.0373531e-08,0.0001436982,1.4816106e-08,3.560655e-07,0.0030227469,6.8961958e-07,1.1116922e-05,0.09425924,6.7872494e-05,1.023386e-08,7.182992e-05,1.2410542e-08,8.92475e-08,0.0015109704,1.7278153e-07,2.7788412e-06,0.047119319,1.6960602e-05
52345036,8.5532476e-05,0.0091987001,9.3096197e-06,0.0014558665,0.19298726,0.0028476763,0.036606409,4.8926983,0.25105445,2.1381922e-05,0.004599486,2.3307652e-06,0.00036472373,0.096687928,0.0007077136,0.010678916,2.8363013,0.080868529,5.3434942e-06,0.0022997453,5.8577508e-07,9.1228045e-05,0.04836804,0.00017694553,0.0027991375,1.4843134,0.017984076,1.3367247e-06,0.0011498581,1.4530494e-07,2.2809707e-05,0.024186723,4.4215522e-05,0.00070862641,0.75120437,0.0043749303,3.2924623e-07,0.00057491247,4.5069561e-08,5.7025427e-06,0.012093388,1.1052882e-05,0.00017771916,0.37675086,0.0010883183,9.0819221e-08,0.00028743941,7.6425601e-09,1.4255603e-06,0.0060463874,2.7629371e-06,4.4463533e-05,0.18851021,0.00027157708,2.3881636e-08,0.00014370285,6.1580052e-09,3.5653696e-07,0.0030228447,6.8782034e-07,1.111718e-05,0.094262294,6.7874701e-05,7.6561779e-09,7.1834584e-05,1.8434819e-08,8.8996003e-08,0.0015110684,1.692598e-07,2.7789695e-06,0.047122374,1.6961594e-05
59579987,8.55326e-05,0.0091987047,9.3088099e-06,0.001455867,0.19298734,0.0028476774,0.036606427,4.8927007,0.25105461,2.1384833e-05,0.0045994902,2.325395e-06,0.00036472396,0.096688017,0.00070771434,0.010678924,2.8363039,0.080868611,5.3403883e-06,0.0022997493,5.9114615e-07,9.122811e-05,0.048368126,0.00017694612,0.0027991412,1.484316,0.01798411,1.3409409e-06,0.0011498622,1.3569049e-07,2.2809771e-05,0.024186807,4.4214902e-05,0.00070862821,0.75120699,0.0043749461,3.3807316e-07,0.0005749166,3.117769e-08,5.702524e-06,0.012093475,1.1051145e-05,0.00017772007,0.37675354,0.0010883261,7.3904772e-08,0.00028744352,2.6750052e-08,1.425595e-06,0.006046473,2.7644316e-06,4.4463985e-05,0.18851289,0.000271581,3.7846092e-08,0.00014370696,2.9220532e-08,3.5655052e-07,0.0030229311,6.9136621e-07,1.1117407e-05,0.094264984,6.7876664e-05,1.4654033e-08,7.1838687e-05,2.0796482e-08,8.96339e-08,0.0015111545,1.7797454e-07,2.779075e-06,0.04712506,1.6962883e-05
67814927,8.5534884e-05,0.0091987085,9.305015e-06,0.0014558674,0.19298741,0.0028476778,0.036606446,4.8927035,0.25105475,2.138146e-05,0.0045994939,2.3327248e-06,0.0003647242,0.096688099,0.00070771504,0.010678931,2.8363063,0.080868684,5.3451804e-06,0.002299753,5.8462276e-07,9.1228168e-05,0.048368201,0.00017694681,0.0027991442,1.4843185,0.017984139,1.3357491e-06,0.0011498658,1.46507e-07,2.2809823e-05,0.024186885,4.4215548e-05,0.00070862973,0.75120944,0.0043749599,3.3523261e-07,0.00057492021,3.6513572e-08,5.70253e-06,0.01209355,1.1053411e-05,0.00017772087,0.37675589,0.001088333,7.5616136e-08,0.00028744712,2.441781e-08,1.4254163e-06,0.006046549,2.7637114e-06,4.4464381e-05,0.18851526,0.00027158434,2.0424539e-08,0.00014371055,1.2938165e-08,3.5630424e-07,0.0030230067,6.8926627e-07,1.1117608e-05,0.094267346,6.7878409e-05,3.0713196e-08,7.1842325e-05,4.1472449e-08,8.9258073e-08,0.0015112302,1.7785611e-07,2.779178e-06,0.047127418,1.6963679e-05
77188073,8.5533749e-05,0.0091987122,9.3074913e-06,0.0014558678,0.19298749,0.0028476791,0.036606461,4.8927059,0.25105487,2.138315e-05,0.0045994967,2.3287063e-06,0.00036472431,0.096688159,0.0007077156,0.010678937,2.8363085,0.080868747,5.3505232e-06,0.002299756,5.7391484e-07,9.1228299e-05,0.048368271,0.00017694529,0.0027991475,1.4843206,0.017984165,1.33094e-06,0.0011498689,1.5485585e-07,2.280984e-05,0.02418695,4.4216131e-05,0.00070863118,0.75121146,0.0043749719,3.295855e-07,0.00057492335,4.5873252e-08,5.7025586e-06,0.012093617,1.1054023e-05,0.00017772157,0.37675798,0.0010883389,9.1960075e-08,0.00028745027,1.1239477e-08,1.4256342e-06,0.0060466151,2.7604016e-06,4.4464734e-05,0.18851733,0.00027158728,3.0371709e-08,0.00014371371,2.0169948e-08,3.5627716e-07,0.0030230731,6.895451e-07,1.1117777e-05,0.094269425,6.7879902e-05,7.9658253e-09,7.1845454e-05,1.0939853e-08,8.9727259e-08,0.0015112967,1.7556057e-07,2.7792678e-06,0.047129493,1.6964314e-05
87856743,8.5535947e-05,0.009198714,9.3037213e-06,0.0014558681,0.19298753,0.0028476797,0.036606472,4.8927073,0.25105498,2.13818e-05,0.0045994995,2.3312032e-06,0.00036472458,0.096688218,0.00070771536,0.010678942,2.8363101,0.080868803,5.3470444e-06,0.0022997588,5.8098115e-07,9.1228474e-05,0.048368327,0.00017694704,0.0027991501,1.4843224,0.017984188,1.3330927e-06,0.0011498717,1.4944015e-07,2.2809931e-05,0.02418701,4.4215495e-05,0.00070863246,0.75121331,0.0043749827,3.3859925e-07,0.00057492615,2.8558867e-08,5.7025263e-06,0.012093675,1.1052477e-05,0.00017772218,0.3767598,0.0010883442,8.9600142e-08,0.00028745306,6.2430002e-09,1.4256414e-06,0.0060466737,2.7664189e-06,4.4465036e-05,0.18851915,0.00027158992,2.0315955e-08,0.00014371649,6.4415367e-09,3.5622082e-07,0.0030231315,6.9025311e-07,1.1117932e-05,0.094271243,6.7881072e-05,4.4830806e-08,7.1848379e-05,6.7691936e-08,8.8419917e-08,0.0015113552,1.6836449e-07,2.779343e-06,0.047131315,1.6964799e-05
1e+08,8.5533073e-05,0.0091987168,9.3068759e-06,0.0014558684,0.19298759,0.0028476804,0.036606487,4.8927097,0.25105508,2.1382382e-05,0.0045995023,2.3293449e-06,0.00036472455,0.096688271,0.00070771678,0.010678947,2.8363118,0.080868853,5.3509771e-06,0.0022997614,5.729899e-07,9.1228409e-05,0.048368379,0.00017694614,0.0027991522,1.484324,0.017984208,1.338856e-06,0.0011498742,1.3999827e-07,2.281002e-05,0.02418706,4.4215989e-05,0.00070863357,0.75121492,0.004374992,3.2950805e-07,0.00057492859,4.8776007e-08,5.7026105e-06,0.012093727,1.1051261e-05,0.00017772272,0.37676141,0.0010883489,8.1373763e-08,0.00028745551,1.8047119e-08,1.4256974e-06,0.0060467254,2.7611243e-06,4.4465312e-05,0.18852076,0.00027159225,1.3703952e-08,0.00014371895,2.7014282e-08,3.5629193e-07,0.003023183,6.8443824e-07,1.111807e-05,0.094272844,6.7882304e-05,5.7409912e-09,7.1850671e-05,1.6697481e-08,8.9348461e-08,0.0015114066,1.6808996e-07,2.7794106e-06,0.047132917,1.696533e-05


==> data/uniform_plot_data_deg_2.csv <==
tau,d2r3b1l2,d2r3b1h1s,d2r3b1linftyhat,d2r3b10l2,d2r3b10h1s,d2r3b10linftyhat,d2r3b100l2,d2r3b100h1s,d2r3b100linftyhat,d2r4b1l2,d2r4b1h1s,d2r4b1linftyhat,d2r4b10l2,d2r4b10h1s,d2r4b10linftyhat,d2r4b100l2,d2r4b100h1s,d2r4b100linftyhat,d2r5b1l2,d2r5b1h1s,d2r5b1linftyhat,d2r5b10l2,d2r5b10h1s,d2r5b10linftyhat,d2r5b100l2,d2r5b100h1s,d2r5b100linftyhat,d2r6b1l2,d2r6b1h1s,d2r6b1linftyhat,d2r6b10l2,d2r6b10h1s,d2r6b10linftyhat,d2r6b100l2,d2r6b100h1s,d2r6b100linftyhat,d2r7b1l2,d2r7b1h1s,d2r7b1linftyhat,d2r7b10l2,d2r7b10h1s,d2r7b10linftyhat,d2r7b100l2,d2r7b100h1s,d2r7b100linftyhat,d2r8b1l2,d2r8b1h1s,d2r8b1linftyhat,d2r8b10l2,d2r8b10h1s,d2r8b10linftyhat,d2r8b100l2,d2r8b100h1s,d2r8b100linftyhat,d2r9b1l2,d2r9b1h1s,d2r9b1linftyhat,d2r9b10l2,d2r9b10h1s,d2r9b10linftyhat,d2r9b100l2,d2r9b100h1s,d2r9b100linftyhat,d2r10b1l2,d2r10b1h1s,d2r10b1linftyhat,d2r10b10l2,d2r10b10h1s,d2r10b10linftyhat,d2r10b100l2,d2r10b100h1s,d2r10b100linftyhat,d2r11b1l2,d2r11b1h1s,d2r11b1linftyhat,d2r11b10l2,d2r11b10h1s,d2r11b10linftyhat,d2r11b100l2,d2r11b100h1s,d2r11b100linftyhat,d2r12b1l2,d2r12b1h1s,d2r12b1linftyhat,d2r12b10l2,d2r12b10h1s,d2r12b10linftyhat,d2r12b100l2,d2r12b100h1s,d2r12b100linftyhat
1e-06,6.1523069e-06,6.0395682e-06,3.210987e-12,0.0011740077,0.011418859,1.2213921e-05,0.035086002,3.3811903,0.14069051,7.695931e-07,7.5549053e-07,8.7646557e-12,0.00015674728,0.0015245856,1.8287815e-07,0.015581261,1.501545,0.024053778,9.6216517e-08,9.4453377e-08,4.467704e-12,1.9936853e-05,0.00019391367,2.886424e-09,0.0039950204,0.38499469,0.0015383483,1.2027687e-08,1.1807295e-08,4.1299741e-12,2.5031097e-06,2.4346229e-05,5.7678751e-11,0.00067812484,0.065349974,4.2142304e-05,1.5040899e-09,1.4766315e-09,5.3032023e-12,3.1323492e-07,3.0466458e-06,1.1309453e-11,9.3452923e-05,0.0090059312,6.5492844e-07,1.9270169e-10,1.8997787e-10,5.2644555e-12,3.9165283e-08,3.8093694e-07,1.0630163e-11,1.1994029e-05,0.0011558483,1.0375925e-08,4.8818109e-11,5.0995735e-11,5.1704196e-12,4.8971311e-09,4.7631453e-08,1.0621892e-11,1.509396e-06,0.00014545844,1.7215862e-10,4.1917202e-11,4.4700212e-11,5.1996185e-12,6.1884492e-10,6.0193419e-09,1.065531e-11,1.8899505e-07,1.8213195e-05,1.5547619e-11,4.2155227e-11,4.4917643e-11,5.2124416e-12,1.2448773e-10,1.2119256e-09,1.060374e-11,2.3635884e-08,2.2777581e-06,1.3557433e-11,4.2406804e-11,4.5145006e-11,5.2088889e-12,9.760532e-11,9.5067398e-10,1.0705714e-11,2.972133e-09,2.8642046e-07,1.3290091e-11
1.1382166e-06,6.1523069e-06,6.0395678e-06,3.2023273e-12,0.0011740077,0.011418859,1.2213901e-05,0.035086002,3.3811903,0.14069051,7.6959304e-07,7.5549048e-07,8.76621e-12,0.00015674729,0.0015245858,1.82881e-07,0.015581262,1.501545,0.024053779,9.6216517e-08,9.4453377e-08,4.4675375e-12,1.9936851e-05,0.00019391366,2.8863671e-09,0.0039950204,0.38499469,0.0015383487,1.2027656e-08,1.1807264e-08,4.1301962e-12,2.5031106e-06,2.4346236e-05,5.7815641e-11,0.00067812484,0.065349974,4.2142419e-05,1.5040079e-09,1.4765511e-09,5.3037019e-12,3.1323492e-07,3.046646e-06,1.1311785e-11,9.3452909e-05,0.0090059303,6.5489498e-07,1.918167e-10,1.8911278e-10,5.2643445e-12,3.9165251e-08,3.8093663e-07,1.0630941e-11,1.1994031e-05,0.0011558485,1.0377019e-08,4.4833453e-11,4.7338421e-11,5.1684768e-12,4.8967839e-09,4.7628074e-08,1.0620504e-11,1.509393e-06,0.00014545814,1.7002094e-10,3.5835446e-11,3.9273185e-11,5.199452e-12,6.1921196e-10,6.0229124e-09,1.0654866e-11,1.8899499e-07,1.8213192e-05,1.5463991e-11,3.5794142e-11,3.923957e-11,5.2128302e-12,1.1512153e-10,1.1209166e-09,1.0601853e-11,2.3635144e-08,2.2776867e-06,1.3553936e-11,3.5776257e-11,3.922327e-11,5.2036153e-12,8.9501767e-11,8.7197555e-10,1.0705825e-11,2.9629341e-09,2.8553396e-07,1.3285789e-11
1.2955369e-06,6.1523069e-06,6.0395678e-06,3.2112091e-12,0.0011740077,0.011418859,1.2213905e-05,0.035086002,3.3811903,0.14069051,7.695931e-07,7.5549048e-07,8.7648777e-12,0.00015674729,0.0015245856,1.8288011e-07,0.015581262,1.501545,0.024053779,9.6216517e-08,9.4453384e-08,4.467593e-12,1.9936853e-05,0.00019391367,2.8864453e-09,0.0039950204,0.38499469,0.001538348,1.2027642e-08,1.180725e-08,4.1305848e-12,2.5031106e-06,2.4346238e-05,5.7789218e-11,0.00067812484,0.065349974,4.2142343e-05,1.503822e-09,1.4763685e-09,5.303924e-12,3.1323506e-07,3.0466472e-06,1.1314616e-11,9.3452938e-05,0.0090059331,6.5495555e-07,1.9095864e-10,1.8827409e-10,5.2653437e-12,3.9165265e-08,3.8093677e-07,1.063033e-11,1.1994029e-05,0.0011558481,1.0375819e-08,4.0649348e-11,4.3545847e-11,5.1679216e-12,4.896572e-09,4.7626017e-08,1.062167e-11,1.5093957e-06,0.00014545841,1.7084151e-10,3.1877515e-11,3.58341e-11,5.1991744e-12,6.1636407e-10,5.9952137e-09,1.0655199e-11,1.8899392e-07,1.8213088e-05,1.5342366e-11,3.2332796e-11,3.6228218e-11,5.2107763e-12,1.1377013e-10,1.1077863e-09,1.0604573e-11,2.3635002e-08,2.2776728e-06,1.3568813e-11,3.1668321e-11,3.565806e-11,5.209444e-12,7.9834257e-11,7.7812018e-10,1.0706658e-11,2.959943e-09,2.852457e-07,1.3288814e-11
1.4746016e-06,6.1523069e-06,6.0395678e-06,3.2022163e-12,0.0011740077,0.011418859,1.2213902e-05,0.035086002,3.3811903,0.14069051,7.6959293e-07,7.5549036e-07,8.7648222e-12,0.00015674729,0.0015245858,1.8288077e-07,0.015581262,1.501545,0.024053778,9.6216503e-08,9.4453362e-08,4.4673154e-12,1.9936853e-05,0.00019391369,2.8864751e-09,0.0039950204,0.38499469,0.0015383481,1.2027643e-08,1.1807252e-08,4.1302517e-12,2.5031109e-06,2.4346238e-05,5.7849447e-11,0.00067812484,0.065349974,4.2142334e-05,1.5037208e-09,1.4762693e-09,5.3035909e-12,3.1323509e-07,3.0466476e-06,1.131345e-11,9.3452938e-05,0.0090059312,6.5494724e-07,1.9014018e-10,1.8747415e-10,5.2633453e-12,3.91653e-08,3.8093711e-07,1.0631107e-11,1.1994027e-05,0.0011558481,1.037268e-08,3.7726999e-11,4.0933288e-11,5.1684212e-12,4.8964433e-09,4.7624756e-08,1.062167e-11,1.5093941e-06,0.00014545827,1.7030299e-10,2.9826672e-11,3.4089884e-11,5.1981752e-12,6.1546329e-10,5.9864527e-09,1.0654366e-11,1.8899415e-07,1.821311e-05,1.5397406e-11,2.8208385e-11,3.2738812e-11,5.2109428e-12,1.0066274e-10,9.8045649e-10,1.0603296e-11,2.363481e-08,2.2776546e-06,1.354461e-11,2.8019106e-11,3.2580171e-11,5.2010618e-12,7.0585204e-11,6.8837147e-10,1.0707213e-11,2.9651552e-09,2.85748e-07,1.3291895e-11
1.678416e-06,6.1523069e-06,6.0395678e-06,3.2046588e-12,0.0011740077,0.011418859,1.2213898e-05,0.035086002,3.3811903,0.14069051,7.6959304e-07,7.5549048e-07,8.7654883e-12,0.00015674729,0.0015245858,1.8288078e-07,0.015581262,1.501545,0.024053778,9.6216489e-08,9.4453348e-08,4.4676485e-12,1.9936857e-05,0.00019391369,2.8867995e-09,0.0039950204,0.38499469,0.0015383482,1.2027627e-08,1.1807235e-08,4.1302517e-12,2.5031102e-06,2.4346231e-05,5.7710836e-11,0.00067812484,0.065349974,4.2142295e-05,1.5036522e-09,1.4762018e-09,5.3026472e-12,3.1323486e-07,3.0466456e-06,1.130529e-11,9.3452938e-05,0.0090059321,6.5496893e-07,1.8961509e-10,1.8696089e-10,5.264289e-12,3.91653e-08,3.8093711e-07,1.063194e-11,1.1994026e-05,0.0011558479,1.0371961e-08,3.5063331e-11,3.8583147e-11,5.1692539e-12,4.8963154e-09,4.7623516e-08,1.0621948e-11,1.5093935e-06,0.00014545819,1.7037816e-10,2.4745445e-11,2.991506e-11,5.2001181e-12,6.1536032e-10,5.9854508e-09,1.0654977e-11,1.8899512e-07,1.8213203e-05,1.5635687e-11,2.4862957e-11,3.0012694e-11,5.209444e-12,9.8532592e-11,9.597676e-10,1.0602796e-11,2.3635213e-08,2.2776933e-06,1.354955e-11,2.4930643e-11,3.0066404e-11,5.2032822e-12,5.7694443e-11,5.6339972e-10,1.0705326e-11,2.9590226e-09,2.85157e-07,1.3287232e-11
1.9104008e-06,6.1523069e-06,6.0395678e-06,3.20588e-12,0.0011740077,0.011418859,1.2213893e-05,0.035086002,3.3811903,0.14069051,7.6959304e-07,7.5549048e-07,8.7652663e-12,0.00015674729,0.0015245858,1.8288163e-07,0.015581262,1.501545,0.024053778,9.6216496e-08,9.4453355e-08,4.4674264e-12,1.9936855e-05,0.00019391369,2.8865971e-09,0.0039950204,0.38499469,0.0015383479,1.2027626e-08,1.1807233e-08,4.1300852e-12,2.5031109e-06,2.4346238e-05,5.7793492e-11,0.00067812484,0.065349974,4.2142276e-05,1.5036333e-09,1.4761835e-09,5.3038685e-12,3.1323506e-07,3.0466472e-06,1.1313839e-11,9.3452923e-05,0.0090059312,6.5493217e-07,1.8917509e-10,1.8653083e-10,5.2632343e-12,3.9165204e-08,3.8093617e-07,1.0630108e-11,1.1994029e-05,0.0011558483,1.0375322e-08,3.2687304e-11,3.6517712e-11,5.1691984e-12,4.896187e-09,4.7622269e-08,1.0621615e-11,1.5093934e-06,0.00014545819,1.7019902e-10,2.1328819e-11,2.7262725e-11,5.2005067e-12,6.1462602e-10,5.9783094e-09,1.0653811e-11,1.8899337e-07,1.8213033e-05,1.5313584e-11,2.152023e-11,2.7411804e-11,5.2122195e-12,9.1635609e-11,8.9279012e-10,1.0602186e-11,2.3634783e-08,2.2776517e-06,1.3540391e-11,2.2697516e-11,2.831251e-11,5.206835e-12,5.3961908e-11,5.272503e-10,1.070527e-11,2.958372e-09,2.850943e-07,1.328565e-11
2.1744499e-06,6.1523069e-06,6.0395678e-06,3.2046588e-12,0.0011740077,0.011418859,1.2213904e-05,0.035086002,3.3811903,0.14069051,7.6959304e-07,7.5549048e-07,8.7652663e-12,0.00015674729,0.0015245858,1.8288119e-07,0.015581262,1.501545,0.024053778,9.6216496e-08,9.4453362e-08,4.4673709e-12,1.9936855e-05,0.00019391369,2.8865877e-09,0.0039950204,0.38499469,0.0015383477,1.2027634e-08,1.1807241e-08,4.1303072e-12,2.5031104e-06,2.4346235e-05,5.7769067e-11,0.00067812484,0.065349974,4.2142295e-05,1.5035889e-09,1.4761399e-09,5.3037574e-12,3.1323486e-07,3.0466454e-06,1.1309453e-11,9.3452923e-05,0.0090059303,6.5492122e-07,1.8900524e-10,1.8636483e-10,5.2648441e-12,3.9165212e-08,3.8093626e-07,1.0630163e-11,1.1994035e-05,0.0011558488,1.0380418e-08,3.0325159e-11,3.4497682e-11,5.167422e-12,4.8961892e-09,4.762229e-08,1.0621337e-11,1.5093943e-06,0.00014545828,1.7072199e-10,1.9795294e-11,2.6124354e-11,5.199341e-12,6.1386285e-10,5.9708865e-09,1.0654977e-11,1.8899429e-07,1.8213123e-05,1.5468488e-11,1.8758783e-11,2.5380077e-11,5.2136628e-12,9.0055172e-11,8.7744428e-10,1.0604129e-11,2.363492e-08,2.2776651e-06,1.3576196e-11,1.8840937e-11,2.5436816e-11,5.2023941e-12,4.85426e-11,4.7480592e-10,1.070416e-11,2.9573721e-09,2.8499795e-07,1.3285983e-11
2.4749948e-06,6.1523069e-06,6.0395678e-06,3.2051028e-12,0.0011740077,0.011418859,1.2213886e-05,0.035086002,3.3811903,0.14069051,7.6959304e-07,7.5549048e-07,8.7648777e-12,0.00015674728,0.0015245856,1.8287875e-07,0.015581262,1.501545,0.024053778,9.6216475e-08,9.4453334e-08,4.4672044e-12,1.9936853e-05,0.00019391369,2.8864157e-09,0.0039950204,0.38499469,0.0015383479,1.2027611e-08,1.1807219e-08,4.1306403e-12,2.5031104e-06,2.4346236e-05,5.7788718e-11,0.00067812484,0.065349974,4.2142348e-05,1.5035743e-09,1.4761254e-09,5.3030358e-12,3.1323478e-07,3.0466447e-06,1.1305568e-11,9.3452923e-05,0.0090059312,6.5491907e-07,1.8875269e-10,1.8611807e-10,5.2641225e-12,3.9165222e-08,3.8093634e-07,1.0630719e-11,1.1994034e-05,0.0011558488,1.0378373e-08,2.9208205e-11,3.355612e-11,5.1698645e-12,4.8961497e-09,4.7621906e-08,1.0621559e-11,1.5093931e-06,0.00014545817,1.7039881e-10,1.7565057e-11,2.4539586e-11,5.2013949e-12,6.1322952e-10,5.9647269e-09,1.0654755e-11,1.8899449e-07,1.8213141e-05,1.5437929e-11,1.6791797e-11,2.401569e-11,5.2108318e-12,8.4681533e-11,8.2527524e-10,1.0603296e-11,2.3634692e-08,2.2776433e-06,1.3563872e-11,1.7079319e-11,2.4214014e-11,5.2148286e-12,4.2095012e-11,4.1249817e-10,1.0706602e-11,2.958078e-09,2.8506599e-07,1.3284873e-11
2.8170801e-06,6.1523069e-06,6.0395678e-06,3.205769e-12,0.0011740077,0.011418859,1.2213875e-05,0.035086002,3.3811903,0.14069051,7.6959304e-07,7.5549042e-07,8.7653218e-12,0.00015674729,0.0015245856,1.8287973e-07,0.015581262,1.501545,0.024053778,9.6216496e-08,9.4453355e-08,4.4675375e-12,1.9936855e-05,0.00019391369,2.8865115e-09,0.0039950204,0.38499469,0.0015383479,1.2027623e-08,1.1807232e-08,4.1306403e-12,2.5031104e-06,2.4346236e-05,5.7765515e-11,0.00067812484,0.065349966,4.214222e-05,1.5035397e-09,1.4760916e-09,5.3032578e-12,3.1323495e-07,3.046646e-06,1.1308843e-11,9.3452931e-05,0.0090059321,6.5493365e-07,1.885529e-10,1.8592283e-10,5.2652327e-12,3.9165215e-08,3.8093631e-07,1.0630941e-11,1.1994032e-05,0.0011558485,1.0377474e-08,2.7999904e-11,3.2548873e-11,5.1679772e-12,4.8961413e-09,4.7621821e-08,1.0621781e-11,1.5093933e-06,0.00014545817,1.7021357e-10,1.5495894e-11,2.3158562e-11,5.1999516e-12,6.1296018e-10,5.9621073e-09,1.0654588e-11,1.8899411e-07,1.8213104e-05,1.5428686e-11,1.4993465e-11,2.2838674e-11,5.2083893e-12,8.3795575e-11,8.1667523e-10,1.0603685e-11,2.3634385e-08,2.2776135e-06,1.355438e-11,1.496824e-11,2.2823675e-11,5.2058358e-12,3.377975e-11,3.3236625e-10,1.0707712e-11,2.9561908e-09,2.8488409e-07,1.3286483e-11
3.2064472e-06,6.1523069e-06,6.0395678e-06,3.2038816e-12,0.0011740077,0.011418859,1.2213876e-05,0.035086002,3.3811903,0.1406905,7.6959304e-07,7.5549048e-07,8.7655438e-12,0.00015674729,0.0015245856,1.8287932e-07,0.015581262,1.501545,0.024053777,9.6216482e-08,9.4453348e-08,4.467593e-12,1.9936855e-05,0.00019391369,2.8865709e-09,0.0039950204,0.38499469,0.0015383477,1.2027615e-08,1.1807224e-08,4.1304182e-12,2.5031106e-06,2.4346238e-05,5.778289e-11,0.00067812484,0.065349966,4.2142251e-05,1.5035343e-09,1.4760863e-09,5.303924e-12,3.1323486e-07,3.0466454e-06,1.1306123e-11,9.3452931e-05,0.0090059321,6.5493683e-07,1.8842225e-10,1.85795e-10,5.2635674e-12,3.9165204e-08,3.809362e-07,1.0630608e-11,1.1994031e-05,0.0011558485,1.0376412e-08,2.7545882e-11,3.2172768e-11,5.1686988e-12,4.8960813e-09,4.7621239e-08,1.0621726e-11,1.5093943e-06,0.00014545828,1.7068441e-10,1.3654898e-11,2.2012087e-11,5.1986193e-12,6.1275218e-10,5.9600844e-09,1.0655643e-11,1.8899405e-07,1.8213101e-05,1.5401014e-11,1.3119057e-11,2.1700676e-11,5.2114979e-12,8.2989282e-11,8.0884904e-10,1.0601853e-11,2.3634398e-08,2.2776148e-06,1.3556989e-11,1.3264667e-11,2.1784468e-11,5.2057247e-12,3.2911777e-11,3.2402508e-10,1.0704826e-11,2.9561833e-09,2.8488338e-07,1.3284596e-11
3.6496313e-06,6.1523069e-06,6.0395678e-06,3.2035485e-12,0.0011740077,0.011418859,1.2213868e-05,0.035086002,3.3811903,0.1406905,7.6959304e-07,7.5549048e-07,8.7650442e-12,0.00015674729,0.0015245856,1.8287985e-07,0.015581262,1.501545,0.024053777,9.6216482e-08,9.4453341e-08,4.4673709e-12,1.9936855e-05,0.00019391369,2.8864199e-09,0.0039950204,0.38499469,0.0015383477,1.202761e-08,1.1807218e-08,4.1305293e-12,2.5031106e-06,2.4346236e-05,5.7798155e-11,0.00067812484,0.065349974,4.2142291e-05,1.5035048e-09,1.4760573e-09,5.3038685e-12,3.1323492e-07,3.0466458e-06,1.1308232e-11,9.3452923e-05,0.0090059303,6.5492389e-07,1.8833593e-10,1.8571068e-10,5.2650662e-12,3.9165176e-08,3.8093592e-07,1.0629719e-11,1.199403e-05,0.0011558484,1.0375477e-08,2.6418215e-11,3.1248289e-11,5.1675331e-12,4.896052e-09,4.7620951e-08,1.0621226e-11,1.5093938e-06,0.00014545824,1.7051976e-10,1.2015998e-11,2.1070872e-11,5.2007842e-12,6.1270516e-10,5.959627e-09,1.0655754e-11,1.8899408e-07,1.8213104e-05,1.542666e-11,1.1859629e-11,2.0988537e-11,5.2104432e-12,8.1467812e-11,7.9408174e-10,1.0602796e-11,2.3634344e-08,2.2776096e-06,1.3545387e-11,1.1751708e-11,2.0930901e-11,5.2070015e-12,2.8760825e-11,2.8420716e-10,1.0706824e-11,2.9554397e-09,2.8481173e-07,1.3285595e-11
4.1540708e-06,6.1523069e-06,6.0395678e-06,3.2037706e-12,0.0011740077,0.011418859,1.2213869e-05,0.035086002,3.3811903,0.1406905,7.6959304e-07,7.5549042e-07,8.7648222e-12,0.00015674728,0.0015245856,1.8287888e-07,0.015581262,1.501545,0.024053776,9.6216482e-08,9.4453348e-08,4.4673154e-12,1.9936855e-05,0.00019391369,2.8864718e-09,0.0039950204,0.38499469,0.0015383477,1.202761e-08,1.1807218e-08,4.1306403e-12,2.5031106e-06,2.4346236e-05,5.7791771e-11,0.00067812484,0.065349974,4.2142302e-05,1.5034997e-09,1.4760522e-09,5.304257e-12,3.1323481e-07,3.0466447e-06,1.1305401e-11,9.3452916e-05,0.0090059303,6.5491887e-07,1.8821114e-10,1.8558877e-10,5.2653437e-12,3.9165204e-08,3.809362e-07,1.0630552e-11,1.1994031e-05,0.0011558485,1.0375109e-08,2.5744171e-11,3.0701268e-11,5.1681437e-12,4.896048e-09,4.7620919e-08,1.062167e-11,1.509394e-06,0.00014545824,1.7047047e-10,1.096865e-11,2.0513025e-11,5.2003957e-12,6.1247268e-10,5.9573657e-09,1.0654699e-11,1.8899448e-07,1.8213141e-05,1.5438428e-11,1.0770017e-11,2.041553e-11,5.2128857e-12,8.008131e-11,7.8062523e-10,1.0603296e-11,2.3634534e-08,2.277628e-06,1.3570978e-11,1.0495632e-11,2.0283443e-11,5.2132743e-12,2.728231e-11,2.7006528e-10,1.0704715e-11,2.9552647e-09,2.8479485e-07,1.3285206e-11
4.7282322e-06,6.1523069e-06,6.0395678e-06,3.2041036e-12,0.0011740077,0.011418859,1.2213853e-05,0.035086002,3.3811903,0.1406905,7.6959304e-07,7.5549048e-07,8.7651553e-12,0.00015674729,0.0015245856,1.8287918e-07,0.015581262,1.501545,0.024053776,9.6216489e-08,9.4453348e-08,4.4678705e-12,1.9936855e-05,0.00019391369,2.8863636e-09,0.0039950204,0.38499469,0.0015383476,1.2027606e-08,1.1807216e-08,4.1304182e-12,2.5031106e-06,2.4346238e-05,5.7788774e-11,0.00067812484,0.065349974,4.2142295e-05,1.5034949e-09,1.4760474e-09,5.3037019e-12,3.1323484e-07,3.0466454e-06,1.1305956e-11,9.3452931e-05,0.0090059312,6.5493013e-07,1.881319e-10,1.8551134e-10,5.2646221e-12,3.9165194e-08,3.8093606e-07,1.0630385e-11,1.1994032e-05,0.0011558485,1.0377022e-08,2.5316506e-11,3.0356589e-11,5.1680882e-12,4.89604e-09,4.7620841e-08,1.0621393e-11,1.5093933e-06,0.00014545818,1.7041096e-10,9.6085171e-12,1.9844997e-11,5.1991744e-12,6.1238098e-10,5.956474e-09,1.0654977e-11,1.8899428e-07,1.8213121e-05,1.5427298e-11,9.3703769e-12,1.9739058e-11,5.2107207e-12,7.9222601e-11,7.7229201e-10,1.0601187e-11,2.3634449e-08,2.2776198e-06,1.3563428e-11,9.271325e-12,1.9691065e-11,5.2050031e-12,2.3831841e-11,2.371715e-10,1.0705825e-11,2.9552687e-09,2.8479522e-07,1.3286511e-11
5.3817522e-06,6.1523069e-06,6.0395673e-06,3.2032155e-12,0.0011740077,0.011418859,1.2213848e-05,0.035086002,3.3811901,0.1406905,7.6959304e-07,7.5549042e-07,8.7651553e-12,0.00015674729,0.0015245856,1.8287871e-07,0.015581262,1.501545,0.024053775,9.6216482e-08,9.4453341e-08,4.4676485e-12,1.9936855e-05,0.00019391369,2.8865316e-09,0.0039950204,0.38499469,0.0015383476,1.2027608e-08,1.1807217e-08,4.1307513e-12,2.5031109e-06,2.4346238e-05,5.7786942e-11,0.00067812484,0.065349974,4.2142306e-05,1.5034907e-09,1.4760434e-09,5.3037019e-12,3.1323486e-07,3.0466454e-06,1.1306067e-11,9.3452923e-05,0.0090059303,6.5491807e-07,1.8815233e-10,1.8553126e-10,5.2647331e-12,3.9165194e-08,3.8093606e-07,1.0630663e-11,1.199403e-05,0.0011558484,1.037586e-08,2.4952465e-11,3.0065308e-11,5.1693649e-12,4.8960205e-09,4.7620649e-08,1.0621337e-11,1.5093935e-06,0.00014545821,1.7052976e-10,8.5975792e-12,1.9391412e-11,5.1998961e-12,6.1235012e-10,5.9561733e-09,1.0653534e-11,1.8899435e-07,1.8213128e-05,1.5425744e-11,8.3741035e-12,1.9304251e-11,5.2076121e-12,7.8944254e-11,7.6959056e-10,1.0602907e-11,2.3634376e-08,2.2776128e-06,1.355599e-11,8.4181065e-12,1.9320257e-11,5.2055027e-12,2.1972067e-11,2.195258e-10,1.070577e-11,2.9552025e-09,2.8478885e-07,1.3286067e-11
6.1255994e-06,6.1523069e-06,6.0395669e-06,3.2044367e-12,0.0011740077,0.011418859,1.2213834e-05,0.035086002,3.3811901,0.14069049,7.6959304e-07,7.5549048e-07,8.7650998e-12,0.00015674729,0.0015245856,1.8287809e-07,0.015581262,1.501545,0.024053775,9.6216482e-08,9.4453341e-08,4.467593e-12,1.9936855e-05,0.00019391369,2.8864532e-09,0.0039950204,0.38499469,0.0015383475,1.2027606e-08,1.1807216e-08,4.1307513e-12,2.5031104e-06,2.4346236e-05,5.7778005e-11,0.00067812484,0.065349974,4.2142305e-05,1.5034882e-09,1.4760411e-09,5.3035354e-12,3.1323486e-07,3.0466454e-06,1.1305845e-11,9.3452923e-05,0.0090059303,6.5492695e-07,1.8806974e-10,1.854506e-10,5.2646776e-12,3.9165204e-08,3.8093617e-07,1.0630496e-11,1.1994031e-05,0.0011558484,1.0376528e-08,2.4629632e-11,2.9807178e-11,5.1690874e-12,4.8960174e-09,4.762062e-08,1.0621282e-11,1.5093939e-06,0.00014545824,1.7060653e-10,7.9727371e-12,1.9134265e-11,5.2009508e-12,6.1220173e-10,5.9547305e-09,1.0654144e-11,1.8899415e-07,1.821311e-05,1.5432128e-11,7.2544748e-12,1.8859442e-11,5.2099991e-12,7.8237798e-11,7.6273504e-10,1.0603574e-11,2.3634369e-08,2.2776119e-06,1.3561818e-11,7.4641508e-12,1.8938188e-11,5.2054472e-12,1.9276084e-11,1.9409044e-10,1.0705825e-11,2.9552016e-09,2.847888e-07,1.328801e-11
6.9722587e-06,6.1523069e-06,6.0395669e-06,3.2029934e-12,0.0011740077,0.011418859,1.221382e-05,0.035086002,3.3811901,0.14069049,7.6959304e-07,7.5549042e-07,8.7650442e-12,0.00015674729,0.0015245856,1.8287847e-07,0.015581262,1.501545,0.024053774,9.6216482e-08,9.4453341e-08,4.4672599e-12,1.9936855e-05,0.00019391369,2.8864481e-09,0.0039950204,0.38499469,0.0015383474,1.2027605e-08,1.1807214e-08,4.1308068e-12,2.5031106e-06,2.4346236e-05,5.7777061e-11,0.00067812484,0.065349974,4.2142275e-05,1.5034821e-09,1.4760351e-09,5.3037574e-12,3.1323489e-07,3.0466456e-06,1.1307566e-11,9.3452923e-05,0.0090059303,6.5492621e-07,1.880566e-10,1.8543778e-10,5.2647331e-12,3.9165183e-08,3.8093597e-07,1.0630052e-11,1.1994031e-05,0.0011558484,1.0375875e-08,2.4479026e-11,2.9687024e-11,5.1680882e-12,4.896016e-09,4.7620606e-08,1.062167e-11,1.5093939e-06,0.00014545824,1.7057122e-10,7.487083e-12,1.8943564e-11,5.1985083e-12,6.1218214e-10,5.9545404e-09,1.065481e-11,1.8899425e-07,1.8213117e-05,1.5424551e-11,6.6167605e-12,1.8632743e-11,5.2081117e-12,7.8055638e-11,7.6096729e-10,1.0602186e-11,2.3634389e-08,2.2776139e-06,1.3566981e-11,6.7748905e-12,1.8686924e-11,5.2079452e-12,1.7836453e-11,1.8059973e-10,1.0706713e-11,2.9548488e-09,2.8475478e-07,1.3285595e-11
7.9359403e-06,6.1523069e-06,6.0395669e-06,3.2031044e-12,0.0011740077,0.011418859,1.2213809e-05,0.035086002,3.3811901,0.14069049,7.6959299e-07,7.5549042e-07,8.7651553e-12,0.00015674729,0.0015245856,1.8287787e-07,0.015581262,1.501545,0.024053774,9.6216475e-08,9.4453334e-08,4.467704e-12,1.9936855e-05,0.00019391369,2.8864835e-09,0.0039950204,0.38499469,0.0015383474,1.2027606e-08,1.1807214e-08,4.1304737e-12,2.5031106e-06,2.4346236e-05,5.7780003e-11,0.00067812484,0.065349974,4.2142284e-05,1.5034817e-09,1.4760346e-09,5.3035354e-12,3.1323486e-07,3.0466456e-06,1.1306622e-11,9.3452923e-05,0.0090059312,6.5492054e-07,1.8803792e-10,1.8541949e-10,5.2642335e-12,3.9165197e-08,3.8093609e-07,1.0630552e-11,1.199403e-05,0.0011558483,1.0375408e-08,2.4274383e-11,2.9525174e-11,5.1696425e-12,4.8960063e-09,4.762051e-08,1.062217e-11,1.5093942e-06,0.00014545825,1.7057483e-10,6.9248231e-12,1.8737217e-11,5.1997295e-12,6.1214289e-10,5.9541581e-09,1.0654644e-11,1.8899409e-07,1.8213104e-05,1.5410867e-11,6.1330997e-12,1.8472108e-11,5.2129967e-12,7.7718589e-11,7.5769668e-10,1.0602852e-11,2.363435e-08,2.2776101e-06,1.3559931e-11,6.116154e-12,1.8468817e-11,5.2082783e-12,1.6411728e-11,1.673327e-10,1.0707213e-11,2.9548151e-09,2.8475151e-07,1.3286872e-11
9.0328187e-06,6.1523069e-06,6.0395669e-06,3.2022163e-12,0.0011740077,0.011418857,1.2213789e-05,0.035086002,3.3811901,0.14069048,7.6959304e-07,7.5549042e-07,8.7649887e-12,0.00015674729,0.0015245856,1.8287712e-07,0.015581262,1.501545,0.024053773,9.6216475e-08,9.4453334e-08,4.4673709e-12,1.9936855e-05,0.00019391369,2.8863867e-09,0.0039950204,0.38499469,0.0015383472,1.2027605e-08,1.1807214e-08,4.1305848e-12,2.5031106e-06,2.4346236e-05,5.7785221e-11,0.00067812484,0.065349974,4.2142278e-05,1.5034789e-09,1.4760319e-09,5.3040905e-12,3.1323486e-07,3.0466454e-06,1.1306456e-11,9.3452931e-05,0.0090059303,6.5492968e-07,1.8801036e-10,1.8539248e-10,5.2649551e-12,3.9165194e-08,3.8093606e-07,1.0630996e-11,1.1994031e-05,0.0011558485,1.0376398e-08,2.4174364e-11,2.9445762e-11,5.16992e-12,4.8959978e-09,4.7620432e-08,1.0621282e-11,1.5093941e-06,0.00014545825,1.7058693e-10,6.4626408e-12,1.8577116e-11,5.2003957e-12,6.1210792e-10,5.9538183e-09,1.065481e-11,1.8899412e-07,1.8213106e-05,1.5403845e-11,5.6417193e-12,1.8323234e-11,5.2098326e-12,7.7582871e-11,7.563799e-10,1.0602963e-11,2.3634325e-08,2.2776076e-06,1.3558155e-11,5.614763e-12,1.8316616e-11,5.2122751e-12,1.5237641e-11,1.5647737e-10,1.070577e-11,2.9547373e-09,2.8474403e-07,1.3286816e-11
1.0281304e-05,6.1523069e-06,6.0395669e-06,3.2019942e-12,0.0011740077,0.011418857,1.2213773e-05,0.035086002,3.3811901,0.14069048,7.6959304e-07,7.5549042e-07,8.7653218e-12,0.00015674729,0.0015245856,1.8287695e-07,0.015581262,1.5015448,0.024053772,9.6216475e-08,9.4453334e-08,4.4679815e-12,1.9936855e-05,0.00019391369,2.8864287e-09,0.0039950204,0.38499469,0.0015383472,1.2027604e-08,1.1807212e-08,4.1302517e-12,2.5031106e-06,2.4346236e-05,5.778078e-11,0.00067812484,0.065349974,4.2142275e-05,1.5034766e-09,1.4760296e-09,5.3042015e-12,3.1323484e-07,3.0466449e-06,1.1305956e-11,9.3452923e-05,0.0090059303,6.5492747e-07,1.8800864e-10,1.853908e-10,5.2650106e-12,3.9165194e-08,3.8093609e-07,1.0630774e-11,1.1994031e-05,0.0011558485,1.0376356e-08,2.4018426e-11,2.932277e-11,5.1689764e-12,4.8960009e-09,4.7620457e-08,1.0621282e-11,1.5093939e-06,0.00014545824,1.7055563e-10,5.9919127e-12,1.8425005e-11,5.1986748e-12,6.120997e-10,5.9537384e-09,1.0655365e-11,1.8899424e-07,1.8213117e-05,1.544137e-11,5.0742652e-12,1.8161301e-11,5.2134408e-12,7.7174343e-11,7.5241541e-10,1.0603629e-11,2.3634337e-08,2.2776089e-06,1.3559764e-11,5.1029003e-12,1.8167735e-11,5.2058913e-12,1.3922237e-11,1.4441807e-10,1.0705825e-11,2.9546927e-09,2.8473974e-07,1.3286844e-11
1.170235e-05,6.1523069e-06,6.0395669e-06,3.200773e-12,0.0011740077,0.011418857,1.2213753e-05,0.035086002,3.3811901,0.14069047,7.6959304e-07,7.5549036e-07,8.7650442e-12,0.00015674729,0.0015245856,1.8287619e-07,0.015581262,1.5015448,0.024053771,9.6216482e-08,9.4453341e-08,4.4676485e-12,1.9936855e-05,0.00019391369,2.8863553e-09,0.0039950204,0.38499469,0.0015383471,1.2027603e-08,1.1807212e-08,4.1304182e-12,2.5031106e-06,2.4346236e-05,5.7790328e-11,0.00067812484,0.065349974,4.2142278e-05,1.5034753e-09,1.4760283e-09,5.3032023e-12,3.1323484e-07,3.0466454e-06,1.1305901e-11,9.3452923e-05,0.0090059303,6.5492727e-07,1.8799647e-10,1.8537893e-10,5.2650106e-12,3.9165194e-08,3.8093609e-07,1.0630219e-11,1.1994032e-05,0.0011558485,1.0376805e-08,2.3961909e-11,2.9277879e-11,5.1684768e-12,4.8959983e-09,4.7620432e-08,1.0622225e-11,1.5093943e-06,0.00014545828,1.7063123e-10,5.6215666e-12,1.8311293e-11,5.202172e-12,6.1208039e-10,5.9535501e-09,1.065531e-11,1.8899422e-07,1.8213115e-05,1.5432849e-11,4.7830646e-12,1.808384e-11,5.2104987e-12,7.7097474e-11,7.5166962e-10,1.0603129e-11,2.3634328e-08,2.277608e-06,1.3559875e-11,4.7717377e-12,1.8079229e-11,5.2100546e-12,1.3400365e-11,1.396699e-10,1.0705603e-11,2.9547207e-09,2.8474244e-07,1.3286344e-11
1.3319809e-05,6.1523069e-06,6.0395669e-06,3.2002179e-12,0.0011740077,0.011418857,1.2213728e-05,0.035086002,3.3811898,0.14069047,7.6959299e-07,7.5549036e-07,8.7652108e-12,0.00015674729,0.0015245856,1.828753e-07,0.015581262,1.5015448,0.024053769,9.6216482e-08,9.4453341e-08,4.467593e-12,1.9936855e-05,0.00019391369,2.8864118e-09,0.0039950204,0.38499469,0.0015383469,1.2027604e-08,1.1807212e-08,4.1299741e-12,2.5031106e-06,2.4346236e-05,5.7777783e-11,0.00067812484,0.065349974,4.2142272e-05,1.5034747e-09,1.4760276e-09,5.3029248e-12,3.1323489e-07,3.0466456e-06,1.1307455e-11,9.3452931e-05,0.0090059303,6.549278e-07,1.8799338e-10,1.8537588e-10,5.2658988e-12,3.9165194e-08,3.8093606e-07,1.0630608e-11,1.1994031e-05,0.0011558484,1.0376154e-08,2.3940763e-11,2.9261177e-11,5.1683657e-12,4.8959929e-09,4.7620382e-08,1.0621504e-11,1.5093939e-06,0.00014545824,1.7053686e-10,5.3410731e-12,1.8230452e-11,5.1986193e-12,6.120629e-10,5.95338e-09,1.0655921e-11,1.8899432e-07,1.8213124e-05,1.5441287e-11,4.4822518e-12,1.8010801e-11,5.2124971e-12,7.696245e-11,7.5035939e-10,1.0604406e-11,2.3634309e-08,2.2776062e-06,1.3558099e-11,4.4338994e-12,1.7998643e-11,5.2082783e-12,1.2876948e-11,1.3493166e-10,1.0705214e-11,2.9546692e-09,2.8473747e-07,1.3286566e-11
1.5160827e-05,6.1523069e-06,6.0395664e-06,3.1996628e-12,0.0011740077,0.011418857,1.2213703e-05,0.035086002,3.3811898,0.14069046,7.6959304e-07,7.5549036e-07,8.7650998e-12,0.00015674729,0.0015245856,1.8287455e-07,0.015581262,1.5015448,0.024053768,9.6216475e-08,9.4453334e-08,4.4673154e-12,1.9936855e-05,0.00019391367,2.8863165e-09,0.0039950204,0.38499469,0.0015383468,1.2027604e-08,1.1807212e-08,4.1303072e-12,2.5031106e-06,2.4346236e-05,5.7782057e-11,0.00067812484,0.065349966,4.214225e-05,1.5034735e-09,1.4760264e-09,5.3032578e-12,3.1323489e-07,3.0466456e-06,1.1307677e-11,9.3452923e-05,0.0090059303,6.5492431e-07,1.8798148e-10,1.8536425e-10,5.2635118e-12,3.9165194e-08,3.8093609e-07,1.0630274e-11,1.1994031e-05,0.0011558485,1.0376598e-08,2.3864863e-11,2.9201391e-11,5.1685878e-12,4.8959952e-09,4.7620404e-08,1.0621504e-11,1.5093941e-06,0.00014545825,1.7058399e-10,5.1496233e-12,1.8177258e-11,5.2001736e-12,6.1205563e-10,5.9533094e-09,1.065531e-11,1.8899425e-07,1.8213117e-05,1.5429907e-11,4.1973348e-12,1.7947654e-11,5.2119975e-12,7.6883347e-11,7.495915e-10,1.0604684e-11,2.3634321e-08,2.2776073e-06,1.3560153e-11,4.1971877e-12,1.7945029e-11,5.2063354e-12,1.2384746e-11,1.3049899e-10,1.0705992e-11,2.9546592e-09,2.8473653e-07,1.3286011e-11
1.7256304e-05,6.1523069e-06,6.0395664e-06,3.1984415e-12,0.0011740077,0.011418857,1.221367e-05,0.035086002,3.3811896,0.14069046,7.6959304e-07,7.5549036e-07,8.7646557e-12,0.00015674729,0.0015245855,1.8287367e-07,0.015581262,1.5015448,0.024053766,9.6216482e-08,9.4453334e-08,4.4674819e-12,1.9936855e-05,0.00019391367,2.8862859e-09,0.0039950204,0.38499469,0.0015383466,1.2027603e-08,1.1807211e-08,4.1308068e-12,2.5031106e-06,2.4346236e-05,5.7783334e-11,0.00067812484,0.065349966,4.2142243e-05,1.5034735e-09,1.4760264e-09,5.3034244e-12,3.1323486e-07,3.0466454e-06,1.1306289e-11,9.3452931e-05,0.0090059303,6.549287e-07,1.8797547e-10,1.8535848e-10,5.2641225e-12,3.916519e-08,3.8093603e-07,1.0630496e-11,1.1994031e-05,0.0011558485,1.0376722e-08,2.3840738e-11,2.9182379e-11,5.167311e-12,4.8959925e-09,4.7620379e-08,1.0621337e-11,1.5093941e-06,0.00014545825,1.7065116e-10,4.979829e-12,1.8131909e-11,5.1990079e-12,6.1206074e-10,5.9533587e-09,1.0655032e-11,1.8899429e-07,1.8213124e-05,1.5436652e-11,3.9961016e-12,1.7901392e-11,5.2122751e-12,7.6829799e-11,7.4907247e-10,1.0602852e-11,2.3634325e-08,2.2776078e-06,1.3560209e-11,3.9844482e-12,1.7896774e-11,5.2036153e-12,1.1993407e-11,1.2699515e-10,1.0705992e-11,2.9546532e-09,2.8473593e-07,1.3286289e-11
1.9641411e-05,6.1523069e-06,6.0395664e-06,3.1979974e-12,0.0011740077,0.011418857,1.2213636e-05,0.035086002,3.3811896,0.14069045,7.6959304e-07,7.5549036e-07,8.7649887e-12,0.00015674729,0.0015245854,1.8287276e-07,0.015581262,1.5015448,0.024053764,9.6216475e-08,9.4453334e-08,4.4676485e-12,1.9936855e-05,0.00019391367,2.8862641e-09,0.0039950204,0.38499466,0.0015383464,1.2027603e-08,1.1807211e-08,4.1306958e-12,2.5031106e-06,2.4346236e-05,5.7779281e-11,0.00067812484,0.065349966,4.2142231e-05,1.5034721e-09,1.4760252e-09,5.3038685e-12,3.1323489e-07,3.0466456e-06,1.1307288e-11,9.3452931e-05,0.0090059303,6.5492875e-07,1.8797335e-10,1.8535633e-10,5.264289e-12,3.916519e-08,3.8093603e-07,1.0630163e-11,1.1994031e-05,0.0011558484,1.0376033e-08,2.3805643e-11,2.9155515e-11,5.1705307e-12,4.8959925e-09,4.7620375e-08,1.0621837e-11,1.5093941e-06,0.00014545825,1.7061197e-10,4.8121307e-12,1.8087157e-11,5.199674e-12,6.1204297e-10,5.9531859e-09,1.065531e-11,1.8899428e-07,1.8213121e-05,1.5437984e-11,3.8764426e-12,1.7877554e-11,5.2117199e-12,7.6796271e-11,7.4874729e-10,1.0603185e-11,2.3634318e-08,2.2776071e-06,1.3559265e-11,3.7972208e-12,1.7856151e-11,5.2061133e-12,1.1742686e-11,1.2475773e-10,1.0705825e-11,2.9546461e-09,2.8473525e-07,1.32864e-11
2.235618e-05,6.1523069e-06,6.0395664e-06,3.1962211e-12,0.0011740077,0.011418857,1.2213596e-05,0.035086002,3.3811896,0.14069044,7.6959299e-07,7.5549036e-07,8.7647667e-12,0.00015674729,0.0015245854,1.8287149e-07,0.015581262,1.5015448,0.024053762,9.6216482e-08,9.4453334e-08,4.467704e-12,1.9936855e-05,0.00019391367,2.8862359e-09,0.0039950204,0.38499466,0.0015383462,1.2027604e-08,1.1807211e-08,4.1300852e-12,2.5031106e-06,2.4346236e-05,5.7781724e-11,0.00067812484,0.065349966,4.2142221e-05,1.5034718e-09,1.4760247e-09,5.3030358e-12,3.1323486e-07,3.0466454e-06,1.1307288e-11,9.3452923e-05,0.0090059303,6.5492595e-07,1.8797022e-10,1.853533e-10,5.2645666e-12,3.916519e-08,3.8093603e-07,1.0630496e-11,1.1994031e-05,0.0011558484,1.03762e-08,2.377715e-11,2.9132387e-11,5.1691984e-12,4.8959943e-09,4.7620397e-08,1.0621892e-11,1.5093941e-06,0.00014545825,1.7061064e-10,4.7003035e-12,1.8060496e-11,5.2006732e-12,6.1204103e-10,5.9531673e-09,1.0654033e-11,1.8899426e-07,1.8213121e-05,1.5426133e-11,3.7180298e-12,1.7843924e-11,5.2131632e-12,7.6770701e-11,7.4849904e-10,1.0603241e-11,2.3634328e-08,2.2776082e-06,1.3560597e-11,3.6860411e-12,1.7833839e-11,5.2077231e-12,1.1599936e-11,1.2348947e-10,1.0705548e-11,2.9546412e-09,2.8473477e-07,1.3285983e-11
2.5446174e-05,6.1523069e-06,6.0395655e-06,3.1948888e-12,0.0011740077,0.011418855,1.221355e-05,0.035086002,3.3811896,0.14069043,7.6959299e-07,7.5549036e-07,8.7649332e-12,0.00015674729,0.0015245854,1.8287021e-07,0.015581262,1.5015448,0.02405376,9.6216482e-08,9.4453334e-08,4.467926e-12,1.9936855e-05,0.00019391366,2.8862016e-09,0.0039950204,0.38499466,0.001538346,1.2027603e-08,1.1807211e-08,4.1302517e-12,2.5031106e-06,2.4346236e-05,5.7774174e-11,0.00067812484,0.065349966,4.2142212e-05,1.503472e-09,1.4760252e-09,5.3037019e-12,3.1323486e-07,3.0466454e-06,1.1306789e-11,9.3452931e-05,0.0090059303,6.5492622e-07,1.8796861e-10,1.8535173e-10,5.2644555e-12,3.9165194e-08,3.8093606e-07,1.0629886e-11,1.1994031e-05,0.0011558484,1.0376392e-08,2.3769634e-11,2.9126545e-11,5.1685878e-12,4.8959925e-09,4.7620379e-08,1.0621226e-11,1.5093941e-06,0.00014545827,1.7064206e-10,4.640364e-12,1.804479e-11,5.2010063e-12,6.1203576e-10,5.9531158e-09,1.0653922e-11,1.8899422e-07,1.8213115e-05,1.5427715e-11,3.6080798e-12,1.7820601e-11,5.2098326e-12,7.6742016e-11,7.482206e-10,1.0603296e-11,2.3634302e-08,2.2776055e-06,1.3559764e-11,3.5652694e-12,1.7810383e-11,5.2038929e-12,1.1340569e-11,1.2118914e-10,1.0705437e-11,2.9546237e-09,2.8473309e-07,1.3286511e-11
2.8963256e-05,6.1523069e-06,6.0395655e-06,3.1928904e-12,0.0011740077,0.011418855,1.2213498e-05,0.035085998,3.3811893,0.14069042,7.6959304e-07,7.5549036e-07,8.7647112e-12,0.00015674729,0.0015245854,1.8286862e-07,0.015581262,1.5015447,0.024053757,9.6216475e-08,9.4453334e-08,4.467593e-12,1.9936855e-05,0.00019391366,2.8861508e-09,0.0039950204,0.38499466,0.0015383457,1.2027603e-08,1.180721e-08,4.1301407e-12,2.5031106e-06,2.4346236e-05,5.7771288e-11,0.00067812484,0.065349966,4.2142195e-05,1.5034716e-09,1.4760246e-09,5.3035354e-12,3.1323486e-07,3.0466454e-06,1.1306733e-11,9.3452923e-05,0.0090059303,6.549246e-07,1.8796713e-10,1.8535032e-10,5.2646221e-12,3.9165194e-08,3.8093606e-07,1.0630052e-11,1.1994031e-05,0.0011558484,1.0376067e-08,2.3751607e-11,2.9111841e-11,5.1691429e-12,4.8959898e-09,4.762035e-08,1.062167e-11,1.509394e-06,0.00014545824,1.7057233e-10,4.562416e-12,1.8027186e-11,5.2016724e-12,6.120362e-10,5.9531207e-09,1.0655143e-11,1.8899425e-07,1.8213119e-05,1.54321e-11,3.506693e-12,1.7802117e-11,5.2101101e-12,7.6726507e-11,7.4807005e-10,1.0603129e-11,2.3634295e-08,2.2776048e-06,1.355821e-11,3.5033233e-12,1.7797267e-11,5.204337e-12,1.1193439e-11,1.1988818e-10,1.0705714e-11,2.9546228e-09,2.8473301e-07,1.3286122e-11
3.2966458e-05,6.1523069e-06,6.0395655e-06,3.1915581e-12,0.0011740077,0.011418855,1.221344e-05,0.035085998,3.3811893,0.1406904,7.6959304e-07,7.554903e-07,8.7647667e-12,0.00015674729,0.0015245854,1.8286693e-07,0.015581262,1.5015447,0.024053754,9.6216475e-08,9.4453334e-08,4.4673154e-12,1.9936855e-05,0.00019391366,2.8861011e-09,0.0039950204,0.38499466,0.0015383454,1.2027603e-08,1.1807211e-08,4.1308068e-12,2.5031106e-06,2.4346236e-05,5.7770677e-11,0.00067812484,0.065349966,4.2142179e-05,1.5034713e-09,1.4760244e-09,5.3035909e-12,3.1323486e-07,3.0466454e-06,1.1306844e-11,9.3452923e-05,0.0090059303,6.5492244e-07,1.8796546e-10,1.8534864e-10,5.2643445e-12,3.9165194e-08,3.8093606e-07,1.0630385e-11,1.1994031e-05,0.0011558484,1.0375976e-08,2.374273e-11,2.9105961e-11,5.1696425e-12,4.8959898e-09,4.7620354e-08,1.0621504e-11,1.5093939e-06,0.00014545824,1.7054852e-10,4.5247508e-12,1.801607e-11,5.1998406e-12,6.1203309e-10,5.95309e-09,1.0655532e-11,1.8899425e-07,1.8213117e-05,1.5425994e-11,3.4544268e-12,1.7791752e-11,5.2085558e-12,7.6698183e-11,7.4779538e-10,1.0602519e-11,2.3634303e-08,2.2776057e-06,1.3558876e-11,3.4266351e-12,1.7785565e-11,5.2080007e-12,1.1097044e-11,1.1903377e-10,1.0707046e-11,2.9546245e-09,2.8473315e-07,1.3286566e-11
3.7522968e-05,6.1523069e-06,6.0395651e-06,3.1891156e-12,0.0011740077,0.011418853,1.2213373e-05,0.035085998,3.3811893,0.14069039,7.6959304e-07,7.5549025e-07,8.7648222e-12,0.00015674729,0.0015245853,1.8286484e-07,0.015581261,1.5015447,0.024053751,9.6216475e-08,9.4453334e-08,4.4667603e-12,1.9936855e-05,0.00019391366,2.8860399e-09,0.0039950204,0.38499466,0.001538345,1.2027603e-08,1.180721e-08,4.1303627e-12,2.5031106e-06,2.4346236e-05,5.7771066e-11,0.00067812484,0.065349966,4.2142156e-05,1.5034711e-09,1.4760242e-09,5.3026472e-12,3.1323486e-07,3.0466454e-06,1.13064e-11,9.3452923e-05,0.0090059303,6.5492358e-07,1.8796484e-10,1.853481e-10,5.2646776e-12,3.9165194e-08,3.8093606e-07,1.0630219e-11,1.1994031e-05,0.0011558485,1.037633e-08,2.3731852e-11,2.9097077e-11,5.1686433e-12,4.8959898e-09,4.762035e-08,1.0620949e-11,1.5093941e-06,0.00014545825,1.7059987e-10,4.4736593e-12,1.8004766e-11,5.2007842e-12,6.1203204e-10,5.9530798e-09,1.0654977e-11,1.8899422e-07,1.8213115e-05,1.5423024e-11,3.4002219e-12,1.7780241e-11,5.2121085e-12,7.6690557e-11,7.4772127e-10,1.0604129e-11,2.3634303e-08,2.2776057e-06,1.3559098e-11,3.3742319e-12,1.7774357e-11,5.2052251e-12,1.0955526e-11,1.1779075e-10,1.070638e-11,2.9546106e-09,2.8473181e-07,1.3286205e-11
4.2709264e-05,6.1523069e-06,6.0395646e-06,3.1867842e-12,0.0011740077,0.011418853,1.2213297e-05,0.035085998,3.3811889,0.14069037,7.6959304e-07,7.5549025e-07,8.7648777e-12,0.00015674729,0.0015245853,1.8286262e-07,0.015581261,1.5015447,0.024053747,9.6216475e-08,9.4453327e-08,4.4673709e-12,1.9936855e-05,0.00019391366,2.8859652e-09,0.0039950204,0.38499466,0.0015383446,1.2027603e-08,1.180721e-08,4.1307513e-12,2.5031106e-06,2.4346235e-05,5.7768901e-11,0.00067812484,0.065349966,4.2142136e-05,1.5034711e-09,1.476024e-09,5.3032578e-12,3.1323486e-07,3.0466454e-06,1.13064e-11,9.3452931e-05,0.0090059303,6.5492384e-07,1.8796378e-10,1.8534699e-10,5.2647331e-12,3.916519e-08,3.8093603e-07,1.0630663e-11,1.1994031e-05,0.0011558484,1.0376044e-08,2.3726023e-11,2.9092603e-11,5.169476e-12,4.8959912e-09,4.7620365e-08,1.0621948e-11,1.509394e-06,0.00014545825,1.7060914e-10,4.4448425e-12,1.7996663e-11,5.2000626e-12,6.1203054e-10,5.9530656e-09,1.0655365e-11,1.8899424e-07,1.8213115e-05,1.5426299e-11,3.3619513e-12,1.7773923e-11,5.2088889e-12,7.6664633e-11,7.4746959e-10,1.0605183e-11,2.3634302e-08,2.2776055e-06,1.3559209e-11,3.338208e-12,1.7772448e-11,5.2122751e-12,1.0895581e-11,1.1726037e-10,1.0707157e-11,2.9546081e-09,2.8473158e-07,1.3286372e-11
4.8612392e-05,6.1523069e-06,6.0395641e-06,3.1842307e-12,0.0011740077,0.011418853,1.221321e-05,0.035086002,3.3811889,0.14069035,7.6959304e-07,7.5549019e-07,8.7644336e-12,0.00015674729,0.0015245852,1.8286011e-07,0.015581261,1.5015446,0.024053742,9.6216482e-08,9.4453327e-08,4.4674264e-12,1.9936855e-05,0.00019391366,2.8858914e-09,0.0039950204,0.38499463,0.0015383441,1.2027603e-08,1.180721e-08,4.1302517e-12,2.5031106e-06,2.4346235e-05,5.7765126e-11,0.00067812484,0.065349966,4.2142113e-05,1.5034709e-09,1.4760239e-09,5.3032023e-12,3.1323486e-07,3.0466454e-06,1.1306733e-11,9.3452923e-05,0.0090059303,6.5492274e-07,1.8796276e-10,1.8534596e-10,5.2651772e-12,3.9165194e-08,3.8093606e-07,1.0630663e-11,1.1994031e-05,0.0011558484,1.0375997e-08,2.3721707e-11,2.908929e-11,5.1681992e-12,4.8959894e-09,4.7620347e-08,1.062167e-11,1.509394e-06,0.00014545825,1.7059376e-10,4.4215196e-12,1.7991305e-11,5.2001736e-12,6.1202943e-10,5.9530545e-09,1.0653978e-11,1.8899421e-07,1.8213115e-05,1.5423135e-11,3.3307948e-12,1.7767881e-11,5.2096105e-12,7.6665514e-11,7.4747863e-10,1.0601797e-11,2.3634298e-08,2.2776051e-06,1.3558876e-11,3.3106009e-12,1.7766216e-11,5.2091109e-12,1.0812963e-11,1.1653872e-10,1.0704826e-11,2.9546061e-09,2.8473139e-07,1.328665e-11
5.5331429e-05,6.1523069e-06,6.0395637e-06,3.1809e-12,0.0011740077,0.011418851,1.2213112e-05,0.035086002,3.3811886,0.14069033,7.6959304e-07,7.5549019e-07,8.7643226e-12,0.00015674729,0.0015245852,1.8285718e-07,0.015581261,1.5015446,0.024053737,9.6216475e-08,9.4453327e-08,4.467593e-12,1.9936855e-05,0.00019391366,2.8857949e-09,0.0039950204,0.38499463,0.0015383436,1.2027603e-08,1.180721e-08,4.1298076e-12,2.5031106e-06,2.4346235e-05,5.7762461e-11,0.00067812484,0.065349966,4.2142083e-05,1.5034708e-09,1.4760239e-09,5.3035909e-12,3.1323486e-07,3.0466454e-06,1.1306289e-11,9.3452923e-05,0.0090059303,6.5492207e-07,1.8796269e-10,1.8534596e-10,5.2653992e-12,3.916519e-08,3.8093603e-07,1.0630496e-11,1.1994031e-05,0.0011558484,1.0376126e-08,2.371859e-11,2.9086436e-11,5.1690319e-12,4.8959903e-09,4.7620354e-08,1.0620949e-11,1.5093941e-06,0.00014545827,1.706259e-10,4.3980167e-12,1.798665e-11,5.2015614e-12,6.1202848e-10,5.9530456e-09,1.0654477e-11,1.8899422e-07,1.8213115e-05,1.5425938e-11,3.3053963e-12,1.7764474e-11,5.2138294e-12,7.6659651e-11,7.4742146e-10,1.0604018e-11,2.3634309e-08,2.2776062e-06,1.3559265e-11,3.2751965e-12,1.7756751e-11,5.2029492e-12,1.0789338e-11,1.1633165e-10,1.0704992e-11,2.9546081e-09,2.8473158e-07,1.3286122e-11
6.2979149e-05,6.1523069e-06,6.0395632e-06,3.1774583e-12,0.0011740077,0.011418851,1.2212999e-05,0.035086002,3.3811884,0.1406903,7.6959304e-07,7.5549013e-07,8.7641561e-12,0.00015674729,0.0015245851,1.8285383e-07,0.015581261,1.5015446,0.024053731,9.6216475e-08,9.4453327e-08,4.4673709e-12,1.9936855e-05,0.00019391363,2.8856845e-09,0.0039950204,0.38499463,0.0015383429,1.2027603e-08,1.1807209e-08,4.1303072e-12,2.5031106e-06,2.4346235e-05,5.7758798e-11,0.00067812484,0.065349966,4.2142054e-05,1.5034708e-09,1.4760237e-09,5.3040905e-12,3.1323486e-07,3.0466454e-06,1.13064e-11,9.3452923e-05,0.0090059303,6.5491983e-07,1.8796255e-10,1.8534574e-10,5.2644555e-12,3.916519e-08,3.8093603e-07,1.0630219e-11,1.1994031e-05,0.0011558484,1.037603e-08,2.3715084e-11,2.9083598e-11,5.1668114e-12,4.8959898e-09,4.762035e-08,1.0621448e-11,1.5093941e-06,0.00014545825,1.7059371e-10,4.3857101e-12,1.7983689e-11,5.2005622e-12,6.1202809e-10,5.9530416e-09,1.0655032e-11,1.8899422e-07,1.8213115e-05,1.5422746e-11,3.2853954e-12,1.7759646e-11,5.2103877e-12,7.665471e-11,7.4737322e-10,1.0604129e-11,2.3634303e-08,2.2776057e-06,1.3559043e-11,3.2571949e-12,1.7754034e-11,5.2098881e-12,1.075214e-11,1.1600611e-10,1.0704271e-11,2.9546088e-09,2.8473164e-07,1.3286261e-11
7.168391e-05,6.1523069e-06,6.0395623e-06,3.1732394e-12,0.0011740077,0.011418849,1.2212871e-05,0.035086002,3.3811882,0.14069027,7.6959304e-07,7.5549013e-07,8.7642116e-12,0.00015674729,0.0015245851,1.8285003e-07,0.015581261,1.5015445,0.024053724,9.6216475e-08,9.445332e-08,4.4677595e-12,1.9936855e-05,0.00019391363,2.885568e-09,0.0039950204,0.38499463,0.0015383422,1.2027603e-08,1.180721e-08,4.1299186e-12,2.5031104e-06,2.4346235e-05,5.7755467e-11,0.00067812484,0.065349966,4.2142018e-05,1.5034708e-09,1.4760239e-09,5.3034244e-12,3.1323486e-07,3.0466454e-06,1.1306289e-11,9.3452923e-05,0.0090059303,6.5491941e-07,1.8796212e-10,1.8534534e-10,5.2641225e-12,3.916519e-08,3.8093606e-07,1.0629941e-11,1.1994031e-05,0.0011558484,1.0376029e-08,2.3713687e-11,2.9082474e-11,5.1678661e-12,4.8959898e-09,4.762035e-08,1.0621892e-11,1.509394e-06,0.00014545825,1.7058133e-10,4.3712356e-12,1.7980072e-11,5.2008398e-12,6.1202776e-10,5.953039e-09,1.0654921e-11,1.8899422e-07,1.8213115e-05,1.5424217e-11,3.2682902e-12,1.7756761e-11,5.2108873e-12,7.665029e-11,7.4733081e-10,1.0602463e-11,2.3634298e-08,2.2776051e-06,1.3558654e-11,3.2428899e-12,1.7755717e-11,5.2078897e-12,1.0722544e-11,1.1574081e-10,1.070799e-11,2.9546074e-09,2.847315e-07,1.3286344e-11
8.1591814e-05,6.1523069e-06,6.0395614e-06,3.1685765e-12,0.0011740077,0.011418847,1.2212725e-05,0.035085998,3.3811879,0.14069024,7.6959304e-07,7.5549008e-07,8.7641006e-12,0.00015674729,0.0015245849,1.8284576e-07,0.015581261,1.5015445,0.024053717,9.6216475e-08,9.4453313e-08,4.4673154e-12,1.9936855e-05,0.00019391363,2.8854333e-09,0.0039950204,0.3849946,0.0015383414,1.2027602e-08,1.1807209e-08,4.1307513e-12,2.5031106e-06,2.4346235e-05,5.7751803e-11,0.00067812484,0.065349966,4.2141972e-05,1.5034708e-09,1.4760237e-09,5.3034799e-12,3.1323486e-07,3.0466454e-06,1.1305901e-11,9.3452923e-05,0.0090059303,6.5491847e-07,1.8796198e-10,1.853452e-10,5.2648441e-12,3.916519e-08,3.8093603e-07,1.0630552e-11,1.1994031e-05,0.0011558484,1.0376093e-08,2.3712851e-11,2.9081534e-11,5.1675886e-12,4.8959894e-09,4.7620347e-08,1.0621837e-11,1.5093941e-06,0.00014545825,1.7058382e-10,4.3643917e-12,1.7978025e-11,5.199785e-12,6.1202721e-10,5.9530327e-09,1.0655421e-11,1.8899422e-07,1.8213117e-05,1.542555e-11,3.2511077e-12,1.7753261e-11,5.2088334e-12,7.6649083e-11,7.4731876e-10,1.0604628e-11,2.36343e-08,2.2776053e-06,1.355871e-11,3.2303791e-12,1.7749517e-11,5.2097215e-12,1.0702659e-11,1.1556829e-10,1.070577e-11,2.9546061e-09,2.8473139e-07,1.3286622e-11
9.2869153e-05,6.1523069e-06,6.039561e-06,3.1634695e-12,0.0011740077,0.011418846,1.221256e-05,0.035085998,3.3811877,0.1406902,7.6959304e-07,7.5549002e-07,8.7638785e-12,0.00015674729,0.0015245848,1.8284086e-07,0.015581261,1.5015444,0.024053708,9.6216475e-08,9.4453313e-08,4.4672044e-12,1.9936855e-05,0.00019391363,2.8852831e-09,0.0039950204,0.3849946,0.0015383405,1.2027603e-08,1.1807209e-08,4.1307513e-12,2.5031106e-06,2.4346233e-05,5.774714e-11,0.00067812484,0.065349959,4.2141929e-05,1.5034707e-09,1.4760236e-09,5.3030913e-12,3.1323486e-07,3.0466454e-06,1.1306123e-11,9.3452923e-05,0.0090059303,6.5491648e-07,1.8796172e-10,1.8534491e-10,5.2637339e-12,3.916519e-08,3.8093603e-07,1.0629941e-11,1.1994031e-05,0.0011558484,1.0376027e-08,2.3710553e-11,2.9079661e-11,5.1687543e-12,4.8959898e-09,4.762035e-08,1.0621448e-11,1.5093941e-06,0.00014545825,1.7058183e-10,4.3584086e-12,1.7977758e-11,5.204559e-12,6.1202726e-10,5.9530332e-09,1.0655477e-11,1.8899424e-07,1.8213117e-05,1.5427104e-11,3.2447829e-12,1.7753625e-11,5.2123306e-12,7.6646064e-11,7.4728956e-10,1.0604073e-11,2.3634303e-08,2.2776057e-06,1.3559598e-11,3.2202056e-12,1.7745317e-11,5.202061e-12,1.0681841e-11,1.153859e-10,1.0707102e-11,2.9546028e-09,2.8473104e-07,1.32864e-11
0.00010570521,6.1523069e-06,6.03956e-06,3.1573633e-12,0.0011740077,0.011418845,1.2212371e-05,0.035086002,3.3811872,0.14069016,7.6959304e-07,7.5548996e-07,8.763823e-12,0.00015674729,0.0015245846,1.8283523e-07,0.015581261,1.5015442,0.024053698,9.6216475e-08,9.4453306e-08,4.4672599e-12,1.9936855e-05,0.00019391361,2.8851115e-09,0.0039950204,0.38499457,0.0015383395,1.2027603e-08,1.1807209e-08,4.1304182e-12,2.5031106e-06,2.4346233e-05,5.7742311e-11,0.00067812484,0.065349959,4.2141873e-05,1.5034707e-09,1.4760236e-09,5.3030358e-12,3.1323486e-07,3.0466454e-06,1.1306012e-11,9.3452923e-05,0.0090059303,6.5491509e-07,1.879616e-10,1.8534486e-10,5.264067e-12,3.916519e-08,3.8093603e-07,1.0630552e-11,1.1994031e-05,0.0011558484,1.0376011e-08,2.3709385e-11,2.9079208e-11,5.1683657e-12,4.8959894e-09,4.7620347e-08,1.0621337e-11,1.5093941e-06,0.00014545825,1.7060592e-10,4.351193e-12,1.7973871e-11,5.2002846e-12,6.1202676e-10,5.9530287e-09,1.0654755e-11,1.8899422e-07,1.8213115e-05,1.5424578e-11,3.2377052e-12,1.775154e-11,5.2132743e-12,7.6644295e-11,7.4727236e-10,1.0603518e-11,2.3634305e-08,2.277606e-06,1.3559598e-11,3.21546e-12,1.7746875e-11,5.2060023e-12,1.0665273e-11,1.152418e-10,1.0705936e-11,2.954603e-09,2.847311e-07,1.3286344e-11
0.00012031542,6.1523069e-06,6.0395587e-06,3.1505909e-12,0.0011740077,0.011418843,1.2212156e-05,0.035086002,3.3811867,0.14069011,7.6959304e-07,7.5548985e-07,8.7634344e-12,0.00015674729,0.0015245845,1.8282891e-07,0.015581261,1.5015441,0.024053687,9.6216475e-08,9.4453306e-08,4.4674819e-12,1.9936855e-05,0.00019391361,2.884909e-09,0.0039950204,0.38499457,0.0015383383,1.2027603e-08,1.1807209e-08,4.1300297e-12,2.5031106e-06,2.4346233e-05,5.7735594e-11,0.00067812484,0.065349959,4.2141815e-05,1.5034707e-09,1.4760236e-09,5.3024252e-12,3.1323486e-07,3.0466454e-06,1.1305623e-11,9.3452923e-05,0.0090059303,6.5491303e-07,1.8796151e-10,1.853448e-10,5.2643445e-12,3.916519e-08,3.8093603e-07,1.0630108e-11,1.1994031e-05,0.0011558484,1.037587e-08,2.3709106e-11,2.9079168e-11,5.1691984e-12,4.8959898e-09,4.7620347e-08,1.0621892e-11,1.5093941e-06,0.00014545825,1.7060053e-10,4.3463557e-12,1.7974055e-11,5.1987858e-12,6.1202643e-10,5.9530256e-09,1.0654533e-11,1.8899422e-07,1.8213115e-05,1.542419e-11,3.2306124e-12,1.7749543e-11,5.212053e-12,7.6643102e-11,7.4726064e-10,1.0604406e-11,2.36343e-08,2.2776055e-06,1.3559653e-11,3.2058293e-12,1.7744799e-11,5.2012283e-12,1.0663121e-11,1.1522498e-10,1.0704992e-11,2.954603e-09,2.847311e-07,1.3286067e-11
0.000136945,6.1523069e-06,6.0395573e-06,3.1432634e-12,0.0011740077,0.01141884,1.2211912e-05,0.035086002,3.3811865,0.14069005,7.6959304e-07,7.5548979e-07,8.7632124e-12,0.00015674729,0.0015245844,1.8282169e-07,0.015581262,1.501544,0.024053674,9.6216475e-08,9.4453299e-08,4.4674819e-12,1.9936855e-05,0.0001939136,2.8846809e-09,0.0039950204,0.38499454,0.0015383369,1.2027603e-08,1.1807209e-08,4.1303627e-12,2.5031106e-06,2.4346231e-05,5.7728156e-11,0.00067812484,0.065349959,4.2141743e-05,1.5034707e-09,1.4760236e-09,5.3036464e-12,3.1323486e-07,3.0466454e-06,1.1305346e-11,9.3452923e-05,0.0090059303,6.5491085e-07,1.8796142e-10,1.8534473e-10,5.2644e-12,3.916519e-08,3.8093603e-07,1.0630163e-11,1.1994031e-05,0.0011558484,1.0375857e-08,2.3708454e-11,2.9078413e-11,5.1693094e-12,4.8959898e-09,4.7620347e-08,1.0621393e-11,1.5093941e-06,0.00014545825,1.7058877e-10,4.3434076e-12,1.7973869e-11,5.199563e-12,6.1202654e-10,5.9530261e-09,1.0653922e-11,1.8899422e-07,1.8213117e-05,1.5424551e-11,3.2281413e-12,1.7749687e-11,5.2144955e-12,7.6641762e-11,7.4724787e-10,1.0603129e-11,2.36343e-08,2.2776053e-06,1.3558932e-11,3.2049253e-12,1.7747422e-11,5.2059468e-12,1.0653237e-11,1.151402e-10,1.0704437e-11,2.9546019e-09,2.8473099e-07,1.32864e-11
0.00015587307,6.1523069e-06,6.039556e-06,3.1340486e-12,0.0011740077,0.011418837,1.2211634e-05,0.035086002,3.3811858,0.14068999,7.6959304e-07,7.5548974e-07,8.7632124e-12,0.00015674729,0.0015245841,1.8281346e-07,0.015581262,1.5015439,0.02405366,9.6216475e-08,9.4453299e-08,4.467704e-12,1.9936855e-05,0.0001939136,2.8844259e-09,0.0039950204,0.38499454,0.0015383354,1.2027603e-08,1.1807208e-08,4.1304182e-12,2.5031106e-06,2.4346231e-05,5.7719329e-11,0.00067812484,0.065349959,4.2141664e-05,1.5034707e-09,1.4760236e-09,5.3035354e-12,3.1323486e-07,3.0466451e-06,1.1304957e-11,9.3452923e-05,0.0090059303,6.5490848e-07,1.879614e-10,1.853447e-10,5.2639004e-12,3.916519e-08,3.8093603e-07,1.0630108e-11,1.1994031e-05,0.0011558484,1.0375786e-08,2.3707959e-11,2.9078122e-11,5.1693094e-12,4.8959894e-09,4.7620343e-08,1.0621948e-11,1.5093941e-06,0.00014545825,1.7059587e-10,4.3425875e-12,1.7973159e-11,5.2009508e-12,6.1202637e-10,5.9530252e-09,1.065531e-11,1.8899422e-07,1.8213115e-05,1.5424328e-11,3.2231572e-12,1.7749699e-11,5.2106097e-12,7.6640992e-11,7.4724071e-10,1.0603129e-11,2.3634303e-08,2.2776057e-06,1.3559098e-11,3.201564e-12,1.7743789e-11,5.2059468e-12,1.0649628e-11,1.151066e-10,1.0705048e-11,2.954601e-09,2.847309e-07,1.3287121e-11
0.00017741731,6.1523069e-06,6.0395546e-06,3.1243896e-12,0.0011740077,0.011418834,1.2211317e-05,0.035086002,3.3811851,0.14068991,7.6959304e-07,7.5548962e-07,8.7624352e-12,0.00015674729,0.001524584,1.8280409e-07,0.015581262,1.5015436,0.024053643,9.6216475e-08,9.4453291e-08,4.4672599e-12,1.9936855e-05,0.00019391358,2.8841338e-09,0.0039950204,0.38499451,0.0015383336,1.2027603e-08,1.1807208e-08,4.1303627e-12,2.5031106e-06,2.4346229e-05,5.7710225e-11,0.00067812484,0.065349944,4.2141576e-05,1.5034707e-09,1.4760235e-09,5.3037019e-12,3.1323486e-07,3.0466449e-06,1.1304846e-11,9.3452923e-05,0.0090059303,6.5490616e-07,1.8796133e-10,1.8534456e-10,5.2645666e-12,3.916519e-08,3.80936e-07,1.0630552e-11,1.1994031e-05,0.0011558484,1.0375644e-08,2.3707472e-11,2.9077905e-11,5.1684768e-12,4.8959898e-09,4.7620347e-08,1.0621337e-11,1.5093941e-06,0.00014545825,1.7058915e-10,4.3385126e-12,1.7972816e-11,5.1993965e-12,6.1202626e-10,5.9530239e-09,1.0655088e-11,1.8899424e-07,1.8213115e-05,1.5424967e-11,3.21711e-12,1.774547e-11,5.206946e-12,7.6641131e-11,7.4724182e-10,1.0603129e-11,2.36343e-08,2.2776053e-06,1.3559209e-11,3.1970975e-12,1.7742849e-11,5.2022275e-12,1.0646364e-11,1.1507891e-10,1.070416e-11,2.9546023e-09,2.8473104e-07,1.3286233e-11
0.00020193932,6.1523069e-06,6.0395528e-06,3.1129543e-12,0.0011740077,0.011418831,1.2210957e-05,0.035086006,3.3811846,0.14068983,7.6959304e-07,7.5548951e-07,8.7623797e-12,0.00015674729,0.0015245838,1.8279342e-07,0.015581261,1.5015436,0.024053624,9.6216475e-08,9.4453277e-08,4.467704e-12,1.9936855e-05,0.00019391355,2.8837963e-09,0.0039950204,0.38499445,0.0015383317,1.2027603e-08,1.1807208e-08,4.1303072e-12,2.5031106e-06,2.4346229e-05,5.7700289e-11,0.00067812484,0.065349944,4.2141473e-05,1.5034707e-09,1.4760235e-09,5.3039795e-12,3.1323486e-07,3.0466449e-06,1.1304457e-11,9.3452923e-05,0.0090059303,6.5490282e-07,1.8796129e-10,1.8534457e-10,5.264289e-12,3.916519e-08,3.8093603e-07,1.0630219e-11,1.1994031e-05,0.0011558484,1.0375547e-08,2.3707416e-11,2.9077941e-11,5.1693094e-12,4.8959898e-09,4.7620347e-08,1.0621226e-11,1.5093941e-06,0.00014545825,1.7058566e-10,4.3384606e-12,1.7973083e-11,5.2013394e-12,6.1202626e-10,5.9530234e-09,1.0655588e-11,1.8899424e-07,1.8213115e-05,1.5425439e-11,3.2156168e-12,1.7746511e-11,5.2075566e-12,7.6640423e-11,7.4723472e-10,1.0603685e-11,2.3634302e-08,2.2776055e-06,1.3559209e-11,3.2009827e-12,1.7745862e-11,5.2108873e-12,1.0641635e-11,1.1503472e-10,1.0705437e-11,2.954601e-09,2.847309e-07,1.3286733e-11
0.00022985067,6.1523069e-06,6.0395505e-06,3.1000758e-12,0.0011740077,0.011418827,1.2210547e-05,0.035086002,3.3811839,0.14068974,7.6959304e-07,7.554894e-07,8.7619911e-12,0.00015674729,0.0015245836,1.8278129e-07,0.015581261,1.5015433,0.024053603,9.6216475e-08,9.4453277e-08,4.4674819e-12,1.9936855e-05,0.00019391355,2.8834188e-09,0.0039950204,0.38499445,0.0015383294,1.2027603e-08,1.1807207e-08,4.1304737e-12,2.5031106e-06,2.4346227e-05,5.7688521e-11,0.00067812484,0.065349944,4.2141358e-05,1.5034707e-09,1.4760235e-09,5.3038129e-12,3.1323486e-07,3.0466449e-06,1.1304291e-11,9.3452923e-05,0.0090059303,6.548995e-07,1.8796127e-10,1.853445e-10,5.2636784e-12,3.916519e-08,3.80936e-07,1.0630441e-11,1.1994031e-05,0.0011558484,1.0375424e-08,2.3707007e-11,2.9077742e-11,5.1680327e-12,4.8959898e-09,4.7620347e-08,1.0620949e-11,1.5093941e-06,0.00014545825,1.7058144e-10,4.3370242e-12,1.7972974e-11,5.2008953e-12,6.1202621e-10,5.9530234e-09,1.0656198e-11,1.8899422e-07,1.8213115e-05,1.5425411e-11,3.2149877e-12,1.7748339e-11,5.2088889e-12,7.6640194e-11,7.4723261e-10,1.0602796e-11,2.3634302e-08,2.2776055e-06,1.3559487e-11,3.1967447e-12,1.7744625e-11,5.2059468e-12,1.0640088e-11,1.150219e-10,1.0705326e-11,2.9546021e-09,2.8473099e-07,1.3286705e-11
0.00026161984,6.1523069e-06,6.0395482e-06,3.0853098e-12,0.0011740077,0.011418822,1.221008e-05,0.035086006,3.3811829,0.14068963,7.6959304e-07,7.5548928e-07,8.7614915e-12,0.00015674729,0.0015245832,1.8276748e-07,0.015581261,1.5015432,0.024053578,9.6216475e-08,9.445327e-08,4.467593e-12,1.9936855e-05,0.00019391353,2.8829863e-09,0.0039950204,0.38499439,0.0015383268,1.2027603e-08,1.1807207e-08,4.1300852e-12,2.5031106e-06,2.4346227e-05,5.7675031e-11,0.00067812484,0.065349936,4.2141225e-05,1.5034707e-09,1.4760234e-09,5.3034799e-12,3.1323486e-07,3.0466447e-06,1.1303847e-11,9.3452923e-05,0.0090059303,6.5489539e-07,1.8796126e-10,1.8534452e-10,5.2644e-12,3.916519e-08,3.80936e-07,1.0630385e-11,1.1994031e-05,0.0011558483,1.0375345e-08,2.3707038e-11,2.9077402e-11,5.169587e-12,4.8959894e-09,4.7620343e-08,1.062167e-11,1.5093941e-06,0.00014545825,1.7057972e-10,4.3358056e-12,1.7971406e-11,5.1998406e-12,6.1202621e-10,5.953023e-09,1.0655254e-11,1.8899422e-07,1.8213115e-05,1.5424106e-11,3.2161029e-12,1.7748331e-11,5.212053e-12,7.6639764e-11,7.4722833e-10,1.0604462e-11,2.3634303e-08,2.2776055e-06,1.3559598e-11,3.1931046e-12,1.774198e-11,5.2033933e-12,1.0636775e-11,1.1499381e-10,1.0704659e-11,2.9546008e-09,2.8473085e-07,1.3286816e-11
0.00029778004,6.1523069e-06,6.039546e-06,3.0682124e-12,0.0011740077,0.011418818,1.2209549e-05,0.035086006,3.381182,0.14068951,7.6959304e-07,7.5548911e-07,8.7608809e-12,0.00015674729,0.0015245829,1.8275176e-07,0.015581262,1.5015428,0.024053551,9.6216475e-08,9.4453256e-08,4.4674264e-12,1.9936855e-05,0.00019391351,2.8824908e-09,0.0039950204,0.38499439,0.0015383239,1.2027603e-08,1.1807206e-08,4.1304182e-12,2.5031106e-06,2.4346227e-05,5.765971e-11,0.00067812484,0.065349936,4.2141074e-05,1.5034706e-09,1.4760234e-09,5.3032023e-12,3.1323486e-07,3.0466447e-06,1.130307e-11,9.3452923e-05,0.0090059293,6.5489059e-07,1.8796124e-10,1.8534453e-10,5.2646221e-12,3.916519e-08,3.80936e-07,1.0630385e-11,1.1994031e-05,0.0011558483,1.037518e-08,2.3706738e-11,2.9077326e-11,5.1682547e-12,4.8959894e-09,4.7620347e-08,1.0621504e-11,1.5093941e-06,0.00014545825,1.7057394e-10,4.3360983e-12,1.7972419e-11,5.2027271e-12,6.1202621e-10,5.953023e-09,1.0654366e-11,1.8899422e-07,1.8213115e-05,1.5424662e-11,3.2159692e-12,1.7749227e-11,5.2133298e-12,7.6639479e-11,7.4722567e-10,1.0603629e-11,2.36343e-08,2.2776053e-06,1.355932e-11,3.1915221e-12,1.7742686e-11,5.2029492e-12,1.0636146e-11,1.1498813e-10,1.0706103e-11,2.9546019e-09,2.8473096e-07,1.3286178e-11
0.00033893817,6.1523069e-06,6.0395428e-06,3.0494496e-12,0.0011740077,0.011418811,1.2208944e-05,0.035086006,3.3811808,0.14068937,7.6959304e-07,7.5548888e-07,8.7602703e-12,0.00015674729,0.0015245824,1.8273387e-07,0.015581262,1.5015426,0.024053519,9.6216475e-08,9.4453249e-08,4.4672599e-12,1.9936855e-05,0.00019391348,2.8819317e-09,0.0039950204,0.38499433,0.0015383205,1.2027603e-08,1.1807206e-08,4.1301962e-12,2.5031106e-06,2.4346224e-05,5.7641947e-11,0.00067812484,0.065349929,4.2140902e-05,1.5034706e-09,1.4760234e-09,5.3035354e-12,3.1323486e-07,3.0466447e-06,1.1302681e-11,9.3452923e-05,0.0090059293,6.5488541e-07,1.8796122e-10,1.8534445e-10,5.2652327e-12,3.916519e-08,3.80936e-07,1.0630441e-11,1.1994031e-05,0.0011558483,1.0375004e-08,2.3706754e-11,2.9077161e-11,5.1685323e-12,4.8959898e-09,4.7620347e-08,1.0621892e-11,1.5093941e-06,0.00014545825,1.7056545e-10,4.3348472e-12,1.7970531e-11,5.2000626e-12,6.120261e-10,5.9530221e-09,1.0655588e-11,1.8899422e-07,1.8213115e-05,1.5424217e-11,3.2153817e-12,1.7748454e-11,5.2121085e-12,7.663932e-11,7.4722417e-10,1.0602852e-11,2.3634302e-08,2.2776055e-06,1.355932e-11,3.1954214e-12,1.7747198e-11,5.2101656e-12,1.0634505e-11,1.149757e-10,1.0704382e-11,2.9546019e-09,2.8473099e-07,1.3286233e-11
0.00038578504,6.1523069e-06,6.0395391e-06,3.0276892e-12,0.0011740077,0.011418805,1.2208256e-05,0.03508601,3.3811793,0.14068921,7.6959304e-07,7.5548871e-07,8.7597152e-12,0.00015674729,0.001524582,1.827135e-07,0.015581261,1.5015422,0.024053483,9.6216475e-08,9.4453235e-08,4.4674264e-12,1.9936855e-05,0.00019391345,2.8812919e-09,0.0039950204,0.38499427,0.0015383167,1.2027603e-08,1.1807205e-08,4.1301407e-12,2.5031106e-06,2.4346222e-05,5.7621963e-11,0.00067812484,0.065349929,4.2140708e-05,1.5034706e-09,1.4760234e-09,5.3033689e-12,3.1323486e-07,3.0466445e-06,1.1301848e-11,9.3452923e-05,0.0090059293,6.5487934e-07,1.879612e-10,1.8534445e-10,5.264289e-12,3.916519e-08,3.80936e-07,1.0630163e-11,1.1994031e-05,0.0011558483,1.0374808e-08,2.3706655e-11,2.9077483e-11,5.1686433e-12,4.8959894e-09,4.7620347e-08,1.0621726e-11,1.5093941e-06,0.00014545825,1.7056068e-10,4.3349846e-12,1.7970653e-11,5.2017834e-12,6.120261e-10,5.9530216e-09,1.0654255e-11,1.8899422e-07,1.8213115e-05,1.5424273e-11,3.215849e-12,1.7748837e-11,5.2157723e-12,7.6639216e-11,7.4722339e-10,1.0602741e-11,2.36343e-08,2.2776055e-06,1.355932e-11,3.1911893e-12,1.7742727e-11,5.2041704e-12,1.0633702e-11,1.1496457e-10,1.070577e-11,2.954601e-09,2.847309e-07,1.3286927e-11
0.00043910692,6.1523069e-06,6.0395355e-06,3.0028202e-12,0.0011740077,0.011418798,1.2207472e-05,0.03508601,3.3811779,0.14068903,7.6959304e-07,7.5548849e-07,8.758827e-12,0.00015674729,0.0015245816,1.8269032e-07,0.015581262,1.5015419,0.024053442,9.6216475e-08,9.445322e-08,4.467926e-12,1.9936855e-05,0.00019391341,2.8805676e-09,0.0039950204,0.38499418,0.0015383124,1.2027603e-08,1.1807204e-08,4.1304182e-12,2.5031106e-06,2.434622e-05,5.7599647e-11,0.00067812484,0.065349922,4.2140485e-05,1.5034707e-09,1.4760234e-09,5.3031468e-12,3.1323486e-07,3.0466445e-06,1.1301404e-11,9.3452923e-05,0.0090059275,6.5487259e-07,1.879612e-10,1.8534443e-10,5.2646776e-12,3.916519e-08,3.8093597e-07,1.0630719e-11,1.1994031e-05,0.0011558483,1.0374582e-08,2.370662e-11,2.9076914e-11,5.1684212e-12,4.8959894e-09,4.7620343e-08,1.0620949e-11,1.5093941e-06,0.00014545825,1.705569e-10,4.3332031e-12,1.7970207e-11,5.1985638e-12,6.120261e-10,5.9530221e-09,1.0654366e-11,1.8899422e-07,1.8213115e-05,1.5423968e-11,3.2144968e-12,1.7746363e-11,5.2113314e-12,7.6639133e-11,7.4722223e-10,1.0603796e-11,2.36343e-08,2.2776053e-06,1.3559265e-11,3.1931059e-12,1.7742764e-11,5.2082783e-12,1.0632737e-11,1.1495921e-10,1.0704992e-11,2.954601e-09,2.847309e-07,1.3285872e-11
0.00049979877,6.1523069e-06,6.0395314e-06,2.9749536e-12,0.0011740077,0.011418789,1.220658e-05,0.03508601,3.3811762,0.14068883,7.6959304e-07,7.554882e-07,8.7580498e-12,0.00015674729,0.0015245809,1.8266393e-07,0.015581261,1.5015414,0.024053395,9.6216475e-08,9.4453206e-08,4.4671489e-12,1.9936855e-05,0.00019391337,2.8797394e-09,0.0039950204,0.38499412,0.0015383075,1.2027603e-08,1.1807203e-08,4.1303072e-12,2.5031106e-06,2.434622e-05,5.7573724e-11,0.00067812484,0.065349922,4.2140232e-05,1.5034707e-09,1.4760234e-09,5.3042015e-12,3.1323486e-07,3.0466445e-06,1.1300849e-11,9.3452923e-05,0.0090059275,6.548649e-07,1.8796119e-10,1.8534439e-10,5.2629567e-12,3.916519e-08,3.8093597e-07,1.0630274e-11,1.1994031e-05,0.0011558483,1.037437e-08,2.3706623e-11,2.9077281e-11,5.1684212e-12,4.8959898e-09,4.7620343e-08,1.0621337e-11,1.5093941e-06,0.00014545824,1.7054869e-10,4.3335175e-12,1.7971017e-11,5.199674e-12,6.120261e-10,5.9530216e-09,1.0654477e-11,1.8899422e-07,1.8213115e-05,1.5423635e-11,3.2119734e-12,1.7746938e-11,5.2096105e-12,7.6639056e-11,7.4722178e-10,1.0602186e-11,2.3634302e-08,2.2776055e-06,1.3559376e-11,3.1929238e-12,1.7741293e-11,5.207168e-12,1.0632647e-11,1.1495405e-10,1.0707379e-11,2.9546012e-09,2.847309e-07,1.3285817e-11
0.00056887923,6.1523069e-06,6.0395264e-06,2.9427571e-12,0.0011740077,0.011418779,1.2205565e-05,0.035086006,3.3811743,0.14068859,7.6959304e-07,7.5548792e-07,8.7568841e-12,0.00015674729,0.0015245803,1.826339e-07,0.015581261,1.5015408,0.024053342,9.6216475e-08,9.4453192e-08,4.4672044e-12,1.9936855e-05,0.00019391334,2.8787972e-09,0.0039950204,0.38499406,0.0015383019,1.2027603e-08,1.1807203e-08,4.1302517e-12,2.5031106e-06,2.4346215e-05,5.7544303e-11,0.00067812484,0.065349914,4.2139945e-05,1.5034706e-09,1.4760234e-09,5.3036464e-12,3.1323486e-07,3.0466442e-06,1.1299517e-11,9.3452923e-05,0.0090059275,6.5485622e-07,1.8796119e-10,1.8534448e-10,5.264511e-12,3.916519e-08,3.8093597e-07,1.063033e-11,1.1994031e-05,0.0011558481,1.0374081e-08,2.37067e-11,2.9077334e-11,5.16992e-12,4.8959894e-09,4.7620343e-08,1.0621726e-11,1.5093941e-06,0.00014545824,1.7054053e-10,4.3342205e-12,1.7970141e-11,5.2015614e-12,6.1202604e-10,5.9530216e-09,1.0654755e-11,1.8899422e-07,1.8213115e-05,1.5423357e-11,3.2130815e-12,1.7745784e-11,5.2113314e-12,7.6639008e-11,7.472214e-10,1.0602685e-11,2.3634302e-08,2.2776055e-06,1.3559043e-11,3.1930426e-12,1.7741477e-11,5.2078897e-12,1.0632075e-11,1.1495431e-10,1.070527e-11,2.9546015e-09,2.8473093e-07,1.3286539e-11
0.00064750776,6.1523069e-06,6.0395209e-06,2.9064529e-12,0.0011740077,0.011418768,1.220441e-05,0.03508601,3.3811722,0.14068833,7.6959304e-07,7.5548763e-07,8.7559404e-12,0.00015674729,0.0015245795,1.8259971e-07,0.015581262,1.5015403,0.024053282,9.6216475e-08,9.4453178e-08,4.4670379e-12,1.9936855e-05,0.00019391328,2.8777273e-09,0.0039950199,0.38499397,0.0015382955,1.2027603e-08,1.1807202e-08,4.1304737e-12,2.5031106e-06,2.4346211e-05,5.7511274e-11,0.00067812484,0.065349907,4.2139617e-05,1.5034706e-09,1.4760233e-09,5.3039795e-12,3.1323486e-07,3.0466438e-06,1.129874e-11,9.3452923e-05,0.0090059265,6.5484621e-07,1.8796119e-10,1.8534449e-10,5.2646776e-12,3.916519e-08,3.8093594e-07,1.0630163e-11,1.1994031e-05,0.0011558481,1.0373757e-08,2.3706405e-11,2.9077086e-11,5.1674776e-12,4.8959898e-09,4.7620343e-08,1.0621337e-11,1.5093941e-06,0.00014545824,1.705307e-10,4.3331957e-12,1.7970306e-11,5.199674e-12,6.1202604e-10,5.9530216e-09,1.0655365e-11,1.8899422e-07,1.8213115e-05,1.5423357e-11,3.2118409e-12,1.7747817e-11,5.2097215e-12,7.6638973e-11,7.4722073e-10,1.060374e-11,2.3634302e-08,2.2776055e-06,1.3559043e-11,3.1921722e-12,1.7741201e-11,5.2058358e-12,1.0631669e-11,1.1494983e-10,1.0705492e-11,2.9546012e-09,2.8473093e-07,1.3286539e-11
0.00073700406,6.1523069e-06,6.0395146e-06,2.8649305e-12,0.0011740077,0.011418756,1.2203095e-05,0.035086013,3.3811696,0.14068802,7.6959304e-07,7.5548724e-07,8.7547747e-12,0.00015674729,0.0015245787,1.825608e-07,0.015581262,1.5015397,0.024053213,9.6216475e-08,9.4453156e-08,4.4672044e-12,1.9936855e-05,0.00019391323,2.8765079e-09,0.0039950199,0.38499388,0.0015382882,1.2027603e-08,1.1807201e-08,4.1305848e-12,2.5031106e-06,2.4346209e-05,5.7472915e-11,0.00067812484,0.065349899,4.2139245e-05,1.5034706e-09,1.4760234e-09,5.3029248e-12,3.1323486e-07,3.0466438e-06,1.1297629e-11,9.3452923e-05,0.0090059256,6.5483483e-07,1.8796119e-10,1.8534448e-10,5.2641225e-12,3.916519e-08,3.8093594e-07,1.0630385e-11,1.1994031e-05,0.0011558481,1.0373409e-08,2.3706519e-11,2.9077088e-11,5.1693094e-12,4.8959898e-09,4.7620343e-08,1.0621226e-11,1.5093941e-06,0.00014545824,1.7051943e-10,4.3328661e-12,1.7971371e-11,5.2000626e-12,6.120261e-10,5.9530216e-09,1.0654699e-11,1.8899424e-07,1.8213115e-05,1.5423079e-11,3.2107893e-12,1.7746757e-11,5.2089999e-12,7.663889e-11,7.4722029e-10,1.0602019e-11,2.3634302e-08,2.2776055e-06,1.355932e-11,3.1898347e-12,1.7738814e-11,5.2029492e-12,1.0631423e-11,1.1494631e-10,1.0705659e-11,2.9546012e-09,2.8473093e-07,1.3286289e-11
0.00083887022,6.1523069e-06,6.0395078e-06,2.817746e-12,0.0011740077,0.011418742,1.2201598e-05,0.035086013,3.3811669,0.14068768,7.6959304e-07,7.5548684e-07,8.7532204e-12,0.00015674729,0.0015245777,1.8251651e-07,0.015581261,1.5015389,0.024053135,9.6216475e-08,9.4453142e-08,4.4674264e-12,1.9936855e-05,0.00019391316,2.8751211e-09,0.0039950199,0.38499376,0.00153828,1.2027603e-08,1.1807201e-08,4.1299186e-12,2.5031106e-06,2.4346205e-05,5.7429561e-11,0.00067812484,0.065349892,4.213882e-05,1.5034706e-09,1.4760234e-09,5.3028137e-12,3.1323486e-07,3.0466435e-06,1.1296131e-11,9.3452923e-05,0.0090059256,6.5482187e-07,1.8796119e-10,1.8534449e-10,5.2647886e-12,3.916519e-08,3.8093592e-07,1.063033e-11,1.1994031e-05,0.0011558481,1.0373005e-08,2.3706443e-11,2.9077366e-11,5.1687543e-12,4.8959894e-09,4.762034e-08,1.0621559e-11,1.5093941e-06,0.00014545824,1.7050428e-10,4.3331541e-12,1.7971381e-11,5.199452e-12,6.1202604e-10,5.9530212e-09,1.06542e-11,1.8899422e-07,1.8213115e-05,1.5422552e-11,3.2084142e-12,1.7745968e-11,5.2071125e-12,7.6638869e-11,7.4721984e-10,1.0601964e-11,2.3634302e-08,2.2776053e-06,1.355932e-11,3.194121e-12,1.7741883e-11,5.2116644e-12,1.0631431e-11,1.149448e-10,1.0705936e-11,2.9546012e-09,2.847309e-07,1.3286788e-11
0.00095481598,6.1523069e-06,6.0394996e-06,2.7637892e-12,0.0011740077,0.011418726,1.2199895e-05,0.035086017,3.3811636,0.14068729,7.6959304e-07,7.5548644e-07,8.7518881e-12,0.00015674729,0.0015245766,1.824661e-07,0.015581262,1.5015382,0.024053045,9.6216475e-08,9.4453121e-08,4.4668158e-12,1.9936855e-05,0.00019391309,2.8735412e-09,0.0039950204,0.38499364,0.0015382706,1.2027603e-08,1.1807201e-08,4.1303627e-12,2.5031106e-06,2.4346202e-05,5.73806e-11,0.00067812484,0.065349869,4.2138337e-05,1.5034706e-09,1.4760235e-09,5.3037574e-12,3.1323486e-07,3.0466433e-06,1.1294909e-11,9.3452923e-05,0.0090059247,6.5480714e-07,1.8796117e-10,1.8534445e-10,5.2643445e-12,3.916519e-08,3.8093592e-07,1.0629997e-11,1.1994031e-05,0.0011558479,1.0372533e-08,2.3706545e-11,2.907735e-11,5.1696425e-12,4.8959898e-09,4.762034e-08,1.0621948e-11,1.5093941e-06,0.00014545824,1.7049279e-10,4.3338566e-12,1.7971269e-11,5.2016724e-12,6.1202604e-10,5.9530212e-09,1.0655088e-11,1.8899422e-07,1.8213115e-05,1.5422275e-11,3.2107351e-12,1.7747248e-11,5.2092775e-12,7.6638862e-11,7.4721984e-10,1.0602241e-11,2.3634302e-08,2.2776053e-06,1.3559043e-11,3.1876708e-12,1.7741661e-11,5.2011728e-12,1.0631312e-11,1.1494442e-10,1.0707046e-11,2.954601e-09,2.8473087e-07,1.3286428e-11
0.0010867874,6.1523069e-06,6.0394909e-06,2.7025049e-12,0.0011740077,0.011418708,1.2197955e-05,0.035086017,3.38116,0.14068684,7.6959304e-07,7.5548598e-07,8.7495011e-12,0.00015674729,0.0015245754,1.8240873e-07,0.015581262,1.5015372,0.024052944,9.6216475e-08,9.44531e-08,4.4668158e-12,1.9936855e-05,0.00019391303,2.8717433e-09,0.0039950204,0.38499349,0.0015382599,1.2027603e-08,1.1807201e-08,4.1304737e-12,2.5031106e-06,2.4346196e-05,5.7324256e-11,0.00067812484,0.065349862,4.2137787e-05,1.5034706e-09,1.4760237e-09,5.3034799e-12,3.1323486e-07,3.0466431e-06,1.1293133e-11,9.3452923e-05,0.0090059238,6.5479038e-07,1.8796117e-10,1.8534459e-10,5.2646776e-12,3.916519e-08,3.8093589e-07,1.0629997e-11,1.1994031e-05,0.0011558479,1.037201e-08,2.3706493e-11,2.9076812e-11,5.1691984e-12,4.8959894e-09,4.762034e-08,1.062106e-11,1.5093941e-06,0.00014545822,1.7047413e-10,4.3330057e-12,1.7969971e-11,5.2005067e-12,6.1202604e-10,5.9530212e-09,1.0655254e-11,1.8899422e-07,1.8213113e-05,1.542183e-11,3.2119472e-12,1.7749162e-11,5.2122751e-12,7.6638876e-11,7.4721956e-10,1.0604295e-11,2.3634302e-08,2.2776055e-06,1.355932e-11,3.1935817e-12,1.7743905e-11,5.209333e-12,1.0630843e-11,1.1494376e-10,1.070477e-11,2.9546012e-09,2.847309e-07,1.3286705e-11
0.0012369994,6.1523069e-06,6.0394814e-06,2.6328939e-12,0.0011740077,0.011418687,1.2195748e-05,0.035086021,3.3811557,0.14068633,7.6959304e-07,7.5548547e-07,8.7477803e-12,0.00015674729,0.001524574,1.8234342e-07,0.015581262,1.501536,0.024052829,9.6216475e-08,9.4453085e-08,4.4669268e-12,1.9936855e-05,0.00019391294,2.8696974e-09,0.0039950204,0.38499334,0.0015382477,1.2027603e-08,1.1807201e-08,4.1300297e-12,2.5031106e-06,2.4346191e-05,5.7260474e-11,0.00067812484,0.065349847,4.2137161e-05,1.5034706e-09,1.4760239e-09,5.3032023e-12,3.1323486e-07,3.0466426e-06,1.1290913e-11,9.3452923e-05,0.0090059228,6.5477124e-07,1.8796119e-10,1.853445e-10,5.2648441e-12,3.916519e-08,3.8093589e-07,1.0629553e-11,1.1994031e-05,0.0011558479,1.0371412e-08,2.3706483e-11,2.9076455e-11,5.1690874e-12,4.8959898e-09,4.7620336e-08,1.0621282e-11,1.5093941e-06,0.00014545822,1.7045609e-10,4.3334416e-12,1.7969678e-11,5.2008953e-12,6.120261e-10,5.9530212e-09,1.0655699e-11,1.8899422e-07,1.8213115e-05,1.5421275e-11,3.2139554e-12,1.7748143e-11,5.2142735e-12,7.6638855e-11,7.4721929e-10,1.0603907e-11,2.3634302e-08,2.2776055e-06,1.355932e-11,3.1934403e-12,1.7742747e-11,5.2102767e-12,1.0630964e-11,1.149436e-10,1.0704881e-11,2.9546012e-09,2.847309e-07,1.3286316e-11
0.0014079732,6.1523069e-06,6.0394705e-06,2.5540681e-12,0.0011740077,0.011418663,1.2193236e-05,0.035086021,3.381151,0.14068576,7.6959304e-07,7.554849e-07,8.7451157e-12,0.00015674729,0.0015245724,1.8226909e-07,0.015581262,1.5015348,0.024052697,9.6216475e-08,9.4453057e-08,4.4666493e-12,1.9936855e-05,0.00019391284,2.8673682e-09,0.0039950204,0.38499317,0.0015382338,1.2027603e-08,1.1807201e-08,4.1302517e-12,2.5031106e-06,2.4346184e-05,5.718781e-11,0.00067812484,0.06534984,4.2136449e-05,1.5034706e-09,1.4760242e-09,5.3034244e-12,3.1323486e-07,3.0466422e-06,1.1289081e-11,9.3452923e-05,0.009005921,6.5474951e-07,1.8796119e-10,1.853446e-10,5.2647331e-12,3.916519e-08,3.8093583e-07,1.0630163e-11,1.1994031e-05,0.0011558478,1.0370721e-08,2.3706466e-11,2.9076585e-11,5.1686988e-12,4.8959894e-09,4.7620336e-08,1.062167e-11,1.5093941e-06,0.00014545821,1.7043533e-10,4.3323613e-12,1.7970491e-11,5.1991189e-12,6.1202604e-10,5.9530212e-09,1.0654755e-11,1.8899422e-07,1.8213113e-05,1.5420831e-11,3.2123802e-12,1.7747685e-11,5.2123306e-12,7.6638834e-11,7.4721951e-10,1.0603796e-11,2.3634302e-08,2.2776053e-06,1.3558821e-11,3.19021e-12,1.7742417e-11,5.2033933e-12,1.0630847e-11,1.1494256e-10,1.0705159e-11,2.9546012e-09,2.8473093e-07,1.3286677e-11
0.0016025784,6.1523069e-06,6.0394577e-06,2.4636959e-12,0.0011740077,0.011418636,1.2190377e-05,0.035086025,3.3811457,0.1406851,7.6959304e-07,7.5548434e-07,8.7422847e-12,0.00015674729,0.0015245705,1.8218448e-07,0.015581261,1.5015334,0.024052547,9.6216475e-08,9.4453043e-08,4.4664827e-12,1.9936855e-05,0.00019391271,2.8647171e-09,0.0039950204,0.38499296,0.001538218,1.2027603e-08,1.1807203e-08,4.1300852e-12,2.5031106e-06,2.4346178e-05,5.7104987e-11,0.00067812484,0.065349817,4.2135638e-05,1.5034706e-09,1.4760246e-09,5.3033133e-12,3.1323486e-07,3.0466417e-06,1.1286305e-11,9.3452923e-05,0.00900592,6.5472478e-07,1.8796117e-10,1.8534464e-10,5.2640114e-12,3.916519e-08,3.809358e-07,1.0629275e-11,1.1994031e-05,0.0011558477,1.0369941e-08,2.3706506e-11,2.9077128e-11,5.1695315e-12,4.8959898e-09,4.7620336e-08,1.0621337e-11,1.5093941e-06,0.00014545821,1.7041096e-10,4.3331649e-12,1.797034e-11,5.2002846e-12,6.1202604e-10,5.9530212e-09,1.0654699e-11,1.8899422e-07,1.8213113e-05,1.5420137e-11,3.2123379e-12,1.7748329e-11,5.2119975e-12,7.6638855e-11,7.4721929e-10,1.0605183e-11,2.3634302e-08,2.2776053e-06,1.3559431e-11,3.190787e-12,1.774437e-11,5.2062799e-12,1.0630841e-11,1.149412e-10,1.0706214e-11,2.9546012e-09,2.847309e-07,1.3286067e-11
0.0018240812,6.1523069e-06,6.0394445e-06,2.3608893e-12,0.0011740077,0.011418605,1.2187122e-05,0.035086028,3.3811393,0.14068435,7.6959304e-07,7.5548365e-07,8.7393426e-12,0.00015674729,0.0015245684,1.8208818e-07,0.015581262,1.501532,0.024052377,9.6216475e-08,9.4453029e-08,4.4668713e-12,1.9936855e-05,0.00019391258,2.8616998e-09,0.0039950204,0.38499269,0.0015382001,1.2027603e-08,1.1807206e-08,4.1305293e-12,2.5031106e-06,2.4346169e-05,5.7010896e-11,0.00067812484,0.065349787,4.2134716e-05,1.5034706e-09,1.4760252e-09,5.3032578e-12,3.1323486e-07,3.0466413e-06,1.1283419e-11,9.3452923e-05,0.0090059182,6.5469657e-07,1.8796117e-10,1.8534478e-10,5.2646776e-12,3.916519e-08,3.8093577e-07,1.0629941e-11,1.1994031e-05,0.0011558476,1.0369055e-08,2.3706479e-11,2.9076457e-11,5.1690319e-12,4.8959898e-09,4.7620333e-08,1.0621171e-11,1.5093941e-06,0.00014545821,1.7038299e-10,4.3326345e-12,1.7971064e-11,5.1996185e-12,6.1202604e-10,5.9530207e-09,1.0654977e-11,1.8899422e-07,1.8213113e-05,1.5418861e-11,3.2122879e-12,1.77479e-11,5.212053e-12,7.6638813e-11,7.4721918e-10,1.0603018e-11,2.3634302e-08,2.2776053e-06,1.3559043e-11,3.1934188e-12,1.7741935e-11,5.2099436e-12,1.0631106e-11,1.1494002e-10,1.0708101e-11,2.9546012e-09,2.847309e-07,1.3286178e-11
0.0020761995,6.1523069e-06,6.03943e-06,2.2439828e-12,0.0011740075,0.01141857,1.2183418e-05,0.035086032,3.3811324,0.1406835,7.6959304e-07,7.5548297e-07,8.7357344e-12,0.00015674729,0.0015245661,1.8197857e-07,0.015581262,1.5015301,0.024052183,9.6216475e-08,9.4453021e-08,4.4663162e-12,1.9936855e-05,0.00019391243,2.8582654e-09,0.0039950204,0.38499242,0.0015381796,1.2027603e-08,1.1807209e-08,4.1301962e-12,2.5031106e-06,2.4346158e-05,5.6903704e-11,0.00067812484,0.065349765,4.2133665e-05,1.5034706e-09,1.4760259e-09,5.3034799e-12,3.1323486e-07,3.0466408e-06,1.1280088e-11,9.3452923e-05,0.0090059163,6.5466454e-07,1.8796119e-10,1.8534484e-10,5.2652327e-12,3.916519e-08,3.8093575e-07,1.0628998e-11,1.1994031e-05,0.0011558476,1.0368046e-08,2.3706344e-11,2.9076864e-11,5.1678106e-12,4.8959894e-09,4.7620329e-08,1.0621504e-11,1.5093941e-06,0.00014545819,1.7035179e-10,4.3323106e-12,1.7971917e-11,5.199563e-12,6.1202604e-10,5.9530207e-09,1.0655254e-11,1.8899422e-07,1.8213113e-05,1.5417972e-11,3.2110503e-12,1.7746405e-11,5.2115534e-12,7.6638806e-11,7.4721918e-10,1.0603296e-11,2.3634302e-08,2.2776053e-06,1.3559487e-11,3.1912986e-12,1.7741756e-11,5.2072791e-12,1.0630505e-11,1.1494074e-10,1.0703605e-11,2.9546012e-09,2.847309e-07,1.3286566e-11
0.0023631646,6.1523069e-06,6.0394141e-06,2.110867e-12,0.0011740075,0.01141853,1.2179201e-05,0.035086036,3.3811243,0.14068253,7.6959304e-07,7.5548235e-07,8.7317931e-12,0.00015674729,0.0015245634,1.8185381e-07,0.015581261,1.501528,0.024051963,9.6216475e-08,9.4453021e-08,4.4667603e-12,1.9936855e-05,0.00019391226,2.8543562e-09,0.0039950204,0.38499212,0.0015381563,1.2027603e-08,1.1807215e-08,4.1300297e-12,2.5031106e-06,2.4346147e-05,5.678169e-11,0.00067812484,0.065349735,4.213247e-05,1.5034706e-09,1.476027e-09,5.3032023e-12,3.1323486e-07,3.0466399e-06,1.1276646e-11,9.3452923e-05,0.0090059144,6.5462806e-07,1.8796117e-10,1.8534504e-10,5.2648996e-12,3.916519e-08,3.8093569e-07,1.0629053e-11,1.1994031e-05,0.0011558473,1.0366893e-08,2.37064e-11,2.9076829e-11,5.1686433e-12,4.8959898e-09,4.7620329e-08,1.0621004e-11,1.5093941e-06,0.00014545818,1.7031654e-10,4.3327299e-12,1.7969784e-11,5.1991744e-12,6.1202604e-10,5.9530207e-09,1.0654699e-11,1.8899422e-07,1.8213113e-05,1.5417029e-11,3.2118318e-12,1.7748364e-11,5.2111093e-12,7.6638813e-11,7.4721923e-10,1.0603907e-11,2.3634302e-08,2.2776053e-06,1.3558876e-11,3.1914675e-12,1.7743333e-11,5.2057803e-12,1.0630622e-11,1.1494024e-10,1.0705381e-11,2.9546012e-09,2.847309e-07,1.328615e-11
0.0026897931,6.1523069e-06,6.0393963e-06,1.9594326e-12,0.0011740075,0.011418484,1.2174402e-05,0.035086039,3.3811152,0.14068143,7.6959304e-07,7.5548172e-07,8.7270191e-12,0.00015674729,0.0015245604,1.8171181e-07,0.015581262,1.5015255,0.024051712,9.6216475e-08,9.4453043e-08,4.4663162e-12,1.9936855e-05,0.00019391206,2.8499069e-09,0.0039950204,0.38499179,0.0015381298,1.2027603e-08,1.1807223e-08,4.1307513e-12,2.5031106e-06,2.4346136e-05,5.6642802e-11,0.00067812484,0.065349698,4.2131109e-05,1.5034706e-09,1.4760284e-09,5.3034799e-12,3.1323486e-07,3.0466392e-06,1.1271817e-11,9.3452923e-05,0.0090059126,6.5458653e-07,1.8796117e-10,1.8534527e-10,5.264289e-12,3.916519e-08,3.8093566e-07,1.0629553e-11,1.1994031e-05,0.0011558472,1.0365584e-08,2.370633e-11,2.9076946e-11,5.1679216e-12,4.8959894e-09,4.7620325e-08,1.0621615e-11,1.5093941e-06,0.00014545818,1.702759e-10,4.332733e-12,1.797066e-11,5.2005067e-12,6.1202604e-10,5.9530203e-09,1.0655143e-11,1.8899422e-07,1.8213112e-05,1.5415946e-11,3.2127413e-12,1.774764e-11,5.2125526e-12,7.6638813e-11,7.4721918e-10,1.0603962e-11,2.3634302e-08,2.2776053e-06,1.3559154e-11,3.1895985e-12,1.774161e-11,5.2061688e-12,1.0630441e-11,1.1493973e-10,1.0702994e-11,2.9546012e-09,2.847309e-07,1.32864e-11
0.003061567,6.1523069e-06,6.0393777e-06,1.787237e-12,0.0011740075,0.011418433,1.216894e-05,0.035086047,3.3811049,0.14068017,7.6959304e-07,7.554811e-07,8.7218566e-12,0.00015674729,0.0015245568,1.8155018e-07,0.015581262,1.501523,0.024051426,9.6216475e-08,9.4453085e-08,4.4655946e-12,1.9936855e-05,0.00019391184,2.8448424e-09,0.0039950204,0.38499138,0.0015380997,1.2027603e-08,1.1807235e-08,4.1298631e-12,2.5031106e-06,2.4346124e-05,5.6484983e-11,0.00067812484,0.065349668,4.212956e-05,1.5034706e-09,1.4760302e-09,5.3030913e-12,3.1323486e-07,3.0466385e-06,1.1267598e-11,9.3452923e-05,0.0090059098,6.5453924e-07,1.8796119e-10,1.853455e-10,5.2647886e-12,3.916519e-08,3.809356e-07,1.0628831e-11,1.1994031e-05,0.001155847,1.0364097e-08,2.370633e-11,2.9076526e-11,5.1679772e-12,4.8959898e-09,4.7620325e-08,1.0621282e-11,1.5093941e-06,0.00014545817,1.7022894e-10,4.3331523e-12,1.7971328e-11,5.2010618e-12,6.1202604e-10,5.9530203e-09,1.0654921e-11,1.8899422e-07,1.8213112e-05,1.5414614e-11,3.2101717e-12,1.7748133e-11,5.2100546e-12,7.6638786e-11,7.4721923e-10,1.0602852e-11,2.3634302e-08,2.2776053e-06,1.3559043e-11,3.19235e-12,1.7740415e-11,5.2084448e-12,1.0630789e-11,1.1493911e-10,1.0705825e-11,2.9546012e-09,2.847309e-07,1.3286872e-11
0.0034847263,6.1523069e-06,6.0393581e-06,1.5908386e-12,0.0011740075,0.011418373,1.2162723e-05,0.035086054,3.381093,0.14067874,7.6959304e-07,7.5548064e-07,8.7155283e-12,0.00015674729,0.0015245528,1.8136622e-07,0.015581262,1.5015199,0.0240511,9.6216475e-08,9.4453142e-08,4.4662607e-12,1.9936855e-05,0.00019391158,2.8390779e-09,0.0039950199,0.38499093,0.0015380653,1.2027603e-08,1.180725e-08,4.1303627e-12,2.5031106e-06,2.4346107e-05,5.6304905e-11,0.00067812484,0.065349624,4.2127798e-05,1.5034706e-09,1.4760326e-09,5.3033133e-12,3.1323486e-07,3.0466376e-06,1.1261936e-11,9.3452923e-05,0.0090059061,6.5448543e-07,1.8796117e-10,1.8534585e-10,5.2646776e-12,3.916519e-08,3.8093555e-07,1.0628942e-11,1.1994031e-05,0.0011558469,1.0362402e-08,2.3706355e-11,2.9076802e-11,5.1680327e-12,4.8959898e-09,4.7620318e-08,1.0621004e-11,1.5093941e-06,0.00014545817,1.7017654e-10,4.3321323e-12,1.7971341e-11,5.199563e-12,6.1202604e-10,5.9530203e-09,1.0656143e-11,1.8899422e-07,1.821311e-05,1.5412865e-11,3.2130045e-12,1.7747638e-11,5.2127191e-12,7.6638813e-11,7.4721895e-10,1.0604351e-11,2.3634302e-08,2.2776051e-06,1.3559154e-11,3.1914233e-12,1.7742753e-11,5.2057803e-12,1.0630652e-11,1.1493963e-10,1.0705825e-11,2.9546012e-09,2.847309e-07,1.3286261e-11
0.0039663732,6.1523069e-06,6.0393372e-06,1.3673507e-12,0.0011740075,0.011418307,1.2155646e-05,0.035086062,3.3810794,0.14067711,7.6959304e-07,7.5548036e-07,8.7087559e-12,0.00015674729,0.0015245483,1.8115682e-07,0.015581262,1.5015165,0.02405073,9.6216475e-08,9.4453249e-08,4.4657611e-12,1.9936855e-05,0.00019391131,2.8325168e-09,0.0039950204,0.38499039,0.0015380263,1.2027603e-08,1.1807273e-08,4.1308068e-12,2.5031106e-06,2.4346089e-05,5.6100236e-11,0.00067812484,0.065349571,4.2125791e-05,1.5034706e-09,1.476036e-09,5.3038129e-12,3.1323486e-07,3.0466365e-06,1.125533e-11,9.3452923e-05,0.0090059033,6.5442418e-07,1.8796117e-10,1.8534632e-10,5.2646776e-12,3.916519e-08,3.8093549e-07,1.0628776e-11,1.1994031e-05,0.0011558466,1.0360474e-08,2.3706424e-11,2.9077029e-11,5.1691429e-12,4.8959898e-09,4.7620315e-08,1.0621892e-11,1.5093941e-06,0.00014545814,1.701167e-10,4.3326172e-12,1.7969319e-11,5.1992299e-12,6.1202604e-10,5.9530203e-09,1.0655032e-11,1.8899422e-07,1.821311e-05,1.5411228e-11,3.2108871e-12,1.7747751e-11,5.2106652e-12,7.6638786e-11,7.4721906e-10,1.0602963e-11,2.3634302e-08,2.2776051e-06,1.355871e-11,3.1953272e-12,1.7747337e-11,5.2129412e-12,1.0630742e-11,1.1493967e-10,1.0706436e-11,2.9546012e-09,2.847309e-07,1.3286094e-11
0.0045145916,6.1523069e-06,6.0393163e-06,1.1136647e-12,0.0011740075,0.011418232,1.2147592e-05,0.035086069,3.3810644,0.14067526,7.6959304e-07,7.554803e-07,8.7008734e-12,0.00015674729,0.0015245432,1.8091849e-07,0.015581262,1.5015125,0.024050309,9.6216475e-08,9.4453405e-08,4.465095e-12,1.9936855e-05,0.00019391098,2.8250491e-09,0.0039950204,0.38498983,0.0015379818,1.2027603e-08,1.1807302e-08,4.1303627e-12,2.5031106e-06,2.4346071e-05,5.5867089e-11,0.00067812484,0.065349519,4.2123507e-05,1.5034706e-09,1.4760403e-09,5.3038129e-12,3.1323486e-07,3.0466354e-06,1.1248558e-11,9.3452923e-05,0.0090058995,6.5435446e-07,1.8796117e-10,1.8534682e-10,5.2641225e-12,3.916519e-08,3.8093543e-07,1.0628887e-11,1.1994031e-05,0.0011558464,1.0358278e-08,2.3706322e-11,2.907671e-11,5.1685878e-12,4.8959898e-09,4.7620311e-08,1.0621504e-11,1.5093941e-06,0.00014545814,1.7004842e-10,4.3331935e-12,1.79722e-11,5.2013949e-12,6.1202604e-10,5.9530199e-09,1.0654977e-11,1.8899422e-07,1.8213108e-05,1.5409063e-11,3.2129963e-12,1.7748096e-11,5.2130522e-12,7.6638793e-11,7.4721918e-10,1.0603129e-11,2.3634302e-08,2.2776051e-06,1.355871e-11,3.1892726e-12,1.7741038e-11,5.20467e-12,1.0631e-11,1.1493937e-10,1.0707824e-11,2.9546012e-09,2.8473087e-07,1.3286483e-11
0.005138583,6.1523069e-06,6.0392958e-06,8.2389651e-13,0.0011740075,0.011418144,1.2138424e-05,0.035086077,3.381047,0.14067315,7.6959304e-07,7.554807e-07,8.6919361e-12,0.00015674729,0.0015245373,1.8064721e-07,0.015581262,1.501508,0.024049829,9.6216475e-08,9.4453632e-08,4.465095e-12,1.9936855e-05,0.00019391062,2.816549e-09,0.0039950204,0.38498914,0.0015379312,1.2027603e-08,1.1807343e-08,4.1301407e-12,2.5031106e-06,2.4346047e-05,5.5601912e-11,0.00067812484,0.06534946,4.2120908e-05,1.5034706e-09,1.4760461e-09,5.3034244e-12,3.1323486e-07,3.0466338e-06,1.124012e-11,9.3452923e-05,0.0090058949,6.5427512e-07,1.8796117e-10,1.8534758e-10,5.2644555e-12,3.916519e-08,3.8093535e-07,1.0628276e-11,1.1994031e-05,0.0011558462,1.0355779e-08,2.3706589e-11,2.9077536e-11,5.1709748e-12,4.8959894e-09,4.7620308e-08,1.0621226e-11,1.5093941e-06,0.00014545811,1.6997087e-10,4.3334134e-12,1.7970059e-11,5.2010063e-12,6.1202604e-10,5.9530199e-09,1.0653645e-11,1.8899422e-07,1.8213106e-05,1.5406898e-11,3.2129184e-12,1.774708e-11,5.2141069e-12,7.6638806e-11,7.4721906e-10,1.0603685e-11,2.3634302e-08,2.2776051e-06,1.355871e-11,3.1927371e-12,1.7742729e-11,5.2086113e-12,1.0630736e-11,1.1494099e-10,1.0705714e-11,2.9546012e-09,2.8473087e-07,1.3286372e-11
0.0058488202,6.1523069e-06,6.0392763e-06,4.9471538e-13,0.0011740075,0.011418045,1.2127989e-05,0.035086092,3.381027,0.14067075,7.6959304e-07,7.5548161e-07,8.6819441e-12,0.00015674729,0.0015245307,1.8033845e-07,0.015581263,1.501503,0.024049283,9.6216475e-08,9.4453959e-08,4.4645398e-12,1.9936855e-05,0.00019391018,2.8068741e-09,0.0039950204,0.38498837,0.0015378735,1.2027603e-08,1.1807396e-08,4.1300852e-12,2.5031106e-06,2.4346022e-05,5.529982e-11,0.00067812478,0.065349385,4.2117949e-05,1.5034706e-09,1.4760536e-09,5.3034244e-12,3.1323486e-07,3.0466324e-06,1.1230961e-11,9.3452923e-05,0.0090058912,6.541848e-07,1.8796119e-10,1.8534864e-10,5.2650662e-12,3.916519e-08,3.8093526e-07,1.0628332e-11,1.1994031e-05,0.0011558458,1.0352933e-08,2.3706476e-11,2.9077102e-11,5.169476e-12,4.8959898e-09,4.7620308e-08,1.0621504e-11,1.5093941e-06,0.00014545809,1.6988211e-10,4.3323097e-12,1.7970172e-11,5.1983418e-12,6.1202604e-10,5.9530199e-09,1.0654755e-11,1.8899422e-07,1.8213106e-05,1.5404372e-11,3.2123978e-12,1.7747838e-11,5.212164e-12,7.6638793e-11,7.4721918e-10,1.0602352e-11,2.3634302e-08,2.2776048e-06,1.3558377e-11,3.1910893e-12,1.7742929e-11,5.2079452e-12,1.0630814e-11,1.149391e-10,1.0706047e-11,2.9546012e-09,2.8473087e-07,1.3286955e-11
0.006657224,6.1523069e-06,6.0392599e-06,1.2012613e-13,0.0011740075,0.011417934,1.2116112e-05,0.035086103,3.3810046,0.14066802,7.6959304e-07,7.5548331e-07,8.6704532e-12,0.00015674729,0.0015245231,1.7998701e-07,0.015581263,1.5014971,0.024048661,9.6216475e-08,9.4454414e-08,4.4644288e-12,1.9936855e-05,0.00019390971,2.7958622e-09,0.0039950204,0.38498747,0.001537808,1.2027603e-08,1.1807468e-08,4.1296411e-12,2.5031106e-06,2.4345991e-05,5.4956428e-11,0.00067812478,0.065349311,4.2114581e-05,1.5034706e-09,1.4760635e-09,5.3025917e-12,3.1323486e-07,3.0466308e-06,1.1220358e-11,9.3452923e-05,0.0090058846,6.54082e-07,1.8796117e-10,1.8534982e-10,5.2641225e-12,3.916519e-08,3.8093518e-07,1.0627776e-11,1.1994031e-05,0.0011558455,1.0349695e-08,2.3706351e-11,2.907702e-11,5.1680327e-12,4.8959898e-09,4.7620301e-08,1.0620838e-11,1.5093941e-06,0.00014545806,1.6978191e-10,4.3319992e-12,1.7969511e-11,5.1983973e-12,6.1202604e-10,5.9530199e-09,1.0653867e-11,1.8899422e-07,1.8213104e-05,1.5401236e-11,3.2118223e-12,1.774803e-11,5.2113869e-12,7.6638793e-11,7.4721906e-10,1.0602963e-11,2.3634302e-08,2.2776046e-06,1.3558654e-11,3.1898013e-12,1.7741081e-11,5.2061133e-12,1.0630786e-11,1.1493993e-10,1.0706602e-11,2.9546012e-09,2.8473087e-07,1.3286344e-11
0.0075773626,6.1523069e-06,6.0392481e-06,3.0653258e-13,0.0011740075,0.011417807,1.2102594e-05,0.035086114,3.3809791,0.14066491,7.6959304e-07,7.5548616e-07,8.6575191e-12,0.00015674729,0.0015245145,1.79587e-07,0.015581263,1.5014904,0.024047954,9.6216475e-08,9.4455039e-08,4.4639292e-12,1.9936855e-05,0.00019390916,2.783328e-09,0.0039950204,0.38498649,0.0015377333,1.2027603e-08,1.1807563e-08,4.1300852e-12,2.5031106e-06,2.434596e-05,5.4564964e-11,0.00067812478,0.065349221,4.2110748e-05,1.5034706e-09,1.4760764e-09,5.3033133e-12,3.1323486e-07,3.0466288e-06,1.1208312e-11,9.3452923e-05,0.0090058781,6.5396499e-07,1.8796117e-10,1.8535154e-10,5.264511e-12,3.916519e-08,3.8093509e-07,1.0627332e-11,1.1994031e-05,0.001155845,1.034601e-08,2.3706389e-11,2.9077912e-11,5.1684212e-12,4.8959898e-09,4.7620297e-08,1.0621004e-11,1.5093941e-06,0.00014545805,1.6966711e-10,4.3336103e-12,1.7970852e-11,5.2009508e-12,6.1202604e-10,5.9530199e-09,1.0654588e-11,1.8899422e-07,1.8213103e-05,1.5397988e-11,3.2118858e-12,1.7747519e-11,5.212053e-12,7.6638827e-11,7.4721901e-10,1.0604739e-11,2.3634302e-08,2.2776046e-06,1.3558321e-11,3.1911353e-12,1.7740797e-11,5.2067795e-12,1.0630955e-11,1.1493973e-10,1.0707213e-11,2.9546012e-09,2.8473087e-07,1.3286566e-11
0.0086246796,6.1523069e-06,6.0392431e-06,7.9214413e-13,0.0011740077,0.011417663,1.2087208e-05,0.035086129,3.3809497,0.14066137,7.6959304e-07,7.5549053e-07,8.6426977e-12,0.00015674729,0.0015245049,1.7913171e-07,0.015581264,1.501483,0.024047149,9.6216475e-08,9.4455899e-08,4.4637072e-12,1.9936855e-05,0.00019390856,2.769062e-09,0.0039950204,0.38498539,0.0015376483,1.2027603e-08,1.1807689e-08,4.1296966e-12,2.5031106e-06,2.4345924e-05,5.4119931e-11,0.00067812478,0.065349109,4.2106385e-05,1.5034706e-09,1.4760935e-09,5.3033133e-12,3.1323486e-07,3.0466267e-06,1.1194656e-11,9.3452923e-05,0.0090058707,6.5383181e-07,1.8796117e-10,1.853538e-10,5.2643445e-12,3.916519e-08,3.8093498e-07,1.0626444e-11,1.1994031e-05,0.0011558445,1.0341816e-08,2.3706398e-11,2.9077551e-11,5.1687543e-12,4.8959898e-09,4.7620293e-08,1.0621226e-11,1.5093941e-06,0.00014545801,1.6953661e-10,4.3318157e-12,1.7970646e-11,5.1976756e-12,6.1202604e-10,5.9530203e-09,1.0654588e-11,1.8899422e-07,1.8213103e-05,1.5393936e-11,3.2118681e-12,1.7747744e-11,5.2111648e-12,7.6638786e-11,7.4721923e-10,1.0602574e-11,2.3634302e-08,2.2776046e-06,1.3558599e-11,3.1899156e-12,1.7742878e-11,5.2052251e-12,1.0630515e-11,1.1493898e-10,1.0704604e-11,2.9546012e-09,2.8473087e-07,1.3286316e-11
0.0098167532,6.1523069e-06,6.0392499e-06,1.3445911e-12,0.0011740077,0.011417498,1.2069696e-05,0.035086147,3.3809166,0.14065735,7.6959304e-07,7.5549696e-07,8.6257668e-12,0.00015674729,0.0015244937,1.7861349e-07,0.015581264,1.5014744,0.024046232,9.6216475e-08,9.4457057e-08,4.4630966e-12,1.9936855e-05,0.00019390788,2.7528239e-09,0.0039950204,0.38498411,0.0015375516,1.2027603e-08,1.1807857e-08,4.1303072e-12,2.5031106e-06,2.4345882e-05,5.3612892e-11,0.00067812478,0.065348998,4.2101419e-05,1.5034706e-09,1.4761157e-09,5.3035354e-12,3.1323486e-07,3.0466242e-06,1.1178947e-11,9.3452923e-05,0.0090058632,6.5368023e-07,1.8796119e-10,1.8535659e-10,5.2651217e-12,3.916519e-08,3.8093484e-07,1.0626833e-11,1.1994031e-05,0.0011558441,1.033704e-08,2.3706471e-11,2.9078098e-11,5.1693649e-12,4.8959898e-09,4.762029e-08,1.0621781e-11,1.5093941e-06,0.00014545798,1.6938834e-10,4.333717e-12,1.7971145e-11,5.2016724e-12,6.1202604e-10,5.9530203e-09,1.0654311e-11,1.8899422e-07,1.8213099e-05,1.5389884e-11,3.2128391e-12,1.7745356e-11,5.2134408e-12,7.6638813e-11,7.4721918e-10,1.0604184e-11,2.3634302e-08,2.2776044e-06,1.3558044e-11,3.196274e-12,1.7747545e-11,5.2136628e-12,1.0630486e-11,1.1494012e-10,1.0704271e-11,2.9546012e-09,2.8473085e-07,1.328665e-11
0.011173591,6.1523069e-06,6.0392722e-06,1.9737545e-12,0.0011740077,0.011417312,1.2049764e-05,0.035086166,3.3808784,0.14065276,7.6959304e-07,7.5550622e-07,8.6062824e-12,0.00015674729,0.0015244813,1.7802366e-07,0.015581264,1.5014645,0.024045189,9.6216475e-08,9.4458606e-08,4.4623749e-12,1.9936855e-05,0.00019390711,2.7343416e-09,0.0039950204,0.38498262,0.0015374416,1.2027603e-08,1.1808075e-08,4.1305293e-12,2.5031106e-06,2.4345834e-05,5.3036464e-11,0.00067812478,0.065348871,4.2095767e-05,1.5034706e-09,1.4761447e-09,5.3043681e-12,3.1323486e-07,3.0466217e-06,1.1161461e-11,9.3452923e-05,0.009005853,6.5350769e-07,1.8796117e-10,1.8536034e-10,5.2643445e-12,3.916519e-08,3.8093472e-07,1.0625834e-11,1.1994031e-05,0.0011558434,1.0331605e-08,2.3706457e-11,2.9078021e-11,5.1690319e-12,4.8959898e-09,4.762029e-08,1.0621504e-11,1.5093941e-06,0.00014545793,1.6921931e-10,4.3329533e-12,1.7970788e-11,5.1997295e-12,6.1202604e-10,5.9530207e-09,1.0656087e-11,1.8899422e-07,1.8213097e-05,1.5384971e-11,3.2092163e-12,1.7746079e-11,5.2079452e-12,7.6638813e-11,7.4721929e-10,1.0604351e-11,2.3634302e-08,2.2776042e-06,1.3558044e-11,3.1924107e-12,1.774289e-11,5.2078342e-12,1.0630655e-11,1.1493912e-10,1.0706158e-11,2.9546012e-09,2.8473085e-07,1.3287121e-11
0.012717966,6.1523074e-06,6.0393172e-06,2.6895153e-12,0.0011740077,0.011417099,1.2027078e-05,0.035086188,3.3808355,0.14064754,7.6959304e-07,7.5551912e-07,8.5843554e-12,0.00015674729,0.0015244671,1.7735232e-07,0.015581264,1.5014534,0.024044002,9.6216475e-08,9.4460681e-08,4.4614867e-12,1.9936855e-05,0.00019390621,2.7133049e-09,0.0039950204,0.38498095,0.0015373163,1.2027603e-08,1.1808364e-08,4.1301962e-12,2.5031106e-06,2.4345783e-05,5.2379601e-11,0.00067812478,0.065348715,4.2089334e-05,1.5034706e-09,1.4761823e-09,5.3031468e-12,3.1323486e-07,3.0466188e-06,1.1141421e-11,9.3452923e-05,0.0090058418,6.533113e-07,1.8796117e-10,1.8536504e-10,5.2639559e-12,3.916519e-08,3.8093458e-07,1.0625167e-11,1.1994031e-05,0.0011558426,1.032542e-08,2.37065e-11,2.9078941e-11,5.169587e-12,4.8959898e-09,4.7620286e-08,1.0621448e-11,1.5093941e-06,0.0001454579,1.6902724e-10,4.3325122e-12,1.7970785e-11,5.1996185e-12,6.1202604e-10,5.9530216e-09,1.065531e-11,1.8899422e-07,1.8213093e-05,1.5379059e-11,3.2110074e-12,1.7747446e-11,5.2115534e-12,7.6638813e-11,7.4721945e-10,1.0604129e-11,2.3634302e-08,2.2776042e-06,1.3557988e-11,3.1880499e-12,1.7741406e-11,5.2016169e-12,1.0630583e-11,1.149395e-10,1.0706269e-11,2.9546012e-09,2.8473085e-07,1.32864e-11
0.0144758,6.1523074e-06,6.0393945e-06,3.5040859e-12,0.0011740077,0.011416858,1.2001258e-05,0.035086215,3.3807867,0.1406416,7.6959304e-07,7.5553703e-07,8.5593199e-12,0.00015674729,0.001524451,1.765882e-07,0.015581265,1.5014409,0.024042651,9.6216475e-08,9.4463445e-08,4.4609871e-12,1.9936855e-05,0.00019390522,2.6893608e-09,0.0039950204,0.38497904,0.0015371737,1.2027603e-08,1.1808742e-08,4.1299741e-12,2.5031106e-06,2.4345725e-05,5.163231e-11,0.00067812478,0.065348543,4.2082011e-05,1.5034706e-09,1.4762316e-09,5.3032578e-12,3.1323486e-07,3.0466156e-06,1.1118495e-11,9.3452923e-05,0.0090058297,6.5308777e-07,1.8796119e-10,1.8537138e-10,5.2655103e-12,3.916519e-08,3.8093449e-07,1.0624224e-11,1.1994031e-05,0.0011558419,1.0318379e-08,2.370645e-11,2.9079329e-11,5.1691429e-12,4.8959898e-09,4.762029e-08,1.0621559e-11,1.5093941e-06,0.00014545785,1.6880825e-10,4.3329927e-12,1.7970571e-11,5.2009508e-12,6.1202604e-10,5.9530225e-09,1.0654866e-11,1.8899422e-07,1.8213092e-05,1.5372703e-11,3.2123121e-12,1.7747291e-11,5.2114424e-12,7.6638799e-11,7.4721973e-10,1.0603851e-11,2.3634302e-08,2.2776039e-06,1.3557655e-11,3.1897356e-12,1.7741758e-11,5.2052251e-12,1.0630621e-11,1.1493841e-10,1.0705437e-11,2.9546012e-09,2.8473082e-07,1.3286483e-11
0.016476595,6.1523074e-06,6.039515e-06,4.4315662e-12,0.0011740077,0.011416584,1.1971869e-05,0.035086244,3.3807309,0.14063485,7.6959304e-07,7.5556159e-07,8.5307317e-12,0.00015674729,0.0015244327,1.7571849e-07,0.015581265,1.5014265,0.024041113,9.6216475e-08,9.4467097e-08,4.46021e-12,1.9936855e-05,0.00019390411,2.6621079e-09,0.0039950204,0.38497689,0.0015370114,1.2027603e-08,1.1809234e-08,4.1300297e-12,2.5031106e-06,2.4345662e-05,5.078199e-11,0.00067812478,0.065348342,4.2073676e-05,1.5034706e-09,1.4762956e-09,5.3031468e-12,3.1323486e-07,3.0466124e-06,1.109246e-11,9.3452923e-05,0.0090058167,6.5283335e-07,1.8796117e-10,1.8537949e-10,5.2639004e-12,3.916519e-08,3.8093435e-07,1.0624113e-11,1.1994031e-05,0.001155841,1.0310366e-08,2.3706415e-11,2.9080327e-11,5.1685323e-12,4.8959898e-09,4.762029e-08,1.0621615e-11,1.5093941e-06,0.00014545779,1.6855894e-10,4.3339594e-12,1.7971834e-11,5.2017834e-12,6.1202604e-10,5.9530243e-09,1.0654089e-11,1.8899422e-07,1.8213088e-05,1.5365487e-11,3.2141683e-12,1.7746653e-11,5.2149396e-12,7.6638772e-11,7.4722012e-10,1.0602241e-11,2.3634302e-08,2.2776037e-06,1.35571e-11,3.1892115e-12,1.7742771e-11,5.2056137e-12,1.0630723e-11,1.1494054e-10,1.0705825e-11,2.9546012e-09,2.8473082e-07,1.3286428e-11
0.018753933,6.1523074e-06,6.0396951e-06,5.4870553e-12,0.0011740077,0.011416272,1.1938421e-05,0.035086278,3.3806674,0.14062715,7.6959304e-07,7.555949e-07,8.4984797e-12,0.00015674729,0.001524412,1.747286e-07,0.015581266,1.50141,0.024039362,9.6216475e-08,9.4471929e-08,4.4586557e-12,1.9936855e-05,0.00019390283,2.6310883e-09,0.0039950204,0.38497445,0.0015368266,1.2027603e-08,1.1809881e-08,4.1301407e-12,2.5031106e-06,2.4345589e-05,4.9813986e-11,0.00067812478,0.065348119,4.2064189e-05,1.5034706e-09,1.476379e-09,5.3037574e-12,3.1323486e-07,3.0466088e-06,1.1062706e-11,9.3452923e-05,0.0090058008,6.5254376e-07,1.8796117e-10,1.8539001e-10,5.264289e-12,3.916519e-08,3.8093424e-07,1.062278e-11,1.1994031e-05,0.00115584,1.0301244e-08,2.3706292e-11,2.9080958e-11,5.1668669e-12,4.8959898e-09,4.7620297e-08,1.0621448e-11,1.5093941e-06,0.00014545773,1.6827556e-10,4.3330231e-12,1.7970462e-11,5.2004512e-12,6.1202604e-10,5.9530261e-09,1.0654422e-11,1.8899422e-07,1.8213084e-05,1.5357049e-11,3.2108571e-12,1.7746181e-11,5.2104987e-12,7.6638813e-11,7.4722029e-10,1.0603962e-11,2.3634302e-08,2.2776035e-06,1.3557155e-11,3.1912702e-12,1.7741468e-11,5.2065019e-12,1.0630921e-11,1.1493873e-10,1.0707879e-11,2.9546012e-09,2.8473079e-07,1.3286622e-11
0.021346038,6.1523074e-06,6.0399548e-06,6.6884276e-12,0.0011740077,0.011415919,1.1900352e-05,0.035086319,3.380595,0.1406184,7.6959304e-07,7.5563963e-07,8.4617868e-12,0.00015674729,0.0015243887,1.7360192e-07,0.015581266,1.5013915,0.024037369,9.6216475e-08,9.4478295e-08,4.457934e-12,1.9936855e-05,0.0001939014,2.5957819e-09,0.0039950204,0.38497165,0.0015366164,1.2027603e-08,1.1810724e-08,4.1299186e-12,2.5031106e-06,2.4345507e-05,4.871209e-11,0.00067812478,0.065347865,4.2053391e-05,1.5034706e-09,1.4764874e-09,5.304035e-12,3.1323486e-07,3.0466049e-06,1.1029067e-11,9.3452923e-05,0.0090057831,6.5221414e-07,1.8796117e-10,1.8540366e-10,5.2646221e-12,3.916519e-08,3.8093415e-07,1.0621615e-11,1.1994031e-05,0.0011558388,1.0290862e-08,2.3706466e-11,2.9082681e-11,5.1691984e-12,4.8959898e-09,4.7620308e-08,1.0621115e-11,1.5093941e-06,0.00014545766,1.6795276e-10,4.3323053e-12,1.7970464e-11,5.1988969e-12,6.1202604e-10,5.9530292e-09,1.0654255e-11,1.8899422e-07,1.8213081e-05,1.5347612e-11,3.211239e-12,1.7747862e-11,5.2111648e-12,7.6638813e-11,7.4722084e-10,1.0604129e-11,2.3634302e-08,2.2776032e-06,1.3556822e-11,3.1910394e-12,1.7740902e-11,5.2061133e-12,1.0630659e-11,1.1494169e-10,1.0705936e-11,2.9546012e-09,2.8473079e-07,1.3286261e-11
0.024296413,6.1523078e-06,6.0403227e-06,8.0557783e-12,0.0011740077,0.01141552,1.1857024e-05,0.035086364,3.380513,0.14060843,7.6959304e-07,7.5569955e-07,8.4196539e-12,0.00015674729,0.0015243624,1.7231956e-07,0.015581267,1.5013701,0.024035101,9.6216475e-08,9.4486658e-08,4.4558246e-12,1.9936855e-05,0.00019389983,2.5555962e-09,0.0039950204,0.38496846,0.001536377,1.2027603e-08,1.1811824e-08,4.1300297e-12,2.5031106e-06,2.434542e-05,4.7457704e-11,0.00067812478,0.065347567,4.2041101e-05,1.5034706e-09,1.4766283e-09,5.3034244e-12,3.1323486e-07,3.046601e-06,1.0990819e-11,9.3452923e-05,0.0090057617,6.5183897e-07,1.8796117e-10,1.8542137e-10,5.2646221e-12,3.916519e-08,3.809341e-07,1.062056e-11,1.1994031e-05,0.0011558374,1.0279045e-08,2.3706313e-11,2.9084351e-11,5.1678106e-12,4.8959898e-09,4.7620329e-08,1.0620727e-11,1.5093941e-06,0.00014545757,1.6758528e-10,4.3319237e-12,1.7971687e-11,5.1978422e-12,6.1202604e-10,5.9530336e-09,1.0653645e-11,1.8899422e-07,1.8213073e-05,1.5336649e-11,3.2108543e-12,1.7746719e-11,5.2109983e-12,7.6638793e-11,7.472214e-10,1.060374e-11,2.3634302e-08,2.277603e-06,1.3556656e-11,3.1921527e-12,1.774036e-11,5.2087223e-12,1.0630589e-11,1.1494056e-10,1.0705548e-11,2.9546012e-09,2.8473076e-07,1.3286455e-11
0.02765458,6.1523078e-06,6.0408338e-06,9.6118669e-12,0.0011740078,0.011415066,1.1807711e-05,0.035086412,3.3804193,0.14059709,7.6959304e-07,7.5577941e-07,8.3719698e-12,0.00015674729,0.0015243324,1.7086002e-07,0.015581268,1.5013461,0.02403252,9.6216475e-08,9.4497629e-08,4.4548254e-12,1.9936855e-05,0.00019389806,2.5098572e-09,0.0039950199,0.38496482,0.0015361046,1.2027603e-08,1.1813257e-08,4.1299186e-12,2.5031106e-06,2.4345323e-05,4.6030568e-11,0.00067812484,0.065347239,4.2027112e-05,1.5034706e-09,1.4768113e-09,5.304146e-12,3.1323486e-07,3.0465969e-06,1.0947132e-11,9.3452923e-05,0.0090057384,6.5141195e-07,1.8796117e-10,1.8544445e-10,5.2642335e-12,3.916519e-08,3.809341e-07,1.0619117e-11,1.1994031e-05,0.001155836,1.0265594e-08,2.370633e-11,2.9087078e-11,5.1676441e-12,4.8959898e-09,4.7620361e-08,1.0621004e-11,1.5093941e-06,0.00014545748,1.6716739e-10,4.333449e-12,1.7970682e-11,5.2015059e-12,6.1202604e-10,5.9530394e-09,1.0654644e-11,1.8899422e-07,1.8213068e-05,1.5324325e-11,3.212138e-12,1.7748221e-11,5.2123306e-12,7.6638793e-11,7.4722228e-10,1.0603851e-11,2.3634302e-08,2.2776026e-06,1.3556434e-11,3.1908367e-12,1.7742635e-11,5.2073346e-12,1.0630416e-11,1.1494247e-10,1.0703771e-11,2.9546012e-09,2.8473076e-07,1.3286261e-11
0.031476901,6.1523083e-06,6.0415355e-06,1.1383006e-11,0.0011740078,0.011414552,1.1751587e-05,0.035086472,3.3803127,0.14058418,7.6959304e-07,7.5588525e-07,8.3176244e-12,0.00015674729,0.0015242987,1.6919882e-07,0.015581268,1.5013185,0.024029582,9.6216475e-08,9.4511989e-08,4.4532156e-12,1.9936855e-05,0.00019389605,2.4577975e-09,0.0039950199,0.38496071,0.0015357946,1.2027603e-08,1.1815124e-08,4.1296411e-12,2.5031106e-06,2.434522e-05,4.4405479e-11,0.00067812484,0.065346867,4.201119e-05,1.5034706e-09,1.477049e-09,5.3037019e-12,3.1323486e-07,3.0465931e-06,1.0896728e-11,9.3452923e-05,0.0090057123,6.5092591e-07,1.8796119e-10,1.8547429e-10,5.2650106e-12,3.916519e-08,3.8093415e-07,1.0617784e-11,1.1994031e-05,0.0011558343,1.0250285e-08,2.3706349e-11,2.9089854e-11,5.1683657e-12,4.8959898e-09,4.7620404e-08,1.0621337e-11,1.5093941e-06,0.00014545736,1.6669133e-10,4.3330873e-12,1.797148e-11,5.2010618e-12,6.1202604e-10,5.9530469e-09,1.0655921e-11,1.8899422e-07,1.8213063e-05,1.5310475e-11,3.212751e-12,1.7747546e-11,5.2127747e-12,7.6638799e-11,7.4722328e-10,1.0603518e-11,2.3634302e-08,2.2776021e-06,1.3555657e-11,3.190318e-12,1.7740235e-11,5.2037263e-12,1.0630588e-11,1.1494099e-10,1.0705603e-11,2.9546012e-09,2.8473073e-07,1.32864e-11
0.03582753,6.1523083e-06,6.04249e-06,1.3398394e-11,0.0011740078,0.011413969,1.1687712e-05,0.035086535,3.3801918,0.14056948,7.6959304e-07,7.560252e-07,8.2555074e-12,0.00015674729,0.0015242608,1.673081e-07,0.01558127,1.5012872,0.024026238,9.6216482e-08,9.4530783e-08,4.4508841e-12,1.9936855e-05,0.00019389385,2.3985435e-09,0.0039950204,0.38495603,0.0015354417,1.2027603e-08,1.1817553e-08,4.1295856e-12,2.5031106e-06,2.4345105e-05,4.2556125e-11,0.00067812484,0.065346435,4.1993068e-05,1.5034706e-09,1.4773577e-09,5.3038129e-12,3.1323486e-07,3.0465892e-06,1.0840329e-11,9.3452923e-05,0.0090056825,6.5037269e-07,1.8796117e-10,1.8551302e-10,5.2648441e-12,3.916519e-08,3.8093432e-07,1.0616008e-11,1.1994031e-05,0.0011558323,1.0232859e-08,2.370645e-11,2.9094003e-11,5.1691984e-12,4.8959898e-09,4.7620468e-08,1.0620615e-11,1.5093941e-06,0.00014545725,1.6614982e-10,4.3330474e-12,1.7970738e-11,5.2002291e-12,6.1202604e-10,5.9530576e-09,1.0654977e-11,1.8899422e-07,1.8213055e-05,1.5294654e-11,3.2132636e-12,1.7748563e-11,5.2141069e-12,7.6638786e-11,7.4722478e-10,1.0602574e-11,2.3634302e-08,2.2776017e-06,1.3555101e-11,3.1904991e-12,1.7742478e-11,5.2059468e-12,1.0630491e-11,1.14941e-10,1.0704104e-11,2.9546012e-09,2.847307e-07,1.328615e-11
0.040779488,6.1523087e-06,6.0437774e-06,1.5692558e-11,0.0011740079,0.011413312,1.1615017e-05,0.035086613,3.380054,0.14055276,7.695931e-07,7.5620972e-07,8.1853413e-12,0.00015674731,0.0015242182,1.6515618e-07,0.015581271,1.5012517,0.024022432,9.6216482e-08,9.4555311e-08,4.4491077e-12,1.9936855e-05,0.00019389139,2.3311018e-09,0.0039950204,0.38495067,0.00153504,1.2027603e-08,1.1820712e-08,4.1299741e-12,2.5031106e-06,2.4344985e-05,4.0451198e-11,0.00067812484,0.06534595,4.1972441e-05,1.5034706e-09,1.4777581e-09,5.3031468e-12,3.1323486e-07,3.046586e-06,1.0775991e-11,9.3452931e-05,0.0090056472,6.4974301e-07,1.8796117e-10,1.8556323e-10,5.2647331e-12,3.916519e-08,3.8093467e-07,1.0613843e-11,1.1994031e-05,0.0011558302,1.0213026e-08,2.3706452e-11,2.9098743e-11,5.1691429e-12,4.8959898e-09,4.7620556e-08,1.0620615e-11,1.5093941e-06,0.00014545712,1.6553309e-10,4.3325829e-12,1.7970653e-11,5.1995075e-12,6.1202604e-10,5.9530709e-09,1.065531e-11,1.8899422e-07,1.8213046e-05,1.5276197e-11,3.212007e-12,1.7745218e-11,5.2122195e-12,7.6638793e-11,7.4722678e-10,1.0603407e-11,2.3634302e-08,2.2776012e-06,1.3554768e-11,3.1925343e-12,1.774331e-11,5.2082783e-12,1.0630488e-11,1.1493976e-10,1.0704548e-11,2.9546012e-09,2.8473067e-07,1.3286316e-11
0.046415888,6.1523092e-06,6.0455031e-06,1.8303026e-11,0.0011740079,0.011412567,1.1532285e-05,0.035086695,3.3798969,0.14053372,7.695931e-07,7.5645232e-07,8.1050722e-12,0.00015674731,0.0015241704,1.6270699e-07,0.015581273,1.5012112,0.0240181,9.6216482e-08,9.4587314e-08,4.4460546e-12,1.9936855e-05,0.00019388869,2.2543413e-09,0.0039950204,0.38494465,0.0015345829,1.2027603e-08,1.1824817e-08,4.1300297e-12,2.5031106e-06,2.4344859e-05,3.8055559e-11,0.00067812484,0.065345399,4.1948963e-05,1.5034706e-09,1.4782778e-09,5.3033689e-12,3.1323486e-07,3.0465835e-06,1.0702383e-11,9.3452931e-05,0.009005609,6.4902631e-07,1.8796117e-10,1.8562829e-10,5.264289e-12,3.916519e-08,3.8093521e-07,1.0611456e-11,1.1994031e-05,0.0011558278,1.019045e-08,2.3706481e-11,2.9105551e-11,5.1694204e-12,4.8959898e-09,4.7620674e-08,1.0620949e-11,1.5093941e-06,0.00014545696,1.6483176e-10,4.3336732e-12,1.7972351e-11,5.2006177e-12,6.1202604e-10,5.9530896e-09,1.0655143e-11,1.8899422e-07,1.8213037e-05,1.5255547e-11,3.2098872e-12,1.7746573e-11,5.2081117e-12,7.6638799e-11,7.4722928e-10,1.0603185e-11,2.3634302e-08,2.2776007e-06,1.355388e-11,3.1911888e-12,1.7742446e-11,5.2062799e-12,1.0631078e-11,1.149392e-10,1.0707768e-11,2.9546012e-09,2.8473065e-07,1.3286261e-11
0.052831333,6.1523101e-06,6.0478051e-06,2.1274094e-11,0.0011740081,0.011411726,1.1438132e-05,0.035086792,3.3797183,0.14051206,7.695931e-07,7.5677065e-07,8.0138673e-12,0.00015674731,0.0015241168,1.599195e-07,0.015581273,1.5011652,0.02401317,9.6216482e-08,9.4629016e-08,4.4437232e-12,1.9936855e-05,0.00019388572,2.166974e-09,0.0039950204,0.38493773,0.0015340625,1.2027603e-08,1.1830148e-08,4.1296411e-12,2.5031106e-06,2.434473e-05,3.5328629e-11,0.00067812484,0.065344773,4.1922241e-05,1.5034706e-09,1.4789517e-09,5.3035909e-12,3.1323486e-07,3.0465826e-06,1.0618617e-11,9.3452931e-05,0.0090055643,6.4821055e-07,1.8796117e-10,1.8571263e-10,5.2635674e-12,3.916519e-08,3.8093606e-07,1.0609069e-11,1.1994031e-05,0.0011558249,1.0164755e-08,2.3706519e-11,2.9114114e-11,5.169476e-12,4.8959898e-09,4.7620841e-08,1.0620671e-11,1.5093941e-06,0.0001454568,1.6403268e-10,4.3326297e-12,1.7971343e-11,5.1995075e-12,6.1202604e-10,5.953114e-09,1.0656198e-11,1.8899422e-07,1.8213026e-05,1.523226e-11,3.2118548e-12,1.7749436e-11,5.2111648e-12,7.6638786e-11,7.4723266e-10,1.0602741e-11,2.3634302e-08,2.2776001e-06,1.3552937e-11,3.1881511e-12,1.7738965e-11,5.2030047e-12,1.0630789e-11,1.1493959e-10,1.0706436e-11,2.9546012e-09,2.8473062e-07,1.3286205e-11
0.060133498,6.152311e-06,6.0508605e-06,2.4655167e-11,0.0011740084,0.011410777,1.1330984e-05,0.035086904,3.3795152,0.1404874,7.695931e-07,7.5718759e-07,7.910228e-12,0.00015674731,0.001524057,1.5674699e-07,0.015581275,1.5011126,0.024007559,9.6216482e-08,9.4683308e-08,4.4398929e-12,1.9936855e-05,0.00019388249,2.0675358e-09,0.0039950199,0.38492987,0.0015334703,1.2027603e-08,1.1837071e-08,4.1298076e-12,2.5031106e-06,2.4344601e-05,3.2224667e-11,0.00067812484,0.065344051,4.1891825e-05,1.5034706e-09,1.4798255e-09,5.3028137e-12,3.1323486e-07,3.046584e-06,1.0523638e-11,9.3452931e-05,0.0090055149,6.4728206e-07,1.8796117e-10,1.8582184e-10,5.2642335e-12,3.916519e-08,3.8093731e-07,1.0605739e-11,1.1994031e-05,0.0011558216,1.0135508e-08,2.3706261e-11,2.9124664e-11,5.1668114e-12,4.8959898e-09,4.7621061e-08,1.0621004e-11,1.5093941e-06,0.00014545658,1.6312368e-10,4.3321657e-12,1.7971513e-11,5.1983418e-12,6.1202604e-10,5.953146e-09,1.0654755e-11,1.8899422e-07,1.8213015e-05,1.5205587e-11,3.2116519e-12,1.7745302e-11,5.2114979e-12,7.6638799e-11,7.4723683e-10,1.0603018e-11,2.3634302e-08,2.2775994e-06,1.3552159e-11,3.1893722e-12,1.7741001e-11,5.2033933e-12,1.0630673e-11,1.1494192e-10,1.0706491e-11,2.9546012e-09,2.8473059e-07,1.3286039e-11
0.068444943,6.1523119e-06,6.0549014e-06,2.8502645e-11,0.0011740085,0.011409707,1.1209049e-05,0.03508703,3.3792837,0.14045934,7.6959321e-07,7.5773266e-07,7.7925999e-12,0.00015674732,0.0015239903,1.5313634e-07,0.015581278,1.501053,0.024001173,9.6216482e-08,9.4753936e-08,4.4366733e-12,1.9936855e-05,0.00019387898,1.9543589e-09,0.0039950204,0.38492092,0.0015327962,1.2027603e-08,1.1846055e-08,4.1292525e-12,2.5031106e-06,2.4344479e-05,2.8692382e-11,0.00067812484,0.065343231,4.1857207e-05,1.5034706e-09,1.4809579e-09,5.3034799e-12,3.1323486e-07,3.0465883e-06,1.0415058e-11,9.3452931e-05,0.0090054572,6.4622524e-07,1.8796116e-10,1.8596334e-10,5.2639559e-12,3.916519e-08,3.8093907e-07,1.0602186e-11,1.1994031e-05,0.001155818,1.0102219e-08,2.3706396e-11,2.9138754e-11,5.1684212e-12,4.8959898e-09,4.7621359e-08,1.0621115e-11,1.5093941e-06,0.00014545636,1.6208879e-10,4.3334277e-12,1.7972695e-11,5.2016169e-12,6.1202604e-10,5.9531882e-09,1.0654866e-11,1.8899422e-07,1.8213001e-05,1.5175056e-11,3.2112511e-12,1.7747552e-11,5.2097771e-12,7.6638799e-11,7.472421e-10,1.0603129e-11,2.3634302e-08,2.2775987e-06,1.3551771e-11,3.1913879e-12,1.7747658e-11,5.2079452e-12,1.0630599e-11,1.1494136e-10,1.0704826e-11,2.9546012e-09,2.8473056e-07,1.3286289e-11
0.077905167,6.1523137e-06,6.0602297e-06,3.2881253e-11,0.0011740088,0.011408506,1.1070291e-05,0.035087172,3.3790205,0.14042741,7.6959321e-07,7.5844429e-07,7.6576523e-12,0.00015674732,0.0015239164,1.490271e-07,0.01558128,1.500985,0.023993904,9.6216482e-08,9.4845731e-08,4.4317328e-12,1.9936855e-05,0.00019387524,1.8255461e-09,0.0039950204,0.38491076,0.0015320291,1.2027603e-08,1.1857706e-08,4.129197e-12,2.5031106e-06,2.4344368e-05,2.4671432e-11,0.00067812484,0.065342307,4.1817805e-05,1.5034706e-09,1.4824254e-09,5.3031468e-12,3.1323486e-07,3.0465969e-06,1.0291934e-11,9.3452931e-05,0.0090053929,6.4502237e-07,1.8796117e-10,1.8614672e-10,5.2644555e-12,3.916519e-08,3.8094154e-07,1.0598356e-11,1.1994031e-05,0.0011558138,1.006433e-08,2.3706261e-11,2.9156646e-11,5.1672555e-12,4.8959898e-09,4.7621761e-08,1.0620727e-11,1.5093941e-06,0.00014545611,1.6091106e-10,4.3325543e-12,1.7972722e-11,5.2006177e-12,6.1202604e-10,5.9532437e-09,1.0654533e-11,1.8899422e-07,1.8212986e-05,1.5140333e-11,3.2102296e-12,1.7745928e-11,5.2089999e-12,7.6638813e-11,7.4724948e-10,1.0603574e-11,2.3634302e-08,2.2775978e-06,1.3550383e-11,3.1911401e-12,1.7742958e-11,5.2085003e-12,1.0631107e-11,1.1494034e-10,1.0708767e-11,2.9546012e-09,2.847305e-07,1.3286094e-11
0.088672952,6.152316e-06,6.0672346e-06,3.7863379e-11,0.0011740091,0.011407155,1.0912393e-05,0.035087336,3.3787212,0.14039106,7.6959327e-07,7.5937209e-07,7.5045525e-12,0.00015674734,0.0015238347,1.4435047e-07,0.015581283,1.5009078,0.023985632,9.6216489e-08,9.4964946e-08,4.4267923e-12,1.9936855e-05,0.00019387131,1.6789388e-09,0.0039950209,0.3848992,0.0015311559,1.2027603e-08,1.187281e-08,4.1295856e-12,2.5031106e-06,2.4344281e-05,2.0094981e-11,0.00067812484,0.065341249,4.1772959e-05,1.5034706e-09,1.4843259e-09,5.3032023e-12,3.1323486e-07,3.0466117e-06,1.0151879e-11,9.3452931e-05,0.0090053184,6.4365326e-07,1.8796117e-10,1.8638392e-10,5.2639559e-12,3.916519e-08,3.8094501e-07,1.0594414e-11,1.1994031e-05,0.0011558092,1.0021204e-08,2.3706401e-11,2.918063e-11,5.1680327e-12,4.8959898e-09,4.7622294e-08,1.0620615e-11,1.5093941e-06,0.00014545582,1.5957047e-10,4.3327434e-12,1.7973454e-11,5.2000071e-12,6.1202604e-10,5.9533165e-09,1.0653867e-11,1.8899422e-07,1.821297e-05,1.5100809e-11,3.2111635e-12,1.7747361e-11,5.2111093e-12,7.6638793e-11,7.4725892e-10,1.0603018e-11,2.3634302e-08,2.2775969e-06,1.3548773e-11,3.1916713e-12,1.7746048e-11,5.2083893e-12,1.0630759e-11,1.1494352e-10,1.070577e-11,2.9546012e-09,2.8473048e-07,1.3286344e-11
0.10092902,6.1523183e-06,6.07642e-06,4.3532844e-11,0.0011740096,0.011405642,1.0732721e-05,0.035087526,3.3783805,0.1403497,7.6959338e-07,7.6058001e-07,7.3305806e-12,0.00015674737,0.0015237447,1.3902822e-07,0.015581286,1.5008198,0.023976217,9.6216489e-08,9.511966e-08,4.4217408e-12,1.9936857e-05,0.00019386722,1.5120797e-09,0.0039950204,0.38488606,0.0015301621,1.2027603e-08,1.189238e-08,4.129197e-12,2.5031106e-06,2.4344235e-05,1.4886203e-11,0.0006781249,0.065340057,4.1721915e-05,1.5034706e-09,1.4867864e-09,5.3031468e-12,3.1323486e-07,3.0466349e-06,9.9926178e-12,9.3452931e-05,0.0090052346,6.4209495e-07,1.8796115e-10,1.8669097e-10,5.2630678e-12,3.916519e-08,3.8094973e-07,1.058964e-11,1.1994031e-05,0.0011558038,9.9721171e-09,2.3706313e-11,2.9210984e-11,5.1679216e-12,4.8959898e-09,4.7622997e-08,1.0620727e-11,1.5093941e-06,0.0001454555,1.5804436e-10,4.3327134e-12,1.7974129e-11,5.2005622e-12,6.1202604e-10,5.9534115e-09,1.0654921e-11,1.8899422e-07,1.8212952e-05,1.5055901e-11,3.2111596e-12,1.774836e-11,5.2110538e-12,7.6638813e-11,7.4727113e-10,1.0604129e-11,2.3634302e-08,2.2775962e-06,1.3547663e-11,3.1897855e-12,1.7743492e-11,5.2048921e-12,1.0630488e-11,1.1494449e-10,1.070477e-11,2.9546012e-09,2.8473045e-07,1.3286205e-11
0.11487908,6.1523215e-06,6.0884372e-06,4.9983795e-11,0.0011740102,0.011403951,1.0528281e-05,0.035087738,3.3779929,0.14030263,7.6959344e-07,7.6215076e-07,7.1325168e-12,0.00015674738,0.0015236465,1.3297133e-07,0.01558129,1.5007199,0.023965502,9.6216489e-08,9.5320253e-08,4.4150239e-12,1.9936857e-05,0.00019386309,1.3221734e-09,0.0039950204,0.3848711,0.001529031,1.2027603e-08,1.1917719e-08,4.129197e-12,2.5031106e-06,2.4344246e-05,8.9578345e-12,0.00067812484,0.065338694,4.1663819e-05,1.5034706e-09,1.4899701e-09,5.3032578e-12,3.1323486e-07,3.0466695e-06,9.8102082e-12,9.3452931e-05,0.0090051387,6.4032129e-07,1.8796117e-10,1.8708823e-10,5.2647886e-12,3.916519e-08,3.8095615e-07,1.0583701e-11,1.1994031e-05,0.0011557977,9.9162464e-09,2.3706506e-11,2.9251448e-11,5.1691984e-12,4.8959898e-09,4.7623928e-08,1.0619949e-11,1.5093941e-06,0.00014545514,1.5630791e-10,4.333246e-12,1.7976056e-11,5.2018945e-12,6.1202604e-10,5.9535363e-09,1.0655976e-11,1.8899422e-07,1.8212932e-05,1.5004914e-11,3.2115745e-12,1.7747347e-11,5.2112203e-12,7.6638786e-11,7.4728712e-10,1.0603018e-11,2.3634302e-08,2.2775951e-06,1.3545942e-11,3.1918444e-12,1.7746266e-11,5.209555e-12,1.0630693e-11,1.1494762e-10,1.0706269e-11,2.9546012e-09,2.8473042e-07,1.3286094e-11
0.13075728,6.152326e-06,6.1041255e-06,5.732359e-11,0.001174011,0.011402066,1.0295669e-05,0.035087984,3.3775516,0.14024907,7.6959361e-07,7.6419053e-07,6.9070305e-12,0.00015674741,0.0015235401,1.2607856e-07,0.015581296,1.5006061,0.023953308,9.6216496e-08,9.5580113e-08,4.4074189e-12,1.9936859e-05,0.00019385909,1.1060393e-09,0.0039950209,0.38485405,0.0015277437,1.2027603e-08,1.1950505e-08,4.1286419e-12,2.5031106e-06,2.4344345e-05,2.2106206e-12,0.00067812484,0.065337151,4.1597696e-05,1.5034706e-09,1.494087e-09,5.3032578e-12,3.1323486e-07,3.0467195e-06,9.6032071e-12,9.3452931e-05,0.0090050306,6.3830253e-07,1.8796117e-10,1.876018e-10,5.2647331e-12,3.916519e-08,3.8096476e-07,1.0576984e-11,1.1994031e-05,0.001155791,9.8526544e-09,2.3706431e-11,2.9302734e-11,5.1691984e-12,4.8959898e-09,4.7625157e-08,1.0619561e-11,1.5093941e-06,0.00014545473,1.5433088e-10,4.333746e-12,1.7977883e-11,5.2011728e-12,6.1202604e-10,5.9536984e-09,1.0653478e-11,1.8899422e-07,1.8212908e-05,1.4946849e-11,3.2115565e-12,1.7748336e-11,5.2103877e-12,7.6638793e-11,7.473081e-10,1.0603074e-11,2.3634302e-08,2.2775939e-06,1.3544332e-11,3.1918699e-12,1.7740186e-11,5.2076121e-12,1.0630738e-11,1.1494961e-10,1.0706103e-11,2.9546012e-09,2.8473039e-07,1.3286011e-11
0.1488301,6.1523315e-06,6.1245628e-06,6.5674466e-11,0.001174012,0.011399971,1.0031016e-05,0.035088267,3.3770502,0.14018811,7.6959378e-07,7.6683585e-07,6.6505135e-12,0.00015674744,0.0015234258,1.1823474e-07,0.015581301,1.5004767,0.023939431,9.6216496e-08,9.5916391e-08,4.3994808e-12,1.9936861e-05,0.00019385539,8.6005764e-10,0.0039950213,0.38483471,0.0015262787,1.2027603e-08,1.1992889e-08,4.1281423e-12,2.5031106e-06,2.4344567e-05,7.9837803e-12,0.00067812484,0.065335386,4.1522438e-05,1.5034706e-09,1.4994065e-09,5.3034244e-12,3.1323486e-07,3.0467904e-06,9.3680619e-12,9.3452931e-05,0.0090049086,6.360048e-07,1.8796117e-10,1.882651e-10,5.2637339e-12,3.916519e-08,3.8097633e-07,1.0569601e-11,1.1994031e-05,0.0011557833,9.7802738e-09,2.3706311e-11,2.9369434e-11,5.1684212e-12,4.8959898e-09,4.762677e-08,1.0619561e-11,1.5093941e-06,0.00014545428,1.5208096e-10,4.3329246e-12,1.797928e-11,5.2010063e-12,6.1202604e-10,5.9539107e-09,1.0655143e-11,1.8899422e-07,1.8212882e-05,1.4880652e-11,3.2133163e-12,1.7749415e-11,5.2124971e-12,7.6638813e-11,7.4733519e-10,1.060374e-11,2.3634302e-08,2.2775928e-06,1.3542056e-11,3.1875481e-12,1.7737409e-11,5.2022275e-12,1.0630683e-11,1.149521e-10,1.0706158e-11,2.9546012e-09,2.8473036e-07,1.3286094e-11
0.16940088,6.1523388e-06,6.1511291e-06,7.5174866e-11,0.0011740134,0.011397655,9.729925e-06,0.035088588,3.3764794,0.14011875,7.6959401e-07,7.7026135e-07,6.3581362e-12,0.0001567475,0.0015233048,1.0930892e-07,0.015581308,1.5003294,0.023923638,9.6216503e-08,9.6351052e-08,4.3905435e-12,1.9936861e-05,0.00019385233,5.8011096e-10,0.0039950213,0.38481268,0.0015246113,1.2027603e-08,1.2047623e-08,4.1276427e-12,2.5031106e-06,2.4344963e-05,1.5896173e-11,0.0006781249,0.065333396,4.1436783e-05,1.5034706e-09,1.506273e-09,5.3036464e-12,3.1323486e-07,3.0468891e-06,9.1001651e-12,9.3452931e-05,0.0090047689,6.3338956e-07,1.8796117e-10,1.891212e-10,5.2641225e-12,3.916519e-08,3.8099171e-07,1.0561219e-11,1.1994031e-05,0.0011557747,9.6978903e-09,2.3706445e-11,2.9455202e-11,5.1690874e-12,4.8959898e-09,4.7628884e-08,1.0619228e-11,1.5093941e-06,0.00014545376,1.4951995e-10,4.3329663e-12,1.7979984e-11,5.2001181e-12,6.1202604e-10,5.9541869e-09,1.0654699e-11,1.8899422e-07,1.8212855e-05,1.4805462e-11,3.2103341e-12,1.7745617e-11,5.2092219e-12,7.6638793e-11,7.4737022e-10,1.0603185e-11,2.3634302e-08,2.2775916e-06,1.3539669e-11,3.1917223e-12,1.7743128e-11,5.2076121e-12,1.0630575e-11,1.1495488e-10,1.0705881e-11,2.9546012e-09,2.8473036e-07,1.32859e-11
0.19281489,6.1523483e-06,6.1855867e-06,8.598211e-11,0.001174015,0.011395105,9.3874022e-06,0.035088956,3.3758304,0.14003982,7.6959429e-07,7.7468968e-07,6.0257355e-12,0.00015674754,0.0015231785,9.9152175e-08,0.015581316,1.500162,0.023905667,9.6216517e-08,9.6912082e-08,4.3794968e-12,1.9936862e-05,0.00019385033,2.6151492e-10,0.0039950218,0.38478765,0.0015227136,1.2027604e-08,1.2118218e-08,4.1275316e-12,2.5031109e-06,2.43456e-05,2.4901303e-11,0.0006781249,0.065331124,4.1339295e-05,1.5034707e-09,1.5151256e-09,5.3033689e-12,3.1323489e-07,3.0470244e-06,8.7952978e-12,9.3452931e-05,0.0090046125,6.3041296e-07,1.8796117e-10,1.9022475e-10,5.2638449e-12,3.916519e-08,3.8101211e-07,1.0551671e-11,1.1994031e-05,0.0011557648,9.6041213e-09,2.3706512e-11,2.9566138e-11,5.1698645e-12,4.8959898e-09,4.7631652e-08,1.0618562e-11,1.5093941e-06,0.00014545319,1.4660484e-10,4.3331692e-12,1.7985176e-11,5.2010618e-12,6.1202604e-10,5.9545471e-09,1.0654588e-11,1.8899422e-07,1.8212824e-05,1.4719503e-11,3.2106548e-12,1.7746679e-11,5.2111093e-12,7.6638813e-11,7.4741596e-10,1.0603518e-11,2.3634302e-08,2.2775905e-06,1.3536838e-11,3.1858398e-12,1.77352e-11,5.1986748e-12,1.0630647e-11,1.1495894e-10,1.0706158e-11,2.9546012e-09,2.8473039e-07,1.3285567e-11
0.2194651,6.152361e-06,6.2301692e-06,9.8275721e-11,0.0011740172,0.011392315,8.9977751e-06,0.035089377,3.375092,0.13995002,7.6959469e-07,7.8040352e-07,5.6478155e-12,0.00015674761,0.0015230499,8.759519e-08,0.015581326,1.4999716,0.023885216,9.6216532e-08,9.7635009e-08,4.3675064e-12,1.9936864e-05,0.00019384993,1.0105977e-10,0.0039950218,0.38475925,0.001520554,1.2027604e-08,1.2209124e-08,4.1273096e-12,2.5031109e-06,2.4346564e-05,3.548023e-11,0.0006781249,0.065328546,4.1228341e-05,1.5034707e-09,1.5265216e-09,5.3029803e-12,3.1323489e-07,3.0472086e-06,8.4481311e-12,9.3452923e-05,0.0090044336,6.2702508e-07,1.8796117e-10,1.9164531e-10,5.2644555e-12,3.916519e-08,3.8103911e-07,1.0541124e-11,1.1994031e-05,0.0011557537,9.4973944e-09,2.3706277e-11,2.9708801e-11,5.167311e-12,4.8959898e-09,4.7635275e-08,1.0618284e-11,1.5093941e-06,0.00014545255,1.4328688e-10,4.3324424e-12,1.7986019e-11,5.199452e-12,6.1202604e-10,5.9550151e-09,1.0654588e-11,1.8899422e-07,1.8212793e-05,1.4621998e-11,3.2152512e-12,1.775404e-11,5.2164939e-12,7.6638793e-11,7.4747519e-10,1.0603129e-11,2.3634302e-08,2.2775894e-06,1.3534118e-11,3.1937053e-12,1.7743928e-11,5.2100546e-12,1.0630491e-11,1.1496759e-10,1.0704326e-11,2.9546012e-09,2.8473045e-07,1.3285206e-11
0.24979881,6.1523765e-06,6.2876984e-06,1.1225898e-10,0.00117402,0.011389284,8.5546028e-06,0.035089865,3.3742523,0.13984784,7.695952e-07,7.8775935e-07,5.2176596e-12,0.00015674772,0.0015229229,7.4445489e-08,0.015581338,1.4997551,0.023861945,9.6216539e-08,9.8564641e-08,4.3536841e-12,1.9936868e-05,0.00019385199,5.1367499e-10,0.0039950223,0.38472694,0.0015180963,1.2027604e-08,1.2325957e-08,4.1264769e-12,2.5031109e-06,2.4347974e-05,4.8366311e-11,0.00067812495,0.065325625,4.1102062e-05,1.5034707e-09,1.5411641e-09,5.3035909e-12,3.1323489e-07,3.0474571e-06,8.0530582e-12,9.3452923e-05,0.0090042325,6.231691e-07,1.8796117e-10,1.9347032e-10,5.2643445e-12,3.916519e-08,3.810747e-07,1.0528634e-11,1.1994031e-05,0.0011557413,9.3759185e-09,2.3706509e-11,2.9893751e-11,5.1700866e-12,4.8959898e-09,4.7640007e-08,1.061784e-11,1.5093941e-06,0.00014545185,1.3951063e-10,4.3314046e-12,1.7989421e-11,5.1976756e-12,6.1202604e-10,5.9556244e-09,1.0655254e-11,1.8899422e-07,1.8212757e-05,1.4510615e-11,3.2094416e-12,1.7743963e-11,5.2082783e-12,7.6638806e-11,7.4755213e-10,1.0603574e-11,2.3634302e-08,2.2775885e-06,1.3530455e-11,3.1964002e-12,1.774686e-11,5.2138294e-12,1.0630902e-11,1.1497309e-10,1.070688e-11,2.9546012e-09,2.8473053e-07,1.3285567e-11
0.28432514,6.152397e-06,6.3617058e-06,1.2816148e-10,0.0011740237,0.011386023,8.0505753e-06,0.035090417,3.3732979,0.13973159,7.6959583e-07,7.9720371e-07,4.7281623e-12,0.00015674786,0.0015228034,5.94843e-08,0.015581353,1.4995091,0.023835465,9.6216567e-08,9.9757095e-08,4.3376414e-12,1.9936871e-05,0.00019385753,9.8322556e-10,0.0039950237,0.38469023,0.0015152994,1.2027606e-08,1.2475754e-08,4.1260884e-12,2.5031111e-06,2.4349978e-05,6.3031802e-11,0.00067812501,0.06532231,4.0958344e-05,1.5034707e-09,1.5599332e-09,5.3033133e-12,3.1323489e-07,3.0477904e-06,7.6066375e-12,9.3452923e-05,0.0090040043,6.1878038e-07,1.8796117e-10,1.9580972e-10,5.2644555e-12,3.916519e-08,3.8112151e-07,1.0514867e-11,1.1994031e-05,0.0011557274,9.2376562e-09,2.370636e-11,3.0130672e-11,5.1679216e-12,4.8959898e-09,4.7646179e-08,1.0617729e-11,1.5093941e-06,0.00014545106,1.352124e-10,4.3328674e-12,1.7997267e-11,5.1999516e-12,6.1202604e-10,5.9564158e-09,1.0653867e-11,1.8899422e-07,1.8212721e-05,1.438441e-11,3.2111744e-12,1.7750608e-11,5.2106652e-12,7.6638786e-11,7.4765188e-10,1.0602519e-11,2.3634302e-08,2.2775878e-06,1.3526569e-11,3.1887108e-12,1.774245e-11,5.2040039e-12,1.0630495e-11,1.1498415e-10,1.0704659e-11,2.9546012e-09,2.8473067e-07,1.3285206e-11
0.32362358,6.1524233e-06,6.4565729e-06,1.4624579e-10,0.0011740284,0.011382553,7.4773984e-06,0.035091065,3.3722126,0.13959933,7.6959662e-07,8.092909e-07,4.171663e-12,0.00015674802,0.0015227,4.2463023e-08,0.015581369,1.4992293,0.023805336,9.6216588e-08,1.0128207e-07,4.3202664e-12,1.9936879e-05,0.00019386795,1.5175527e-09,0.0039950241,0.38464853,0.0015121166,1.2027606e-08,1.2667245e-08,4.1260884e-12,2.5031113e-06,2.4352781e-05,7.9722284e-11,0.00067812495,0.065318547,4.079478e-05,1.5034707e-09,1.5839224e-09,5.3032023e-12,3.1323489e-07,3.0482347e-06,7.1025408e-12,9.3452931e-05,0.0090037463,6.1378535e-07,1.8796117e-10,1.9879964e-10,5.264178e-12,3.916519e-08,3.8118296e-07,1.0498602e-11,1.1994031e-05,0.0011557118,9.0802885e-09,2.3706341e-11,3.0435304e-11,5.1676996e-12,4.8959898e-09,4.7654222e-08,1.0617118e-11,1.5093941e-06,0.00014545022,1.3031992e-10,4.3342968e-12,1.8007174e-11,5.2031712e-12,6.1202604e-10,5.9574443e-09,1.0654644e-11,1.8899422e-07,1.8212684e-05,1.4240553e-11,3.209714e-12,1.774394e-11,5.2090554e-12,7.6638786e-11,7.4778128e-10,1.060263e-11,2.3634302e-08,2.2775876e-06,1.3522017e-11,3.1927286e-12,1.7749031e-11,5.2091664e-12,1.0630574e-11,1.1499773e-10,1.0705381e-11,2.9546012e-09,2.8473093e-07,1.3285234e-11
0.36835372,6.1524579e-06,6.5776781e-06,1.6680779e-10,0.0011740347,0.011378918,6.8256658e-06,0.035091799,3.3709791,0.13944888,7.6959776e-07,8.2470154e-07,3.5380032e-12,0.00015674822,0.0015226244,2.3099212e-08,0.015581392,1.4989114,0.023771055,9.6216624e-08,1.0322513e-07,4.2997828e-12,1.9936884e-05,0.00019388519,2.1255735e-09,0.0039950251,0.38460118,0.0015084947,1.2027606e-08,1.2911165e-08,4.1252002e-12,2.5031115e-06,2.4356648e-05,9.8717257e-11,0.00067812507,0.065314285,4.0608631e-05,1.5034707e-09,1.614475e-09,5.3037019e-12,3.1323492e-07,3.0488252e-06,6.5289996e-12,9.3452938e-05,0.0090034548,6.081003e-07,1.8796117e-10,2.0260797e-10,5.2641225e-12,3.916519e-08,3.8126342e-07,1.0480339e-11,1.1994031e-05,0.0011556944,8.9011754e-09,2.3706528e-11,3.0825561e-11,5.1699756e-12,4.8959898e-09,4.7664706e-08,1.0617063e-11,1.5093941e-06,0.00014544929,1.2475143e-10,4.3333575e-12,1.8013991e-11,5.2008398e-12,6.1202604e-10,5.9587801e-09,1.065531e-11,1.8899422e-07,1.8212648e-05,1.4077017e-11,3.2101071e-12,1.7744762e-11,5.2083893e-12,7.6638827e-11,7.4794931e-10,1.0604517e-11,2.3634302e-08,2.2775878e-06,1.3516688e-11,3.1890079e-12,1.7735095e-11,5.2047255e-12,1.0630494e-11,1.1501496e-10,1.0704881e-11,2.9546012e-09,2.8473127e-07,1.3284984e-11
0.4192663,6.152502e-06,6.7315332e-06,1.901842e-10,0.0011740426,0.011375186,6.0847156e-06,0.035092652,3.3695772,0.13927774,7.6959913e-07,8.4426057e-07,2.8175795e-12,0.00015674852,0.0015225926,1.0720645e-09,0.015581418,1.4985502,0.023732054,9.6216667e-08,1.0569008e-07,4.2766901e-12,1.9936893e-05,0.00019391176,2.8174268e-09,0.0039950269,0.38454744,0.0015043734,1.2027608e-08,1.3220528e-08,4.124201e-12,2.503112e-06,2.4361922e-05,1.2033485e-10,0.00067812519,0.065309457,4.0396785e-05,1.5034708e-09,1.6532204e-09,5.3042015e-12,3.1323492e-07,3.0496064e-06,5.8760774e-12,9.3452938e-05,0.0090031279,6.0162996e-07,1.8796119e-10,2.0743803e-10,5.2649551e-12,3.916519e-08,3.8136875e-07,1.0459411e-11,1.1994031e-05,0.0011556748,8.6973138e-09,2.3706417e-11,3.1322861e-11,5.1687543e-12,4.8959898e-09,4.7678341e-08,1.0616175e-11,1.5093941e-06,0.00014544828,1.1841372e-10,4.3307658e-12,1.8026986e-11,5.1956772e-12,6.1202604e-10,5.9605147e-09,1.0654866e-11,1.8899422e-07,1.8212611e-05,1.3890472e-11,3.2117028e-12,1.7749168e-11,5.2113314e-12,7.6638793e-11,7.4816703e-10,1.0603185e-11,2.3634302e-08,2.2775889e-06,1.3510693e-11,3.1946249e-12,1.7745088e-11,5.2103877e-12,1.0630621e-11,1.1503705e-10,1.0705548e-11,2.9546012e-09,2.8473178e-07,1.3285095e-11
0.47721585,6.1525598e-06,6.9259067e-06,2.1675539e-10,0.0011740527,0.011371464,5.2424693e-06,0.035093639,3.3679841,0.13908308,7.69601e-07,8.6895341e-07,1.9978463e-12,0.00015674888,0.001522627,2.3982695e-08,0.01558145,1.4981399,0.023687685,9.6216723e-08,1.0880101e-07,4.2501558e-12,1.9936906e-05,0.000193951,3.6046385e-09,0.0039950283,0.38448644,0.0014996838,1.202761e-08,1.3610897e-08,4.1232018e-12,2.503112e-06,2.4369052e-05,1.4493551e-10,0.00067812525,0.065303996,4.0155698e-05,1.5034708e-09,1.7021076e-09,5.3031468e-12,3.1323492e-07,3.0506374e-06,5.1528781e-12,9.3452938e-05,0.0090027591,5.9426593e-07,1.8796117e-10,2.1353316e-10,5.2639004e-12,3.916519e-08,3.8150628e-07,1.0436485e-11,1.1994031e-05,0.0011556533,8.465285e-09,2.3706365e-11,3.1957891e-11,5.1681992e-12,4.8959898e-09,4.769608e-08,1.0615286e-11,1.5093941e-06,0.00014544721,1.1119972e-10,4.3341138e-12,1.8049619e-11,5.2031157e-12,6.1202604e-10,5.9627658e-09,1.0655477e-11,1.8899422e-07,1.821258e-05,1.3677726e-11,3.2124858e-12,1.7746547e-11,5.2111648e-12,7.663882e-11,7.484493e-10,1.0604184e-11,2.3634302e-08,2.2775914e-06,1.3504087e-11,3.1946238e-12,1.774674e-11,5.2128302e-12,1.0630491e-11,1.1506379e-10,1.0704937e-11,2.9546012e-09,2.8473249e-07,1.3284873e-11
0.54317498,6.1526334e-06,7.1699092e-06,2.4695279e-10,0.0011740661,0.011367904,4.2852527e-06,0.035094775,3.3661747,0.13886171,7.6960328e-07,8.999375e-07,2.1412039e-12,0.00015674935,0.0015227569,5.2478559e-08,0.01558149,1.497674,0.023637212,9.6216795e-08,1.1270372e-07,4.2200132e-12,1.9936921e-05,0.00019400725,4.50031e-09,0.0039950302,0.38441724,0.0014943478,1.2027613e-08,1.4100576e-08,4.1222581e-12,2.5031127e-06,2.4378631e-05,1.7293134e-10,0.00067812536,0.06529782,3.988134e-05,1.5034709e-09,1.7634285e-09,5.304035e-12,3.1323492e-07,3.0519939e-06,4.5335957e-12,9.3452945e-05,0.0090023438,5.8588488e-07,1.8796119e-10,2.2118009e-10,5.2642335e-12,3.9165194e-08,3.8168577e-07,1.0409174e-11,1.1994031e-05,0.0011556294,8.2011987e-09,2.3706316e-11,3.2760294e-11,5.1680327e-12,4.8959898e-09,4.771913e-08,1.0614953e-11,1.5093941e-06,0.00014544606,1.0298923e-10,4.3338714e-12,1.8069412e-11,5.2025051e-12,6.1202604e-10,5.9656857e-09,1.0655754e-11,1.8899422e-07,1.8212557e-05,1.3436446e-11,3.2149702e-12,1.7755932e-11,5.2163274e-12,7.6638772e-11,7.4881529e-10,1.060263e-11,2.3634302e-08,2.2775957e-06,1.3496149e-11,3.1911307e-12,1.7741204e-11,5.2073346e-12,1.0630694e-11,1.1510348e-10,1.0705659e-11,2.9546012e-09,2.8473349e-07,1.3284512e-11
0.61825076,6.1527294e-06,7.4740242e-06,2.812639e-10,0.0011740832,0.011364726,3.1975966e-06,0.035096101,3.3641193,0.13860996,7.6960629e-07,9.3854794e-07,2.8169134e-12,0.00015674994,0.0015230223,8.4884715e-08,0.015581541,1.4971451,0.023579801,9.6216894e-08,1.1756665e-07,4.1857073e-12,1.9936941e-05,0.0001940863,5.5193304e-09,0.0039950339,0.3843388,0.0014882768,1.2027614e-08,1.4710709e-08,4.1215364e-12,2.5031134e-06,2.4391424e-05,2.0478952e-10,0.00067812548,0.065290838,3.9569127e-05,1.5034709e-09,1.8398326e-09,5.3029803e-12,3.1323495e-07,3.0537747e-06,3.8288261e-12,9.3452953e-05,0.0090018809,5.7634646e-07,1.8796119e-10,2.307103e-10,5.2639004e-12,3.9165194e-08,3.8191968e-07,1.0378975e-11,1.1994031e-05,0.0011556032,7.9006277e-09,2.3706379e-11,3.3772159e-11,5.1681992e-12,4.8959898e-09,4.7749072e-08,1.0613121e-11,1.5093941e-06,0.00014544489,9.3644092e-11,4.3318001e-12,1.8095067e-11,5.1975646e-12,6.1202604e-10,5.9694725e-09,1.0654477e-11,1.8899422e-07,1.8212542e-05,1.3161805e-11,3.2126849e-12,1.7750572e-11,5.2116644e-12,7.6638806e-11,7.4928941e-10,1.0604018e-11,2.3634302e-08,2.2776023e-06,1.3487489e-11,3.1919244e-12,1.7746393e-11,5.2085003e-12,1.0630627e-11,1.1515091e-10,1.0705603e-11,2.9546012e-09,2.8473482e-07,1.3284651e-11
0.70370325,6.1528531e-06,7.8500898e-06,3.2023961e-10,0.0011741053,0.011362236,1.9620164e-06,0.03509764,3.3617864,0.13832373,7.6961021e-07,9.8629664e-07,3.6074477e-12,0.00015675074,0.0015234762,1.2173331e-07,0.015581603,1.4965447,0.023514502,9.6217015e-08,1.2358078e-07,4.1473491e-12,1.9936966e-05,0.00019419569,6.6786164e-09,0.0039950376,0.38424996,0.0014813697,1.2027619e-08,1.5465297e-08,4.1204817e-12,2.503114e-06,2.4408428e-05,2.4104208e-10,0.00067812571,0.065282963,3.9213848e-05,1.5034711e-09,1.9343278e-09,5.3034244e-12,3.1323498e-07,3.0561077e-06,3.026579e-12,9.345296e-05,0.0090013612,5.6549103e-07,1.879612e-10,2.425003e-10,5.2647886e-12,3.9165194e-08,3.8222421e-07,1.0343892e-11,1.1994032e-05,0.0011555746,7.5585342e-09,2.3706438e-11,3.5040457e-11,5.1689764e-12,4.8959898e-09,4.778795e-08,1.0613066e-11,1.5093941e-06,0.0001454437,8.3324181e-11,4.3339325e-12,1.8137112e-11,5.2018945e-12,6.1202604e-10,5.9743814e-09,1.0654588e-11,1.8899422e-07,1.8212544e-05,1.2848389e-11,3.2096118e-12,1.7751243e-11,5.2092219e-12,7.6638799e-11,7.4990358e-10,1.0603407e-11,2.3634302e-08,2.2776123e-06,1.3477996e-11,3.1856872e-12,1.7731507e-11,5.1972315e-12,1.0630723e-11,1.1521281e-10,1.0705992e-11,2.9546012e-09,2.8473667e-07,1.3283818e-11
0.80096669,6.1530127e-06,8.3112282e-06,3.6450254e-10,0.001174134,0.011360855,5.5876825e-07,0.035099432,3.3591385,0.13799833,7.6961527e-07,1.0448653e-06,4.649614e-12,0.00015675175,0.0015241889,1.6362763e-07,0.015581681,1.4958638,0.023440242,9.6217178e-08,1.3095897e-07,4.1031623e-12,1.9936999e-05,0.00019434525,7.9973848e-09,0.0039950428,0.38414937,0.001473512,1.2027624e-08,1.6391114e-08,4.1197601e-12,2.5031152e-06,2.4430939e-05,2.8229341e-10,0.000678126,0.065274082,3.8809575e-05,1.5034712e-09,2.0502708e-09,5.3032023e-12,3.1323501e-07,3.0591589e-06,2.1135316e-12,9.3452967e-05,0.0090007829,5.5313694e-07,1.8796119e-10,2.5697061e-10,5.2641225e-12,3.9165194e-08,3.8262036e-07,1.0304479e-11,1.1994032e-05,0.0011555436,7.1691856e-09,2.3706471e-11,3.6617334e-11,5.1689208e-12,4.8959898e-09,4.7838384e-08,1.0611179e-11,1.5093941e-06,0.00014544255,7.1623207e-11,4.3334871e-12,1.8186317e-11,5.2011728e-12,6.1202604e-10,5.980743e-09,1.0654311e-11,1.8899422e-07,1.8212573e-05,1.2492313e-11,3.2094351e-12,1.7748653e-11,5.2085558e-12,7.6638799e-11,7.5069923e-10,1.0603074e-11,2.3634302e-08,2.2776264e-06,1.3466672e-11,3.1971329e-12,1.7752045e-11,5.2157723e-12,1.0630507e-11,1.1529551e-10,1.0704604e-11,2.9546012e-09,2.8473912e-07,1.3283458e-11
0.91167356,6.1532187e-06,8.871747e-06,4.1475323e-10,0.0011741709,0.01136115,1.0344174e-06,0.035101522,3.3561344,0.13762845,7.6962181e-07,1.1160968e-06,5.8341942e-12,0.00015675307,0.0015252521,2.1125117e-07,0.015581779,1.4950917,0.023355798,9.6217384e-08,1.3993498e-07,4.0522585e-12,1.9937042e-05,0.0001945478,9.4974573e-09,0.0039950493,0.38403553,0.0014645734,1.202763e-08,1.7517594e-08,4.1177062e-12,2.5031165e-06,2.4460634e-05,3.2923103e-10,0.00067812629,0.065264106,3.8349568e-05,1.5034715e-09,2.1913551e-09,5.3031468e-12,3.1323506e-07,3.0631422e-06,3.2025493e-12,9.3452982e-05,0.0090001393,5.3907758e-07,1.879612e-10,2.7458466e-10,5.264178e-12,3.9165197e-08,3.8313516e-07,1.0259071e-11,1.1994033e-05,0.0011555102,6.7260585e-09,2.3706389e-11,3.8563503e-11,5.1683102e-12,4.8959898e-09,4.7903786e-08,1.0609902e-11,1.5093942e-06,0.00014544149,5.8305805e-11,4.3332395e-12,1.824845e-11,5.2006732e-12,6.1202604e-10,5.9889831e-09,1.0654366e-11,1.8899422e-07,1.8212637e-05,1.2087165e-11,3.2163861e-12,1.7758734e-11,5.2175486e-12,7.6638799e-11,7.5172901e-10,1.0603685e-11,2.3634302e-08,2.2776469e-06,1.3453572e-11,3.1908874e-12,1.7740887e-11,5.206946e-12,1.0630576e-11,1.154004e-10,1.0705103e-11,2.9546012e-09,2.8474241e-07,1.3283513e-11
1.0376819,6.1534847e-06,9.5470577e-06,4.7178261e-10,0.0011742186,0.011363888,2.8426277e-06,0.035103977,3.3527284,0.13720811,7.6963028e-07,1.2019874e-06,7.3095419e-12,0.00015675474,0.0015267874,2.6537788e-07,0.015581902,1.4942169,0.023259789,9.6217654e-08,1.5076286e-07,3.9958592e-12,1.9937095e-05,0.00019482002,1.1203608e-08,0.0039950577,0.38390687,0.001454406,1.2027638e-08,1.8876772e-08,4.1152637e-12,2.5031181e-06,2.4499685e-05,3.8263676e-10,0.0006781267,0.065252878,3.7826169e-05,1.5034717e-09,2.361602e-09,5.3027582e-12,3.1323509e-07,3.0683345e-06,4.5176085e-12,9.3452996e-05,0.0089994287,5.2307791e-07,1.8796122e-10,2.9584687e-10,5.264178e-12,3.9165197e-08,3.8380352e-07,1.0208168e-11,1.1994033e-05,0.0011554747,6.2217302e-09,2.3706471e-11,4.0949286e-11,5.169698e-12,4.8959898e-09,4.7988536e-08,1.0607293e-11,1.5093942e-06,0.0001454406,4.3148318e-11,4.3315252e-12,1.8327494e-11,5.1980087e-12,6.1202604e-10,5.999651e-09,1.06542e-11,1.8899422e-07,1.821275e-05,1.1625756e-11,3.2103242e-12,1.7750516e-11,5.2078897e-12,7.6638813e-11,7.5306167e-10,1.0604129e-11,2.3634302e-08,2.2776749e-06,1.3438972e-11,3.19013e-12,1.7740445e-11,5.2038929e-12,1.0630769e-11,1.1553571e-10,1.0706047e-11,2.9546012e-09,2.8474682e-07,1.3282681e-11
1.1811068,6.1538271e-06,1.0353639e-05,5.3647919e-10,0.0011742798,0.011370085,4.8940823e-06,0.035106853,3.3488681,0.13673052,7.6964125e-07,1.3046873e-06,9.0479291e-12,0.00015675694,0.0015289526,3.2688342e-07,0.015582057,1.4932261,0.023150645,9.6217995e-08,1.6371708e-07,3.9305781e-12,1.9937166e-05,0.00019518346,1.314395e-08,0.0039950688,0.38376155,0.0014428421,1.202765e-08,2.0503322e-08,4.1139869e-12,2.5031204e-06,2.4550896e-05,4.4339848e-10,0.00067812728,0.065240294,3.7230669e-05,1.503472e-09,2.5653697e-09,5.3028137e-12,3.132352e-07,3.0750934e-06,6.013523e-12,9.3453018e-05,0.0089986436,5.0487061e-07,1.8796124e-10,3.213044e-10,5.2650106e-12,3.9165201e-08,3.846705e-07,1.0149603e-11,1.1994033e-05,0.0011554379,5.6477557e-09,2.3706526e-11,4.384727e-11,5.1697535e-12,4.8959898e-09,4.8098286e-08,1.0606627e-11,1.5093942e-06,0.00014544002,2.5896618e-11,4.3329177e-12,1.8435345e-11,5.2007287e-12,6.1202604e-10,6.0134551e-09,1.0654089e-11,1.8899422e-07,1.8212932e-05,1.1100676e-11,3.2111321e-12,1.7755547e-11,5.2110538e-12,7.6638793e-11,7.5478551e-10,1.0603685e-11,2.3634302e-08,2.2777135e-06,1.3422319e-11,3.1946065e-12,1.7746622e-11,5.2122195e-12,1.0631017e-11,1.1571056e-10,1.0707768e-11,2.9546012e-09,2.8475264e-07,1.3282403e-11
1.3443553,6.1542687e-06,1.1309077e-05,6.0984007e-10,0.0011743589,0.01138108,7.2204724e-06,0.035110246,3.344496,0.13618801,7.6965534e-07,1.4265103e-06,1.1036727e-11,0.00015675976,0.001531953,3.9675778e-07,0.015582252,1.4921049,0.023026592,9.6218443e-08,1.790943e-07,3.8568038e-12,1.9937259e-05,0.000195666,1.5350375e-08,0.0039950828,0.38359767,0.0014296911,1.2027664e-08,2.2434801e-08,4.1119885e-12,2.5031234e-06,2.4617881e-05,5.1252563e-10,0.00067812804,0.06522622,3.6553174e-05,1.5034726e-09,2.8073819e-09,5.3028693e-12,3.1323529e-07,3.0838773e-06,7.7163831e-12,9.345304e-05,0.0089977859,4.8415168e-07,1.8796126e-10,3.5155065e-10,5.2655103e-12,3.9165204e-08,3.8579392e-07,1.0083656e-11,1.1994034e-05,0.0011554003,4.9945265e-09,2.3706433e-11,4.7336905e-11,5.1689764e-12,4.8959898e-09,4.8240292e-08,1.0604517e-11,1.5093942e-06,0.00014543989,6.2617134e-12,4.3323257e-12,1.8566664e-11,5.1987303e-12,6.1202604e-10,6.031303e-09,1.0653811e-11,1.8899424e-07,1.8213206e-05,1.0502738e-11,3.2142546e-12,1.7761634e-11,5.2154392e-12,7.6638813e-11,7.5701362e-10,1.0604406e-11,2.3634302e-08,2.2777663e-06,1.3403334e-11,3.1960211e-12,1.7745838e-11,5.2139404e-12,1.0630645e-11,1.1594053e-10,1.0706047e-11,2.9546012e-09,2.8476035e-07,1.3281737e-11
1.5301674,6.1548367e-06,1.2432193e-05,6.9298334e-10,0.0011744607,0.011398626,9.8573202e-06,0.035114255,3.3395474,0.13557194,7.6967359e-07,1.5699572e-06,1.3679835e-11,0.00015676342,0.001536054,4.761191e-07,0.0155825,1.4908371,0.022885621,9.6219019e-08,1.9721676e-07,3.7728709e-12,1.9937379e-05,0.00019630352,1.7859042e-08,0.0039951014,0.38341302,0.001414737,1.2027682e-08,2.4712101e-08,4.1085468e-12,2.5031272e-06,2.4705278e-05,5.9116401e-10,0.00067812891,0.065210514,3.5782444e-05,1.5034731e-09,3.0927887e-09,5.3022586e-12,3.132354e-07,3.0952754e-06,9.79683e-12,9.3453076e-05,0.0089968527,4.6057542e-07,1.8796126e-10,3.8723247e-10,5.2636229e-12,3.9165208e-08,3.8724798e-07,1.0007828e-11,1.1994036e-05,0.001155363,4.2511112e-09,2.3706271e-11,5.1507465e-11,5.1671445e-12,4.8959898e-09,4.8423864e-08,1.060152e-11,1.5093943e-06,0.00014544047,2.4477087e-11,4.3331606e-12,1.8739789e-11,5.2006732e-12,6.120261e-10,6.0543615e-09,1.0653756e-11,1.8899424e-07,1.8213608e-05,9.8224484e-12,3.209436e-12,1.7758142e-11,5.2075566e-12,7.6638813e-11,7.5989148e-10,1.0604684e-11,2.3634302e-08,2.2778372e-06,1.3381685e-11,3.1899886e-12,1.7739584e-11,5.2052807e-12,1.0630646e-11,1.1623451e-10,1.0705936e-11,2.9546012e-09,2.8477052e-07,1.3280627e-11
1.7416619,6.1555675e-06,1.3743257e-05,7.8715878e-10,0.0011745917,0.011424997,1.2844356e-05,0.035119012,3.3339505,0.13487253,7.6969712e-07,1.7377516e-06,1.668099e-11,0.00015676813,0.0015415968,5.662289e-07,0.015582815,1.4894048,0.022725458,9.6219765e-08,2.1843725e-07,3.6772807e-12,1.9937532e-05,0.00019714201,2.0710928e-08,0.0039951252,0.38320535,0.0013977348,1.2027705e-08,2.7380098e-08,4.1056603e-12,2.5031322e-06,2.4819023e-05,6.8061629e-10,0.00067813019,0.065193057,3.4905712e-05,1.5034738e-09,3.42725e-09,5.3031468e-12,3.1323555e-07,3.110041e-06,1.2418122e-11,9.345312e-05,0.0089958468,4.3374877e-07,1.8796127e-10,4.2906143e-10,5.2646221e-12,3.9165212e-08,3.8912745e-07,9.9217856e-12,1.1994037e-05,0.001155328,3.4050744e-09,2.3706445e-11,5.6454535e-11,5.1691429e-12,4.8959903e-09,4.8660901e-08,1.0598966e-11,1.5093943e-06,0.00014544204,5.0948412e-11,4.3343549e-12,1.8962904e-11,5.2026161e-12,6.120261e-10,6.0841194e-09,1.0654255e-11,1.8899424e-07,1.8214183e-05,9.0483454e-12,3.2112219e-12,1.7764146e-11,5.2116644e-12,7.6638779e-11,7.6360451e-10,1.0602519e-11,2.3634302e-08,2.2779325e-06,1.3357093e-11,3.1924782e-12,1.7744495e-11,5.2097771e-12,1.0630609e-11,1.1661321e-10,1.0705437e-11,2.9546012e-09,2.8478391e-07,1.328021e-11
1.9823884,6.1565056e-06,1.5264255e-05,8.937594e-10,0.0011747599,0.011463119,1.6225904e-05,0.035124671,3.3276262,0.1340788,7.6972754e-07,1.9328836e-06,2.0087265e-11,0.00015677421,0.0015490183,6.6850873e-07,0.015583214,1.4877887,0.022543538,9.6220731e-08,2.4314539e-07,3.5688674e-12,1.9937732e-05,0.00019824012,2.395244e-08,0.0039951559,0.38297218,0.001378407,1.2027735e-08,3.0488518e-08,4.1025516e-12,2.5031384e-06,2.4966679e-05,7.8236084e-10,0.00067813171,0.065173723,3.3908481e-05,1.5034748e-09,3.8170458e-09,5.3035354e-12,3.1323574e-07,3.1291336e-06,1.5503654e-11,9.3453178e-05,0.0089947768,4.0322491e-07,1.8796131e-10,4.7782694e-10,5.2647331e-12,3.9165219e-08,3.9155316e-07,9.8238639e-12,1.1994039e-05,0.0011552976,2.4422714e-09,2.3706639e-11,6.2281146e-11,5.1708637e-12,4.8959903e-09,4.8966541e-08,1.0595969e-11,1.5093943e-06,0.00014544504,8.107548e-11,4.3310399e-12,1.9242597e-11,5.1964544e-12,6.120261e-10,6.1224736e-09,1.0654921e-11,1.8899424e-07,1.8214985e-05,8.1668838e-12,3.2114155e-12,1.7767978e-11,5.2118865e-12,7.663882e-11,7.6838952e-10,1.0604406e-11,2.3634302e-08,2.2780596e-06,1.3329449e-11,3.1896957e-12,1.7741544e-11,5.2047255e-12,1.0630565e-11,1.1710521e-10,1.0704992e-11,2.9546012e-09,2.8480147e-07,1.3279183e-11
2.2563873,6.1577098e-06,1.7019189e-05,1.0143352e-09,0.0011749758,0.01151672,2.0051277e-05,0.035131421,3.3204875,0.1331784,7.6976664e-07,2.1586618e-06,2.3952507e-11,0.00015678206,0.0015588729,7.8455823e-07,0.015583722,1.4859672,0.022336964,9.6221981e-08,2.7177512e-07,3.4454661e-12,1.993799e-05,0.00019967223,2.7636098e-08,0.003995196,0.38271093,0.0013564393,1.2027775e-08,3.4092917e-08,4.0982773e-12,2.5031466e-06,2.5157839e-05,8.9807539e-10,0.0006781338,0.065152399,3.2774295e-05,1.503476e-09,4.2692028e-09,5.3026472e-12,3.13236e-07,3.1537684e-06,1.9081237e-11,9.3453258e-05,0.0089936526,3.6849596e-07,1.8796134e-10,5.3441296e-10,5.2639559e-12,3.9165226e-08,3.9467807e-07,9.7127306e-12,1.1994041e-05,0.0011552753,1.3466124e-09,2.3706346e-11,6.9102023e-11,5.1682547e-12,4.8959907e-09,4.9359976e-08,1.0593137e-11,1.5093945e-06,0.00014544997,1.1536355e-10,4.3338653e-12,1.9606337e-11,5.2015059e-12,6.120261e-10,6.1718253e-09,1.0654921e-11,1.8899424e-07,1.8216091e-05,7.1639639e-12,3.2109463e-12,1.7774558e-11,5.2103322e-12,7.6638793e-11,7.7454554e-10,1.0602852e-11,2.3634302e-08,2.2782285e-06,1.3297752e-11,3.1897054e-12,1.7739988e-11,5.2035598e-12,1.0630973e-11,1.1773645e-10,1.070749e-11,2.9546012e-09,2.8482447e-07,1.3278156e-11
2.5682574,6.1592532e-06,1.9034367e-05,1.1506026e-09,0.0011752525,0.011590508,2.4375155e-05,0.035139516,3.3124387,0.13215746,7.6981712e-07,2.4187675e-06,2.8335445e-11,0.00015679216,0.0015718588,9.1617449e-07,0.01558437,1.4839171,0.022102471,9.6223594e-08,3.0481283e-07,3.3053005e-12,1.9938323e-05,0.00020153196,3.1821295e-08,0.0039952477,0.38241896,0.001331476,1.2027826e-08,3.825577e-08,4.094336e-12,2.503157e-06,2.5404575e-05,1.0296632e-09,0.00067813636,0.065129027,3.1484485e-05,1.5034777e-09,4.7916382e-09,5.3021476e-12,3.1323634e-07,3.1854765e-06,2.3153812e-11,9.3453353e-05,0.0089924987,3.2898479e-07,1.8796141e-10,5.998162e-10,5.2648996e-12,3.9165236e-08,3.9869482e-07,9.5858876e-12,1.1994045e-05,0.0011552656,9.9799669e-11,2.3706355e-11,7.7044864e-11,5.1685323e-12,4.8959912e-09,4.9865363e-08,1.0588697e-11,1.5093946e-06,0.0001454576,1.54386e-10,4.3332768e-12,2.0063428e-11,5.2007842e-12,6.120261e-10,6.2352004e-09,1.0654477e-11,1.8899425e-07,1.8217601e-05,6.0222105e-12,3.2094954e-12,1.7781289e-11,5.2083338e-12,7.6638813e-11,7.8244999e-10,1.0603574e-11,2.3634302e-08,2.2784518e-06,1.3262003e-11,3.1921289e-12,1.7745683e-11,5.2083893e-12,1.0630515e-11,1.1855003e-10,1.0704826e-11,2.9546012e-09,2.8485456e-07,1.3277268e-11
2.9232331,6.1612277e-06,2.1338687e-05,1.3044575e-09,0.0011756067,0.011690352,2.9257942e-05,0.035149235,3.3033762,0.13100044,7.6988209e-07,2.7173114e-06,3.3304581e-11,0.00015680517,0.0015888473,1.0653728e-06,0.015585195,1.481614,0.021836382,9.6225676e-08,3.4280589e-07,3.14615e-12,1.9938752e-05,0.0002039363,3.6575133e-08,0.0039953138,0.38209352,0.001303115,1.2027892e-08,4.3047688e-08,4.0895065e-12,2.5031709e-06,2.5721964e-05,1.1792836e-09,0.00067813974,0.065103576,3.0017874e-05,1.5034798e-09,5.3933169e-09,5.3020921e-12,3.1323677e-07,3.2261705e-06,2.7835234e-11,9.3453476e-05,0.008991343,2.8403569e-07,1.8796147e-10,6.7516592e-10,5.2634563e-12,3.9165251e-08,4.0384413e-07,9.4415031e-12,1.1994049e-05,0.0011552753,1.3189749e-09,2.3706202e-11,8.6252235e-11,5.1666449e-12,4.8959912e-09,5.0512899e-08,1.0584034e-11,1.5093947e-06,0.00014546888,1.9879637e-10,4.3321098e-12,2.0641107e-11,5.1987303e-12,6.120261e-10,6.3163785e-09,1.0653922e-11,1.8899425e-07,1.8219642e-05,4.722861e-12,3.2111794e-12,1.7792927e-11,5.2099436e-12,7.6638827e-11,7.9257451e-10,1.0605183e-11,2.3634302e-08,2.2787467e-06,1.3220425e-11,3.1908115e-12,1.7741388e-11,5.2063354e-12,1.0630779e-11,1.1959882e-10,1.0706547e-11,2.9546012e-09,2.8489393e-07,1.3275936e-11
3.3272724,6.1637502e-06,2.3963868e-05,1.477983e-09,0.0011760595,0.011823473,3.4766074e-05,0.035160962,3.2931876,0.12968997,7.699656e-07,3.058891e-06,3.8933412e-11,0.0001568219,0.0016109127,1.2344082e-06,0.015586248,1.4790311,0.021534569,9.6228362e-08,3.8637191e-07,2.9652947e-12,1.9939307e-05,0.00020702968,4.1973347e-08,0.0039953995,0.38173208,0.001270902,1.2027978e-08,4.8548671e-08,4.0835668e-12,2.5031886e-06,2.6128657e-05,1.3493833e-09,0.00067814416,0.065076113,2.8350458e-05,1.5034823e-09,6.0844183e-09,5.3020921e-12,3.1323734e-07,3.2782168e-06,3.3161252e-11,9.3453644e-05,0.0089902347,2.3290386e-07,1.8796154e-10,7.6174594e-10,5.2627902e-12,3.9165268e-08,4.1042401e-07,9.2776897e-12,1.1994053e-05,0.0011553128,2.9333706e-09,2.3706448e-11,9.6886874e-11,5.1690874e-12,4.8959921e-09,5.133996e-08,1.0578927e-11,1.5093949e-06,0.00014548504,2.4933766e-10,4.3337911e-12,2.1366331e-11,5.2025606e-12,6.120261e-10,6.4200401e-09,1.0652978e-11,1.8899425e-07,1.8222387e-05,5.562717e-12,3.2096149e-12,1.7803923e-11,5.2080007e-12,7.6638793e-11,8.0550289e-10,1.0603185e-11,2.3634302e-08,2.2791348e-06,1.3174017e-11,3.1908653e-12,1.774241e-11,5.2053917e-12,1.0630509e-11,1.2094137e-10,1.0704881e-11,2.9546012e-09,2.8494529e-07,1.3274187e-11
3.7871565,6.1669657e-06,2.6944639e-05,1.6734567e-09,0.0011766367,0.011998613,4.0972259e-05,0.035175148,3.2817535,0.1282067,7.7007297e-07,3.4486452e-06,4.5351278e-11,0.00015684341,0.0016393628,1.4257983e-06,0.015587591,1.4761412,0.021192395,9.6231837e-08,4.3620832e-07,2.76007e-12,1.9940024e-05,0.00021098842,4.8101315e-08,0.0039955098,0.38133225,0.0012343243,1.2028088e-08,5.4849497e-08,4.0771275e-12,2.5032116e-06,2.6647456e-05,1.5427336e-09,0.00067814981,0.065046787,2.6455041e-05,1.5034859e-09,6.8765202e-09,5.3021476e-12,3.1323805e-07,3.3445106e-06,3.9219239e-11,9.3453848e-05,0.0089892419,1.7474358e-07,1.8796167e-10,8.6101803e-10,5.2644555e-12,3.916529e-08,4.1879912e-07,9.0908392e-12,1.1994061e-05,0.0011553898,4.7702847e-09,2.3706556e-11,1.0913057e-10,5.16992e-12,4.8959925e-09,5.2392313e-08,1.0573653e-11,1.509395e-06,0.00014550777,3.0685471e-10,4.3339911e-12,2.2273232e-11,5.2025606e-12,6.1202615e-10,6.5519163e-09,1.0654089e-11,1.8899426e-07,1.8226054e-05,7.3590578e-12,3.2137969e-12,1.7829196e-11,5.2137183e-12,7.6638799e-11,8.2195106e-10,1.0603629e-11,2.3634302e-08,2.2796448e-06,1.3120061e-11,3.1871417e-12,1.7739945e-11,5.2017279e-12,1.0630518e-11,1.2265965e-10,1.0704548e-11,2.9546012e-09,2.8501222e-07,1.3272772e-11
4.3106042,6.1710571e-06,3.0318823e-05,1.8933537e-09,0.0011773715,0.012226159,4.7955603e-05,0.035192363,3.2689474,0.1265291,7.7021082e-07,3.8923081e-06,5.261519e-11,0.00015687101,0.0016757625,1.6423456e-06,0.015589307,1.472916,0.020804671,9.6236306e-08,4.9310211e-07,2.5274227e-12,1.9940944e-05,0.00021602458,5.5055153e-08,0.0039956528,0.38089204,0.0011928043,1.2028231e-08,6.2053196e-08,4.0698556e-12,2.5032411e-06,2.7305843e-05,1.7624723e-09,0.00067815714,0.065015897,2.4300831e-05,1.5034903e-09,7.7827993e-09,5.3002047e-12,3.1323898e-07,3.4285476e-06,4.6108783e-11,9.3454117e-05,0.0089884549,1.0859481e-07,1.8796183e-10,9.7464781e-10,5.2646221e-12,3.9165318e-08,4.2941005e-07,8.878509e-12,1.1994071e-05,0.0011555221,6.8602908e-09,2.3706426e-11,1.2319293e-10,5.1685323e-12,4.8959938e-09,5.3725245e-08,1.0566603e-11,1.5093952e-06,0.00014553928,3.7230868e-10,4.3328232e-12,2.3388727e-11,5.1993965e-12,6.1202615e-10,6.7189325e-09,1.0653589e-11,1.8899426e-07,1.823093e-05,9.4035335e-12,3.208329e-12,1.783983e-11,5.206946e-12,7.6638786e-11,8.4278406e-10,1.0602297e-11,2.3634302e-08,2.2803131e-06,1.3059609e-11,3.1946904e-12,1.7746467e-11,5.2112759e-12,1.0630601e-11,1.248502e-10,1.0705548e-11,2.9546012e-09,2.8509942e-07,1.3271051e-11
4.9064011,6.1762485e-06,3.4127355e-05,2.1403457e-09,0.0011783041,0.012518185,5.5801591e-05,0.035213318,3.2546382,0.12463332,7.703876e-07,4.3962609e-06,6.0828287e-11,0.00015690642,0.0017219506,1.8871602e-06,0.015591496,1.4693276,0.020365603,9.6242076e-08,5.579405e-07,2.2636337e-12,1.9942136e-05,0.00022238886,6.2942901e-08,0.0039958362,0.38041016,0.0011456917,1.2028415e-08,7.027662e-08,4.0614179e-12,2.5032793e-06,2.813643e-05,2.0121491e-09,0.00067816657,0.064983964,2.1852989e-05,1.5034962e-09,8.8182475e-09,5.3026472e-12,3.1324021e-07,3.5344813e-06,5.3945404e-11,9.3454473e-05,0.008988007,3.3368186e-08,1.8796197e-10,1.1045337e-09,5.2622351e-12,3.9165357e-08,4.4278082e-07,8.636758e-12,1.1994081e-05,0.0011557302,9.2381348e-09,2.3706363e-11,1.3931119e-10,5.1678661e-12,4.8959947e-09,5.5404559e-08,1.0558721e-11,1.5093957e-06,0.00014558239,4.4679371e-10,4.3350219e-12,2.4766977e-11,5.2037818e-12,6.1202621e-10,6.9293318e-09,1.0651868e-11,1.8899428e-07,1.8237393e-05,1.1730117e-11,3.2095665e-12,1.7871152e-11,5.2088334e-12,7.6638813e-11,8.6903162e-10,1.0604295e-11,2.3634303e-08,2.281188e-06,1.2990553e-11,3.1918149e-12,1.7741152e-11,5.2074456e-12,1.0630701e-11,1.2763254e-10,1.0706214e-11,2.9546012e-09,2.8521291e-07,1.3268581e-11
5.584547,6.1828187e-06,3.8414197e-05,2.417292e-09,0.0011794852,0.012888375,6.4601876e-05,0.035238884,3.238692,0.12249307,7.7061384e-07,4.9675778e-06,7.01042e-11,0.00015695173,0.0017800438,2.163681e-06,0.01559429,1.465349,0.019868732,9.6249494e-08,6.3172172e-07,1.9635404e-12,1.9943665e-05,0.0002303722,7.1885792e-08,0.0039960733,0.37988645,0.0010922556,1.2028652e-08,7.9652217e-08,4.0522585e-12,2.5033289e-06,2.9177227e-05,2.2957745e-09,0.00067817885,0.064951792,1.9072134e-05,1.5035038e-09,9.9999173e-09,5.3020921e-12,3.1324177e-07,3.667164e-06,6.2890859e-11,9.3454932e-05,0.008988075,5.2171923e-08,1.8796223e-10,1.2528385e-09,5.2630678e-12,3.9165407e-08,4.5952422e-07,8.3617557e-12,1.1994097e-05,0.0011560415,1.1943295e-08,2.3706512e-11,1.5775704e-10,5.1695315e-12,4.8959965e-09,5.7507247e-08,1.0550449e-11,1.5093963e-06,0.00014564088,5.3155264e-10,4.3323973e-12,2.6438967e-11,5.1988969e-12,6.1202626e-10,7.1927633e-09,1.0652368e-11,1.8899429e-07,1.8245926e-05,1.4377999e-11,3.2161201e-12,1.7918797e-11,5.2163829e-12,7.6638806e-11,9.019015e-10,1.0603296e-11,2.3634303e-08,2.2823308e-06,1.2912005e-11,3.190666e-12,1.7742724e-11,5.2065019e-12,1.0630529e-11,1.311494e-10,1.0704437e-11,2.9546012e-09,2.8536056e-07,1.3265972e-11
6.3564239,6.1911064e-06,4.3226064e-05,2.7272256e-09,0.001180976,0.013351804,7.4453805e-05,0.035270151,3.2209768,0.12007944,7.70903e-07,5.6140661e-06,8.0570051e-11,0.00015700968,0.0018524202,2.4756941e-06,0.015597855,1.4609565,0.019306887,9.6259051e-08,7.155665e-07,1.6239232e-12,1.9945637e-05,0.00024030529,8.201958e-08,0.0039963778,0.37932217,0.0010316764,1.2028959e-08,9.0329891e-08,4.0414339e-12,2.5033928e-06,3.0471683e-05,2.6178776e-09,0.00067819463,0.06492053,1.5913786e-05,1.5035134e-09,1.1347185e-08,5.3027027e-12,3.1324379e-07,3.83216e-06,7.3060391e-11,9.3455514e-05,0.0089888973,1.4942633e-07,1.8796252e-10,1.4220249e-09,5.2632343e-12,3.9165471e-08,4.8034406e-07,8.0487839e-12,1.1994116e-05,0.001156492,1.5020619e-08,2.370658e-11,1.7883911e-10,5.1700311e-12,4.8959983e-09,6.0121806e-08,1.0540624e-11,1.5093968e-06,0.00014571958,6.2799921e-10,4.3349872e-12,2.846445e-11,5.2046145e-12,6.1202637e-10,7.5203195e-09,1.0651813e-11,1.8899431e-07,1.8257162e-05,1.7391588e-11,3.2101765e-12,1.7959721e-11,5.2101101e-12,7.663882e-11,9.4278185e-10,1.0603796e-11,2.3634305e-08,2.2838224e-06,1.2822798e-11,3.188798e-12,1.7737152e-11,5.2037263e-12,1.0630832e-11,1.3557165e-10,1.0706436e-11,2.9546012e-09,2.8555243e-07,1.3263196e-11
7.2349869,6.2015247e-06,4.8612059e-05,3.0733242e-09,0.0011828513,0.013924554,8.5459635e-05,0.035308462,3.2013662,0.11736084,7.7127203e-07,6.3442981e-06,9.2364671e-11,0.0001570836,0.0019416884,2.8273479e-06,0.0156024,1.4561306,0.018672132,9.6271336e-08,8.1072949e-07,1.3314072e-12,1.9948173e-05,0.0002525562,9.3495937e-08,0.0039967704,0.37872073,0.00096303638,1.2029355e-08,1.0247906e-07,4.0287773e-12,2.5034751e-06,3.2068532e-05,2.9835662e-09,0.000678215,0.064891875,1.2327771e-05,1.5035261e-09,1.2882052e-08,5.3013149e-12,3.1324643e-07,4.0357336e-06,8.4622032e-11,9.3456285e-05,0.0089907944,2.5998225e-07,1.8796295e-10,1.6148957e-09,5.2653992e-12,3.9165556e-08,5.0603416e-07,7.693457e-12,1.1994141e-05,0.0011571292,1.8521032e-08,2.3706575e-11,2.0290906e-10,5.1688098e-12,4.8960009e-09,6.3348132e-08,1.0529855e-11,1.5093976e-06,0.00014582484,7.3774103e-10,4.333249e-12,3.0886925e-11,5.2012283e-12,6.1202643e-10,7.9245321e-09,1.0652257e-11,1.8899433e-07,1.827192e-05,2.082079e-11,3.2128117e-12,1.802408e-11,5.2129967e-12,7.6638793e-11,9.9324204e-10,1.0602297e-11,2.3634305e-08,2.2857664e-06,1.272088e-11,3.1835736e-12,1.7730565e-11,5.1966209e-12,1.0630476e-11,1.4109218e-10,1.0704437e-11,2.9546012e-09,2.8580163e-07,1.3260643e-11
8.2349819,6.2145677e-06,5.4623048e-05,3.458874e-09,0.0011852009,0.014623205,9.7725366e-05,0.035355471,3.1797476,0.11430297,7.7174178e-07,7.1676291e-06,1.0563972e-10,0.00015717772,0.0020506375,3.2231624e-06,0.01560819,1.4508599,0.017955718,9.628711e-08,9.1861142e-07,1.6012192e-12,1.9951427e-05,0.00026752616,1.0648387e-07,0.0039972747,0.37808859,0.00088531088,1.2029867e-08,1.1629086e-07,4.0148995e-12,2.5035813e-06,3.4021417e-05,3.3985935e-09,0.00067824131,0.064868152,8.2575517e-06,1.5035423e-09,1.4629473e-08,5.301426e-12,3.1324979e-07,4.2848128e-06,9.7761799e-11,9.3457267e-05,0.0089941947,3.8563698e-07,1.8796345e-10,1.8346381e-09,5.2637339e-12,3.9165659e-08,5.3747476e-07,7.2892248e-12,1.1994172e-05,0.0011580146,2.2502353e-08,2.3706514e-11,2.3036911e-10,5.1680882e-12,4.896004e-09,6.7297144e-08,1.0516699e-11,1.5093985e-06,0.00014596492,8.6260521e-10,4.3333319e-12,3.3768221e-11,5.1996185e-12,6.1202654e-10,8.4193204e-09,1.0651757e-11,1.8899436e-07,1.8291259e-05,2.472389e-11,3.2141093e-12,1.8110567e-11,5.2151616e-12,7.6638813e-11,1.0550281e-09,1.0603241e-11,2.3634307e-08,2.2882975e-06,1.2604973e-11,3.1904473e-12,1.7751607e-11,5.207168e-12,1.0630693e-11,1.4794103e-10,1.0706325e-11,2.9546012e-09,2.861251e-07,1.3256923e-11
9.3731928,6.2308236e-06,6.1310828e-05,3.887217e-09,0.0011881317,0.015464226,0.00011135911,0.035413213,3.1560299,0.11086884,7.7233847e-07,8.0941991e-06,1.205584e-10,0.00015729731,0.0021821784,3.66803e-06,0.015615555,1.4451441,0.017148049,9.6307353e-08,1.0407707e-06,1.906475e-12,1.9955602e-05,0.00028564446,1.2117112e-07,0.0039979215,0.37743631,0.00079735852,1.2030526e-08,1.3198066e-07,4.0001891e-12,2.5037184e-06,3.6388465e-05,3.8694295e-09,0.00067827519,0.064852588,3.6395192e-06,1.5035634e-09,1.6617728e-08,5.3010929e-12,3.1325419e-07,4.5869533e-06,1.1269191e-10,9.3458541e-05,0.0089996643,5.2842423e-07,1.879641e-10,2.0848747e-09,5.2636229e-12,3.9165801e-08,5.7562869e-07,6.8287598e-12,1.1994216e-05,0.0011592294,2.7030196e-08,2.370649e-11,2.6167632e-10,5.1681437e-12,4.8960085e-09,7.2090359e-08,1.0502821e-11,1.5093999e-06,0.00014615052,1.0046689e-09,4.3318361e-12,3.7168438e-11,5.1976756e-12,6.1202665e-10,9.0199483e-09,1.0650425e-11,1.8899441e-07,1.8316554e-05,2.9164893e-11,3.2096617e-12,1.8205909e-11,5.2083338e-12,7.6638841e-11,1.1300544e-09,1.0603907e-11,2.3634309e-08,2.2915895e-06,1.2473411e-11,3.184722e-12,1.7740627e-11,5.1983973e-12,1.0630725e-11,1.5636359e-10,1.0706103e-11,2.9546017e-09,2.8654466e-07,1.3252954e-11
10.668723,6.2509821e-06,6.8727059e-05,4.3616792e-09,0.0011917698,0.016463349,0.00012646897,0.035484172,3.1301565,0.10701887,7.7309431e-07,9.1349102e-06,1.3729773e-10,0.00015744881,0.0023392842,4.1672059e-06,0.015624911,1.4389983,0.016238654,9.6333267e-08,1.1789346e-06,2.2516711e-12,1.9960951e-05,0.00030736387,1.3776554e-07,0.0039987518,0.37677976,0.00069791205,1.2031375e-08,1.4979048e-07,3.9823145e-12,2.5038946e-06,3.9231923e-05,4.4033387e-09,0.0006783189,0.064849555,1.5977794e-06,1.5035906e-09,1.8878822e-08,5.2983173e-12,3.1325982e-07,4.9503096e-06,1.2965529e-10,9.3460185e-05,0.0090079429,6.9064334e-07,1.8796498e-10,2.3697195e-09,5.2638449e-12,3.9165979e-08,6.2153896e-07,6.3052341e-12,1.199427e-05,0.0011608785,3.2178994e-08,2.3706204e-11,2.9735026e-10,5.1660898e-12,4.8960143e-09,7.7859667e-08,1.0486279e-11,1.5094017e-06,0.00014639545,1.166291e-09,4.332386e-12,4.1159253e-11,5.1985638e-12,6.1202682e-10,9.7429949e-09,1.0649481e-11,1.8899448e-07,1.8349576e-05,3.421885e-11,3.209243e-12,1.8336978e-11,5.2074456e-12,7.6638827e-11,1.2204028e-09,1.0602963e-11,2.3634309e-08,2.2958661e-06,1.232342e-11,3.1903742e-12,1.7757891e-11,5.2072235e-12,1.0630774e-11,1.6664461e-10,1.0706158e-11,2.9546017e-09,2.8708854e-07,1.324707e-11
12.143317,6.2758386e-06,7.6921868e-05,4.8854889e-09,0.0011962607,0.017634984,0.00014316029,0.03557137,3.1021178,0.10271114,7.7404894e-07,1.0301374e-05,1.5604318e-10,0.00015764017,0.0025249349,4.7262845e-06,0.015636776,1.43246,0.01521618,9.6366414e-08,1.3350091e-06,2.6667002e-12,1.9967791e-05,0.00033315699,1.5649628e-07,0.0039998149,0.376142,0.00058556948,1.2032467e-08,1.6999181e-07,3.9618864e-12,2.5041218e-06,4.2618052e-05,5.008463e-09,0.00067837513,0.064864911,7.5344582e-06,1.5036257e-09,2.1448942e-08,5.3006488e-12,3.1326715e-07,5.3836397e-06,1.4892115e-10,9.3462317e-05,0.0090200054,8.7489152e-07,1.8796609e-10,2.6938414e-09,5.2631233e-12,3.916621e-08,6.763313e-07,5.7103766e-12,1.199434e-05,0.0011630979,3.8033145e-08,2.3706738e-11,3.3798431e-10,5.1706417e-12,4.8960214e-09,8.4747725e-08,1.0466905e-11,1.509404e-06,0.00014671762,1.3501529e-09,4.3318027e-12,4.5810664e-11,5.1990634e-12,6.120271e-10,1.060642e-08,1.0650036e-11,1.8899453e-07,1.8392608e-05,3.9969361e-11,3.2159434e-12,1.8520154e-11,5.2154947e-12,7.6638841e-11,1.3283291e-09,1.0603407e-11,2.3634311e-08,2.3014163e-06,1.215239e-11,3.1828494e-12,1.7735244e-11,5.1949001e-12,1.0630916e-11,1.7908976e-10,1.0707712e-11,2.9546017e-09,2.8779291e-07,1.3242685e-11
13.821725,6.3062957e-06,8.5942214e-05,5.4616658e-09,0.0012017704,0.018991729,0.00016153237,0.03567845,3.0719697,0.097901762,7.7525056e-07,1.1605828e-05,1.7699409e-10,0.00015788108,0.0027420765,5.3511583e-06,0.015651789,1.4255952,0.014068407,9.6408733e-08,1.5110882e-06,3.1557812e-12,1.9976522e-05,0.00036351482,1.7761485e-07,0.0040011746,0.37555534,0.00045878608,1.2033872e-08,1.9288849e-07,3.9397374e-12,2.5044139e-06,4.6617268e-05,5.6939054e-09,0.00067844742,0.064906411,1.4260151e-05,1.503671e-09,2.4368944e-08,5.2974292e-12,3.1327659e-07,5.8963592e-06,1.7079604e-10,9.346506e-05,0.0090371156,1.0840994e-06,1.8796754e-10,3.0625362e-09,5.2639004e-12,3.9166508e-08,7.4122221e-07,5.0341953e-12,1.1994432e-05,0.0011660638,4.4688293e-08,2.3706702e-11,3.8424977e-10,5.1698645e-12,4.8960307e-09,9.290914e-08,1.0446366e-11,1.5094068e-06,0.00014714002,1.5592992e-09,4.3328119e-12,5.1214283e-11,5.199452e-12,6.1202737e-10,1.1629705e-08,1.0648871e-11,1.8899463e-07,1.8448591e-05,4.6513349e-11,3.2140388e-12,1.8736367e-11,5.2137183e-12,7.6638848e-11,1.4562827e-09,1.0603074e-11,2.3634312e-08,2.3086104e-06,1.1958101e-11,3.1847847e-12,1.774824e-11,5.1951221e-12,1.0630686e-11,1.9402623e-10,1.0706269e-11,2.9546017e-09,2.887044e-07,1.3236551e-11
15.732116,6.3433558e-06,9.5829913e-05,6.0928996e-09,0.0012084836,0.020543963,0.00018167455,0.035809778,3.0398555,0.092545414,7.7675702e-07,1.3060996e-05,2.0035285e-10,0.00015818317,0.0029935881,6.0479549e-06,0.015670737,1.4185078,0.012782299,9.6462664e-08,1.7094584e-06,3.7454762e-12,1.9987649e-05,0.0003989473,2.0139579e-07,0.0040029087,0.37506399,0.00031586795,1.2035677e-08,2.1881959e-07,3.9124259e-12,2.5047891e-06,5.1304698e-05,6.4698185e-09,0.00067854038,0.064984232,2.1874899e-05,1.5037294e-09,2.7684896e-08,5.2963189e-12,3.1328872e-07,6.4986384e-06,1.9562579e-10,9.3468596e-05,0.0090609128,1.3215696e-06,1.8796942e-10,3.4818042e-09,5.2647331e-12,3.9166896e-08,8.1753427e-07,4.2649773e-12,1.1994549e-05,0.0011700027,5.2252762e-08,2.3706774e-11,4.3691248e-10,5.1688098e-12,4.8960436e-09,1.0251247e-07,1.0421719e-11,1.5094106e-06,0.00014769222,1.7971867e-09,4.3345861e-12,5.7460793e-11,5.2023941e-12,6.1202776e-10,1.2834129e-08,1.0647483e-11,1.8899475e-07,1.8521287e-05,5.3958227e-11,3.2131591e-12,1.902436e-11,5.214329e-12,7.663882e-11,1.6069387e-09,1.0601964e-11,2.3634318e-08,2.3179241e-06,1.1736556e-11,3.1915321e-12,1.7766358e-11,5.2070015e-12,1.0630686e-11,2.1181527e-10,1.0706047e-11,2.9546019e-09,2.8988262e-07,1.3230222e-11
17.906555,6.3881039e-06,0.00010661945,6.7814109e-09,0.0012166017,0.022299536,0.00020366174,0.035970524,3.0060291,0.0865961,7.786378e-07,1.4679906e-05,2.2632979e-10,0.00015856042,0.0032822567,6.8229492e-06,0.015694583,1.41135,0.011344085,9.653121e-08,1.9326014e-06,4.4379778e-12,2.0001795e-05,0.00043998522,2.281369e-07,0.0040051197,0.37472731,0.00015496782,1.2037993e-08,2.4816237e-07,3.8833936e-12,2.5052707e-06,5.6760957e-05,7.3474942e-09,0.00067865977,0.065111637,3.0490046e-05,1.5038047e-09,3.1448657e-08,5.2979288e-12,3.1330441e-07,7.2015505e-06,2.237982e-10,9.3473151e-05,0.0090935025,1.591019e-06,1.8797185e-10,3.9584398e-09,5.2669535e-12,3.9167396e-08,9.0671699e-07,3.3921199e-12,1.1994702e-05,0.0011752044,6.0849155e-08,2.3706734e-11,4.9684046e-10,5.1681437e-12,4.8960591e-09,1.1374315e-07,1.0392687e-11,1.5094155e-06,0.000148412,2.0677388e-09,4.3315841e-12,6.4653463e-11,5.1981752e-12,6.1202826e-10,1.4243135e-08,1.0646983e-11,1.889949e-07,1.8615512e-05,6.242995e-11,3.2081742e-12,1.9364304e-11,5.2056692e-12,7.6638883e-11,1.7832474e-09,1.060374e-11,2.3634323e-08,2.3299638e-06,1.1485368e-11,3.1924712e-12,1.7773718e-11,5.2075011e-12,1.0630819e-11,2.3284782e-10,1.0706158e-11,2.9546019e-09,2.9140381e-07,1.322234e-11
20.381538,6.441679e-06,0.00011833557,7.5287941e-09,0.0012263376,0.024263477,0.00022754952,0.036166742,2.9708838,0.08000811,7.8097435e-07,1.6475637e-05,2.5513586e-10,0.00015902919,0.0036107516,7.6824455e-06,0.015724495,1.4043349,0.0097393981,9.6618137e-08,2.1831909e-06,5.2359228e-12,2.0019734e-05,0.00048718229,2.5815892e-07,0.0040079281,0.37462324,2.591603e-05,1.2040962e-08,2.8133513e-07,3.8499204e-12,2.5058878e-06,6.3073123e-05,8.3394489e-09,0.00067881274,0.065305658,4.022912e-05,1.5039017e-09,3.5718525e-08,5.2934879e-12,3.1332462e-07,8.0172431e-06,2.5575053e-10,9.347903e-05,0.0091375774,1.896624e-06,1.8797489e-10,4.5001296e-09,5.2614024e-12,3.9168043e-08,1.010373e-06,2.3991364e-12,1.1994897e-05,0.0011820386,7.0616123e-08,2.3706198e-11,5.6501986e-10,5.1610383e-12,4.8960795e-09,1.2680691e-07,1.0362156e-11,1.5094217e-06,0.00014934743,2.3754076e-09,4.3295189e-12,7.2921343e-11,5.1935123e-12,6.1202893e-10,1.5882788e-08,1.0647427e-11,1.889951e-07,1.8737381e-05,7.2067519e-11,3.2136574e-12,1.9831688e-11,5.211942e-12,7.6638883e-11,1.9884905e-09,1.0602741e-11,2.3634328e-08,2.3455011e-06,1.1198986e-11,3.186648e-12,1.7769286e-11,5.199785e-12,1.0630732e-11,2.5754862e-10,1.0705603e-11,2.9546021e-09,2.9336479e-07,1.321307e-11
23.198604,6.5052341e-06,0.00013099075,8.3358633e-09,0.0012379083,0.026437756,0.000253369,0.036405426,2.9349811,0.072737244,7.8386148e-07,1.8461009e-05,2.8697511e-10,0.00015960858,0.0039815893,8.6326277e-06,0.015761865,1.3977485,0.0079534678,9.6728044e-08,2.4640822e-06,6.2877481e-12,2.0042413e-05,0.00054111722,2.9180432e-07,0.0040114885,0.37485275,0.00022893648,1.2044761e-08,3.1879995e-07,3.8153369e-12,2.5066774e-06,7.0335729e-05,9.4595023e-09,0.00067900866,0.06558802,5.1228659e-05,1.5040266e-09,4.0559875e-08,5.2930993e-12,3.1335063e-07,8.9591394e-06,2.9197122e-10,9.3486597e-05,0.0091965497,2.2430687e-06,1.8797891e-10,5.1155618e-09,5.2625682e-12,3.9168878e-08,1.1302882e-06,1.44873e-12,1.1995151e-05,0.0011909733,8.1710326e-08,2.3707014e-11,6.4257005e-10,5.1694204e-12,4.8961057e-09,1.4193397e-07,1.0326573e-11,1.5094299e-06,0.00015055937,2.725241e-09,4.3325569e-12,8.2404063e-11,5.1985638e-12,6.120297e-10,1.7782309e-08,1.0646317e-11,1.8899536e-07,1.8894645e-05,8.3032026e-11,3.2034056e-12,2.0388935e-11,5.199785e-12,7.6638952e-11,2.2263491e-09,1.0604295e-11,2.3634337e-08,2.365513e-06,1.0873025e-11,3.1881956e-12,1.7778903e-11,5.2078342e-12,1.0631301e-11,2.8639646e-10,1.0710155e-11,2.9546023e-09,2.9588813e-07,1.32028e-11
26.405035,6.5798795e-06,0.00014458272,9.2024917e-09,0.0012515249,0.028821008,0.00028112163,0.036694523,2.8990808,0.064742283,7.874072e-07,2.0648191e-05,3.2204606e-10,0.00016032037,0.004397084,9.6793741e-06,0.015808353,1.3919648,0.0059713791,9.6866543e-08,2.7782939e-06,7.5153217e-12,2.0070996e-05,0.00060239318,3.294351e-07,0.0040159882,0.37554395,0.00045638884,1.2049614e-08,3.6106485e-07,3.770817e-12,2.5076863e-06,7.8651705e-05,1.0722846e-08,0.00067925901,0.065986089,6.3638941e-05,1.5041873e-09,4.6045901e-08,5.2920446e-12,3.1338408e-07,1.0042141e-05,3.330079e-10,9.3496339e-05,0.0092747081,2.6355958e-06,1.8798411e-10,5.8145435e-09,5.2637894e-12,3.9169954e-08,1.2684633e-06,1.7326141e-12,1.199548e-05,0.0012025967,9.4308591e-08,2.3707614e-11,7.307589e-10,5.1733617e-12,4.8961399e-09,1.5938343e-07,1.0285661e-11,1.5094404e-06,0.00015212427,3.1229616e-09,4.3348363e-12,9.3255979e-11,5.202172e-12,6.1203081e-10,1.9974658e-08,1.0645262e-11,1.8899567e-07,1.9097028e-05,9.5503994e-11,3.2078457e-12,2.1117859e-11,5.2058358e-12,7.6638952e-11,2.5009803e-09,1.060263e-11,2.3634348e-08,2.3912251e-06,1.0502266e-11,3.2028802e-12,1.7829665e-11,5.2213234e-12,1.0630573e-11,3.1991493e-10,1.0705548e-11,2.9546028e-09,2.9912775e-07,1.3190948e-11
30.054648,6.6666157e-06,0.00015909222,1.0127463e-08,0.0012673809,0.031408284,0.00031077446,0.037042893,2.864167,0.055986719,7.9173265e-07,2.3048231e-05,3.6052078e-10,0.000161189,0.0048592803,1.0828037e-05,0.015865896,1.3874582,0.003778409,9.7040463e-08,3.128979e-06,8.8866692e-12,2.0106891e-05,0.00067163538,3.7142936e-07,0.0040216572,0.37685698,0.00071069498,1.2055802e-08,4.0868554e-07,3.7232994e-12,2.5089728e-06,8.8133165e-05,1.2146097e-08,0.0006795784,0.066533819,7.7624557e-05,1.5043938e-09,5.2258322e-08,5.291434e-12,3.1342711e-07,1.1282831e-05,3.7947245e-10,9.3508854e-05,0.0093773874,3.0800591e-06,1.8799072e-10,6.608134e-09,5.259515e-12,3.9171344e-08,1.4271478e-06,3.0803138e-12,1.1995902e-05,0.0012176401,1.0861028e-07,2.3707038e-11,8.3102314e-10,5.1661453e-12,4.8961839e-09,1.7944808e-07,1.024153e-11,1.509454e-06,0.00015413735,3.5750512e-09,4.3294266e-12,1.0565631e-10,5.1933458e-12,6.120322e-10,2.2497176e-08,1.0640988e-11,1.8899611e-07,1.9356654e-05,1.0969087e-10,3.2131121e-12,2.2019386e-11,5.214329e-12,7.6638945e-11,2.8170986e-09,1.0600298e-11,2.363436e-08,2.4241667e-06,1.0080603e-11,3.1951484e-12,1.7829543e-11,5.2103322e-12,1.0631233e-11,3.5870831e-10,1.0709711e-11,2.9546032e-09,3.0327561e-07,1.3178486e-11
34.208698,6.7662595e-06,0.00017448103,1.1108357e-08,0.0012856378,0.034190845,0.00034225599,0.037460178,2.831466,0.0464407,7.9697003e-07,2.5670546e-05,4.0255643e-10,0.00016224117,0.0053698672,1.2083192e-05,0.015936727,1.3848137,0.0013604437,9.725791e-08,3.519383e-06,1.0409562e-11,2.0151771e-05,0.00074948504,4.1817631e-07,0.0040287725,0.37898734,0.00099437887,1.2063675e-08,4.6226643e-07,3.6687875e-12,2.5106096e-06,9.8901925e-05,1.3747322e-08,0.00067998498,0.067272827,9.3364744e-05,1.504659e-09,5.9288123e-08,5.2888249e-12,3.134823e-07,1.2699673e-05,4.3204507e-10,9.3524926e-05,0.0095111327,3.5829772e-06,1.8799935e-10,7.5087847e-09,5.2601812e-12,3.9173134e-08,1.6088754e-06,4.6310733e-12,1.1996447e-05,0.0012370042,1.2483984e-07,2.370705e-11,9.449912e-10,5.164591e-12,4.8962412e-09,2.0245947e-07,1.0186962e-11,1.5094715e-06,0.00015671596,4.0888488e-09,4.3345258e-12,1.19817e-10,5.2033378e-12,6.1203403e-10,2.5392263e-08,1.0642764e-11,1.8899667e-07,1.9688481e-05,1.2582596e-10,3.2190116e-12,2.3143007e-11,5.2199911e-12,7.6639112e-11,3.1800655e-09,1.0605294e-11,2.3634378e-08,2.4662247e-06,9.600265e-12,3.1952529e-12,1.7847224e-11,5.2107763e-12,1.0630908e-11,4.0344048e-10,1.070688e-11,2.9546037e-09,3.0856856e-07,1.3163137e-11
38.936907,6.879367e-06,0.00019069073,1.214146e-08,0.0013064112,0.037155978,0.00037545333,0.037956603,2.8024499,0.036083153,8.0325992e-07,2.8522312e-05,4.4826498e-10,0.00016350532,0.0059300722,1.3448353e-05,0.016023373,1.3847313,0.0012955213,9.7528549e-08,3.9527877e-06,1.2106205e-11,2.0207633e-05,0.00083659013,4.7006958e-07,0.0040376652,0.38216898,0.0013100319,1.2073668e-08,5.2246003e-07,3.6126657e-12,2.5126872e-06,0.00011108968,1.5546028e-08,0.00068050151,0.068253092,0.0001110534,1.504999e-09,6.72363e-08,5.2918225e-12,3.1355313e-07,1.4313192e-05,4.9148025e-10,9.3545532e-05,0.0096838623,4.1515857e-06,1.8801043e-10,8.5304972e-09,5.2577387e-12,3.9175443e-08,1.8164994e-06,6.3890004e-12,1.199715e-05,0.0012617828,1.432496e-07,2.3707553e-11,1.0745042e-09,5.1648685e-12,4.8963149e-09,2.2879345e-07,1.0129453e-11,1.5094942e-06,0.00016000302,4.6726552e-09,4.3265161e-12,1.3596263e-10,5.1887938e-12,6.1203637e-10,2.8708135e-08,1.0640155e-11,1.8899739e-07,2.0110736e-05,1.4417556e-10,3.2105547e-12,2.4492245e-11,5.2067239e-12,7.6639091e-11,3.595984e-09,1.0601464e-11,2.3634401e-08,2.5196996e-06,9.0540353e-12,3.1761948e-12,1.7835714e-11,5.1825211e-12,1.0630421e-11,4.5488466e-10,1.0704104e-11,2.9546043e-09,3.1529564e-07,1.3146761e-11
44.318632,7.0061578e-06,0.00020764217,1.3221745e-08,0.0013297559,0.040286992,0.0004102108,0.038542628,2.7788181,0.024903979,8.1074649e-07,3.1607862e-05,4.9771798e-10,0.0001650107,0.0065405532,1.4925679e-05,0.016128624,1.3880217,0.0042008013,9.7863612e-08,4.4324388e-06,1.3976376e-11,2.0276799e-05,0.00093359122,5.2749846e-07,0.004048727,0.38667411,0.001660266,1.2086316e-08,5.899654e-07,3.5431658e-12,2.5153165e-06,0.00012483788,1.7563108e-08,0.00068115571,0.069533475,0.00013089868,1.5054343e-09,7.6214526e-08,5.2843285e-12,3.1364377e-07,1.6146148e-05,5.5861504e-10,9.3571914e-05,0.009904989,4.7938878e-06,1.8802487e-10,9.6889821e-09,5.2706173e-12,3.9178421e-08,2.0532309e-06,8.3821838e-12,1.1998056e-05,0.0012932839,1.6412274e-07,2.3708665e-11,1.2216432e-09,5.1695315e-12,4.8964104e-09,2.5887593e-07,1.0061063e-11,1.5095236e-06,0.00016416986,5.335853e-09,4.3226638e-12,1.5436614e-10,5.1818549e-12,6.1203936e-10,3.2499621e-08,1.0635826e-11,1.8899831e-07,2.0645319e-05,1.6504043e-10,3.2262741e-12,2.6174491e-11,5.2329252e-12,7.6639195e-11,4.0718096e-09,1.0601575e-11,2.3634431e-08,2.5873583e-06,8.4326435e-12,3.2000414e-12,1.7925867e-11,5.2176596e-12,1.0630167e-11,5.1391114e-10,1.0701995e-11,2.9546052e-09,3.2380447e-07,1.3126639e-11
50.444201,7.1464647e-06,0.00022523601,1.4342889e-08,0.0013556553,0.043563318,0.00044633064,0.039228529,2.7624471,0.012906218,8.1957126e-07,3.4928045e-05,5.5093002e-10,0.00016678609,0.0072012683,1.6515673e-05,0.016255494,1.3955886,0.0073643734,9.827604e-08,4.9614537e-06,1.6042168e-11,2.0361938e-05,0.0010411043,5.9083715e-07,0.004062416,0.3928102,0.0020476541,1.2102275e-08,6.6552428e-07,3.4733327e-12,2.5186343e-06,0.00014029692,1.9820733e-08,0.00068198185,0.071181573,0.00015312197,1.5059908e-09,8.6345786e-08,5.2750582e-12,3.1375964e-07,1.8223674e-05,6.3436778e-10,9.3605653e-05,0.010185474,5.5186986e-06,1.8804314e-10,1.1001839e-08,5.2596261e-12,3.918225e-08,2.3226758e-06,1.064171e-11,1.1999219e-05,0.001333043,1.8777641e-07,2.3708339e-11,1.3887586e-09,5.1615934e-12,4.8965334e-09,2.9318917e-07,9.9855679e-12,1.5095615e-06,0.00016941868,6.0890372e-09,4.3411073e-12,1.753333e-10,5.214329e-12,6.120433e-10,3.6829057e-08,1.0634493e-11,1.8899952e-07,2.1318125e-05,1.8876328e-10,3.1979536e-12,2.8130633e-11,5.1924021e-12,7.6639348e-11,4.6154645e-09,1.060263e-11,2.3634467e-08,2.6724758e-06,7.7262086e-12,3.1762975e-12,1.791883e-11,5.1874616e-12,1.0629485e-11,5.8151228e-10,1.0699552e-11,2.9546066e-09,3.3450686e-07,1.3104878e-11
57.416425,7.2996909e-06,0.0002433542,1.549738e-08,0.0013840138,0.046960805,0.00048357572,0.040023852,2.7553079,0.00010802721,8.2986526e-07,3.8479644e-05,6.0784655e-10,0.00016885817,0.0079113664,1.821689e-05,0.016407136,1.4083945,0.010792181,9.8780397e-08,5.5427154e-06,1.8313462e-11,2.0466066e-05,0.0011596985,6.6043163e-07,0.0040792557,0.40091172,0.0024746552,1.212234e-08,7.4991465e-07,3.3845704e-12,2.522806e-06,0.00015762512,2.2342155e-08,0.00068302167,0.073272906,0.00017795626,1.5067007e-09,9.7764826e-08,5.2778337e-12,3.1390749e-07,2.0573387e-05,7.1974721e-10,9.3648705e-05,0.010537798,6.3356807e-06,1.8806673e-10,1.2488728e-08,5.2574056e-12,3.9187174e-08,2.6288747e-06,1.3281598e-11,1.2000719e-05,0.0013828282,2.1456499e-07,2.3709465e-11,1.5785017e-09,5.1630367e-12,4.8966924e-09,3.322786e-07,9.8981934e-12,1.5096102e-06,0.00017598354,6.944156e-09,4.323532e-12,1.9918894e-10,5.182188e-12,6.120483e-10,4.1767258e-08,1.0630885e-11,1.8900109e-07,2.2159224e-05,2.1573032e-10,3.1872419e-12,3.0524454e-11,5.1740834e-12,7.6639591e-11,5.2359685e-09,1.0606849e-11,2.3634517e-08,2.7788622e-06,6.921963e-12,3.1671148e-12,1.7961526e-11,5.1697535e-12,1.0630609e-11,6.5882783e-10,1.0706325e-11,2.9546081e-09,3.4788212e-07,1.3079676e-11
65.352325,7.4648106e-06,0.00026186265,1.6676681e-08,0.0014146541,0.050452214,0.00052167469,0.040936805,2.7593403,0.013455704,8.4173979e-07,4.2254855e-05,6.6834094e-10,0.00017124982,0.0086690793,2.0025694e-05,0.016586717,1.4274095,0.014486418,9.939275e-08,6.1787418e-06,2.0797697e-11,2.0592503e-05,0.0012898702,7.3658458e-07,0.0040998366,0.41132772,0.0029435261,1.2147467e-08,8.4394179e-07,3.2923109e-12,2.5280301e-06,0.00017698668,2.5151443e-08,0.00068432529,0.07588917,0.00020564355,1.5076047e-09,1.1061851e-07,5.2816085e-12,3.1409579e-07,2.3225455e-05,8.1584911e-10,9.3703544e-05,0.010975812,7.2553677e-06,1.8809722e-10,1.4171568e-08,5.2675087e-12,3.9193495e-08,2.9763414e-06,1.6340929e-11,1.2002642e-05,0.0014446311,2.4488345e-07,2.3707756e-11,1.7938585e-09,5.140055e-12,4.8968971e-09,3.7676006e-07,9.8001607e-12,1.5096732e-06,0.0001841302,7.9146699e-09,4.3250403e-12,2.2633734e-10,5.1871285e-12,6.1205485e-10,4.7394607e-08,1.0629664e-11,1.8900309e-07,2.3202892e-05,2.4638058e-10,3.1927397e-12,3.3375518e-11,5.1784688e-12,7.6639702e-11,5.9435861e-09,1.060152e-11,2.3634582e-08,2.9108674e-06,6.0074168e-12,3.2380984e-12,1.8184457e-11,5.2716165e-12,1.0630802e-11,7.4714135e-10,1.0706713e-11,2.9546099e-09,3.6447821e-07,1.3051393e-11
74.385099,7.6403876e-06,0.00028061477,1.787147e-08,0.0014473209,0.054007914,0.00056032909,0.041973609,2.7763069,0.027732278,8.5527682e-07,4.6240904e-05,7.3221945e-10,0.00017397804,0.0094716428,2.193607e-05,0.016797261,1.4535456,0.018444842,1.0013036e-07,6.8715481e-06,2.3507973e-11,2.0744819e-05,0.001432014,8.1953836e-07,0.0041248081,0.42440331,0.0034562181,1.2178792e-08,9.4842528e-07,3.1884495e-12,2.5345432e-06,0.00019854913,2.8273095e-08,0.0006859526,0.079115577,0.00023643133,1.5087531e-09,1.2506581e-07,5.2726712e-12,3.1433498e-07,2.6212612e-05,9.2386393e-10,9.3773211e-05,0.01151449,8.2891678e-06,1.8813633e-10,1.6074708e-08,5.2791105e-12,3.9201602e-08,3.3701026e-06,1.9840962e-11,1.200511e-05,0.0015206464,2.7917065e-07,2.3713446e-11,2.0381896e-09,5.1847415e-12,4.8971609e-09,4.2732762e-07,9.6874175e-12,1.5097546e-06,0.00019415448,9.0157186e-09,4.3368625e-12,2.5721378e-10,5.2068905e-12,6.1206329e-10,5.3802236e-08,1.0624335e-11,1.8900569e-07,2.4487481e-05,2.8120895e-10,3.2137821e-12,3.6756286e-11,5.219547e-12,7.6639847e-11,6.7499912e-09,1.0596246e-11,2.3634662e-08,3.0733718e-06,4.9671933e-12,3.1679878e-12,1.8145659e-11,5.1733062e-12,1.0630374e-11,8.4792889e-10,1.0702772e-11,2.9546126e-09,3.8491052e-07,1.3019835e-11
84.666351,7.8246348e-06,0.00029945624,1.9071907e-08,0.0014816899,0.057596695,0.00059922237,0.043137901,2.807626,0.042650832,8.7051978e-07,5.0419854e-05,7.9917961e-10,0.00017705203,0.010315257,2.3939522e-05,0.017041478,1.487579,0.022660156,1.0101117e-07,7.6224901e-06,2.6431191e-11,2.0926725e-05,0.0015863907,9.0945671e-07,0.004154867,0.44045839,0.0040142632,1.2217651e-08,1.0641827e-06,3.0709324e-12,2.5426223e-06,0.00022247984,3.1731546e-08,0.00068797416,0.083037518,0.00027056783,1.5102082e-09,1.412775e-07,5.2782223e-12,3.1463802e-07,2.957009e-05,1.0450703e-09,9.3861498e-05,0.012169572,9.449344e-06,1.8818604e-10,1.8225109e-08,5.2673421e-12,3.921199e-08,3.8157327e-06,2.3821833e-11,1.200827e-05,0.0016132413,3.1791254e-07,2.3714631e-11,2.3152662e-09,5.1752491e-12,4.8975015e-09,4.8476204e-07,9.5610742e-12,1.5098592e-06,0.0002063796,1.0264302e-08,4.3387581e-12,2.9231192e-10,5.2138849e-12,6.1207417e-10,6.109336e-08,1.0617396e-11,1.8900904e-07,2.6055162e-05,3.2077802e-10,3.1925337e-12,4.0673381e-11,5.1832427e-12,7.664034e-11,7.6684472e-09,1.0602408e-11,2.3634771e-08,3.2717601e-06,5.3271831e-12,3.2215719e-12,1.8404599e-11,5.2395865e-12,1.0630434e-11,9.6286668e-10,1.0705714e-11,2.9546159e-09,4.0985933e-07,1.2982282e-11
96.368643,8.0154887e-06,0.00031822955,2.026797e-08,0.0015173816,0.061186761,0.00063803008,0.044430189,2.8542242,0.058122836,8.8746549e-07,5.4768632e-05,8.688667e-10,0.00018047176,0.011195086,2.6025082e-05,0.017321533,1.5300757,0.027119528,1.0205309e-07,8.43211e-06,2.9617697e-11,2.1141934e-05,0.0017530941,1.0064059e-06,0.004190736,0.45976469,0.0046186511,1.2265583e-08,1.192008e-06,2.9472536e-12,2.5525883e-06,0.00024894162,3.5550532e-08,0.00069047185,0.087736785,0.00030829599,1.5120464e-09,1.5943544e-07,5.2664539e-12,3.1502083e-07,3.3335462e-05,1.1808251e-09,9.3973045e-05,0.012957172,1.0748962e-05,1.8824993e-10,2.0652507e-08,5.2772231e-12,3.9225281e-08,4.3193895e-06,2.8323843e-11,1.2012315e-05,0.0017249214,3.6164509e-07,2.3718067e-11,2.6293161e-09,5.1914029e-12,4.8979389e-09,5.4993973e-07,9.4182995e-12,1.509994e-06,0.00022115337,1.1679475e-08,4.3462677e-12,3.3219585e-10,5.229206e-12,6.1208827e-10,6.9384711e-08,1.0624335e-11,1.8901338e-07,2.7951699e-05,3.6571957e-10,3.2237034e-12,4.5292207e-11,5.229428e-12,7.6640874e-11,8.7140153e-09,1.0605183e-11,2.3634907e-08,3.5118978e-06,6.7372219e-12,3.2260858e-12,1.8561836e-11,5.2579052e-12,1.0631167e-11,1.0938628e-09,1.0708823e-11,2.9546201e-09,4.4006697e-07,1.2940399e-11
109.68839,8.2107072e-06,0.00033677963,2.1449792e-08,0.0015539795,0.0647467,0.00067643058,0.045847524,2.9164288,0.074043538,9.0605869e-07,5.9259317e-05,9.4081487e-10,0.00018422652,0.012105317,2.8179446e-05,0.017638849,1.581328,0.031804299,1.0327309e-07,9.2999808e-06,3.3083758e-11,2.1393953e-05,0.0019320212,1.1103364e-06,0.0042331335,0.48252457,0.0052697042,1.2324339e-08,1.3326463e-06,2.8121394e-12,2.5648046e-06,0.00027808736,3.9752331e-08,0.0006935391,0.09328784,0.00034984608,1.5143602e-09,1.7973119e-07,5.2562399e-12,3.1550277e-07,3.7548358e-05,1.3325606e-09,9.4113515e-05,0.01389338,1.2201796e-05,1.8833149e-10,2.3389543e-08,5.2821636e-12,3.9242245e-08,4.8878396e-06,3.3419156e-11,1.2017477e-05,0.0018582987,4.1095671e-07,2.3719523e-11,2.9850682e-09,5.1767479e-12,4.898502e-09,6.2384157e-07,9.2547081e-12,1.5101673e-06,0.000238846,1.3282546e-08,4.3289317e-12,3.7749687e-10,5.1978977e-12,6.1210642e-10,7.8808171e-08,1.0612455e-11,1.8901898e-07,3.0226285e-05,4.1674986e-10,3.2319197e-12,5.0612511e-11,5.2307603e-12,7.6641374e-11,9.90378e-09,1.0602519e-11,2.3635085e-08,3.8001237e-06,8.3407725e-12,3.2201277e-12,1.8763475e-11,5.2487459e-12,1.063055e-11,1.2430856e-09,1.0704937e-11,2.9546259e-09,4.7633782e-07,1.2892604e-11
124.84914,8.4079757e-06,0.00035495876,2.2607955e-08,0.001591049,0.068246476,0.00071411566,0.047383308,2.9939182,0.090294359,9.261899e-07,6.3859705e-05,1.0145398e-09,0.00018829471,0.013039268,3.0387238e-05,0.017993918,1.641314,0.036689936,1.0468607e-07,1.0224572e-05,3.6795511e-11,2.1685886e-05,0.0021228406,1.2210667e-06,0.0042827376,0.50885403,0.0059669579,1.2395865e-08,1.4867639e-06,2.6572633e-12,2.5796767e-06,0.00031005382,4.4356855e-08,0.00069728057,0.099754527,0.00039542692,1.5172622e-09,2.0236401e-07,5.2440829e-12,3.1610719e-07,4.2250042e-05,1.501768e-09,9.4289746e-05,0.014993907,1.3822188e-05,1.8843509e-10,2.6471859e-08,5.2681748e-12,3.9263867e-08,5.52848e-06,3.9153514e-11,1.2024058e-05,0.0020160677,4.6648995e-07,2.3723964e-11,3.3877976e-09,5.1876281e-12,4.8992255e-09,7.0756317e-07,9.0705221e-12,1.51039e-06,0.00025984918,1.5097285e-08,4.3370537e-12,4.2893614e-10,5.2066684e-12,6.1212979e-10,8.9512476e-08,1.0595524e-11,1.8902621e-07,3.2931628e-05,4.7467363e-10,3.2059023e-12,5.6732608e-11,5.2163829e-12,7.6642068e-11,1.1257114e-08,1.0600465e-11,2.3635314e-08,4.1432691e-06,1.0163093e-11,3.2163762e-12,1.9041534e-11,5.2436389e-12,1.0627934e-11,1.4130034e-09,1.0688395e-11,2.9546332e-09,5.1954135e-07,1.2838758e-11
142.10535,8.6050077e-06,0.00037263104,2.3733813e-08,0.0016281572,0.071658358,0.0007508001,0.049027365,3.0857472,0.10674616,9.4769717e-07,6.8534137e-05,1.0894264e-09,0.00019264403,0.013989558,3.2631399e-05,0.018386146,1.709687,0.041746281,1.0630374e-07,1.1203141e-05,4.0706771e-11,2.202016e-05,0.0023249718,1.3382696e-06,0.0043401411,0.53877217,0.0067090541,1.248227e-08,1.6549135e-06,2.5046631e-12,2.5976431e-06,0.00034495431,4.9380643e-08,0.00070181047,0.10718723,0.00044521579,1.5208861e-09,2.2753798e-07,5.2652327e-12,3.1686196e-07,4.7482819e-05,1.6899747e-09,9.4509873e-05,0.016273802,1.5624846e-05,1.8856705e-10,2.9938136e-08,5.2665095e-12,3.9291358e-08,6.2493432e-06,4.562406e-11,1.2032425e-05,0.002200993,5.2894218e-07,2.3723386e-11,3.8433705e-09,5.1363913e-12,4.9001541e-09,8.0232377e-07,8.858192e-12,1.5106757e-06,0.00028457731,1.7150133e-08,4.3384905e-12,4.8731458e-10,5.2010618e-12,6.1215999e-10,1.0166514e-07,1.0588974e-11,1.8903552e-07,3.6124282e-05,5.4039717e-10,3.2189485e-12,6.3814218e-11,5.2232663e-12,7.6643081e-11,1.2795954e-08,1.0600409e-11,2.3635611e-08,4.5487168e-06,1.2234158e-11,3.1177858e-12,1.9205042e-11,5.0999205e-12,1.06289e-11,1.6064214e-09,1.0694445e-11,2.9546425e-09,5.7062039e-07,1.2776669e-11
161.74667,8.7996341e-06,0.00038967625,2.4819707e-08,0.0016648904,0.074957624,0.00078622981,0.050766218,3.1904287,0.1232632,9.7037173e-07,7.3244562e-05,1.1649052e-09,0.00019723256,0.014948311,3.4893695e-05,0.018813767,1.7857918,0.046938095,1.0813334e-07,1.2231661e-05,4.4817094e-11,2.239829e-05,0.0025375711,1.4614648e-06,0.0044058058,0.5721966,0.0074936594,1.2585777e-08,1.8374969e-06,2.3008262e-12,2.6191658e-06,0.00038287113,5.4835724e-08,0.00070725032,0.1156209,0.0004993474,1.5253895e-09,2.5545825e-07,5.252021e-12,3.1779996e-07,5.3289226e-05,1.89871e-09,9.4783558e-05,0.017747214,1.7624573e-05,1.8873399e-10,3.3830041e-08,5.2310378e-12,3.9326221e-08,7.0590891e-06,5.2887528e-11,1.2043036e-05,0.0024159073,5.9906481e-07,2.3738808e-11,4.3582937e-09,5.2393645e-12,4.9013442e-09,9.0947606e-07,8.6283758e-12,1.511042e-06,0.00031347017,1.9470406e-08,4.3435186e-12,5.5353777e-10,5.2151616e-12,6.121989e-10,1.1545449e-07,1.0595691e-11,1.8904751e-07,3.9865285e-05,6.1493988e-10,3.1420246e-12,7.1884915e-11,5.1318949e-12,7.6644149e-11,1.4545125e-08,1.0596524e-11,2.3635994e-08,5.0244976e-06,1.458722e-11,3.115667e-12,1.965908e-11,5.089984e-12,1.0631946e-11,1.8265235e-09,1.0713042e-11,2.9546545e-09,6.3060463e-07,1.2706725e-11
184.10274,8.9898831e-06,0.00040599267,2.5859166e-08,0.0017008694,0.078123137,0.0008201879,0.052583586,3.3060601,0.13970758,9.9396641e-07,7.7951743e-05,1.2403296e-09,0.00020201053,0.015907414,3.7155289e-05,0.019273844,1.868708,0.052225917,1.1017664e-07,1.3304818e-05,4.9123983e-11,2.2820655e-05,0.0027595267,1.5900169e-06,0.0044800108,0.6089462,0.0083174171,1.2708636e-08,2.0347265e-06,2.1123658e-12,2.6447137e-06,0.00042384714,6.0728462e-08,0.00071372464,0.1250736,0.00055790201,1.530956e-09,2.863261e-07,5.2464144e-12,3.1895937e-07,5.9711041e-05,2.1294824e-09,9.512197e-05,0.019427195,1.9835923e-05,1.8894622e-10,3.8192091e-08,5.2898796e-12,3.9370313e-08,7.9669726e-06,6.1030569e-11,1.2056455e-05,0.0026637125,6.7766068e-07,2.373707e-11,4.9397491e-09,5.1466609e-12,4.902867e-09,1.0305147e-06,8.3612006e-12,1.5115106e-06,0.00034699729,2.2090479e-08,4.3164582e-12,6.2861771e-10,5.1729732e-12,6.1224897e-10,1.3109184e-07,1.0590584e-11,1.8906296e-07,4.4220997e-05,6.994435e-10,3.1956375e-12,8.1199034e-11,5.191958e-12,7.6645905e-11,1.6532688e-08,1.0601631e-11,2.363649e-08,5.5794221e-06,1.7260637e-11,3.1224734e-12,2.0215376e-11,5.1135762e-12,1.0632279e-11,2.0769166e-09,1.0715817e-11,2.9546701e-09,7.0062879e-07,1.262751e-11
209.54878,9.1740367e-06,0.00042149861,2.6846986e-08,0.0017357606,0.081137732,0.00085249855,0.054461006,3.4304686,0.15594376,1.0182075e-06,8.2616534e-05,1.3150747e-09,0.00020692265,0.016858771,3.9397368e-05,0.019762337,1.9573084,0.057567193,1.1242908e-07,1.4416044e-05,5.3568705e-11,2.3286335e-05,0.00298947,1.723141e-06,0.0045628115,0.64874768,0.0091759438,1.2853026e-08,2.2465858e-06,1.9060864e-12,2.6747398e-06,0.00046787781,6.7058383e-08,0.0007213559,0.1355453,0.00062089368,1.537795e-09,3.2033299e-07,5.2289284e-12,3.2038386e-07,6.6787994e-05,2.3837233e-09,9.5537966e-05,0.021325493,2.2272772e-05,1.8921262e-10,4.307137e-08,5.2557958e-12,3.9425888e-08,8.9827863e-06,7.0136841e-11,1.2073373e-05,0.0029473826,7.655791e-07,2.3744662e-11,5.5956382e-09,5.1310622e-12,4.9048126e-09,1.1670836e-06,8.0634388e-12,1.5121096e-06,0.00038566237,2.5045957e-08,4.3557488e-12,7.1369832e-10,5.2399751e-12,6.1231337e-10,1.4881377e-07,1.0574042e-11,1.8908284e-07,4.9264119e-05,7.9518775e-10,3.1383411e-12,9.178764e-11,5.119738e-12,7.6648063e-11,1.8790335e-08,1.0605072e-11,2.363713e-08,6.2232361e-06,2.0295932e-11,3.1713716e-12,2.1035423e-11,5.1610938e-12,1.0631692e-11,2.3616997e-09,1.0710988e-11,2.9546905e-09,7.8195382e-07,1.2535945e-11
238.51189,9.3506624e-06,0.00043613315,2.7779284e-08,0.0017692837,0.083988339,0.00088302867,0.056378603,3.5613527,0.17184302,1.0428076e-06,8.7201188e-05,1.3885245e-09,0.00021191062,0.017794574,4.1601765e-05,0.020274268,2.0503259,0.06291761,1.148794e-07,1.5557649e-05,5.8148486e-11,2.3793013e-05,0.0032257987,1.8599168e-06,0.0046540094,0.69124693,0.010063876,1.3020917e-08,2.4727935e-06,1.6858737e-12,2.7096544e-06,0.00051490369,7.3817108e-08,0.00073025725,0.14701717,0.000688259,1.5461415e-09,3.5765336e-07,5.2087223e-12,3.2212236e-07,7.4556308e-05,2.6627378e-09,9.6045929e-05,0.023452267,2.4947811e-05,1.8954792e-10,4.851708e-08,5.2869931e-12,3.9495685e-08,1.0116769e-05,8.029355e-11,1.2094622e-05,0.0032699581,8.6370789e-07,2.3761822e-11,6.3346048e-09,5.1837423e-12,4.9072941e-09,1.3209824e-06,7.7343132e-12,1.5128733e-06,0.00043000816,2.8375793e-08,4.3041044e-12,8.1003698e-10,5.1562643e-12,6.1239619e-10,1.688845e-07,1.0563883e-11,1.8910839e-07,5.5074765e-05,9.0359864e-10,3.1885013e-12,1.039127e-10,5.16448e-12,7.6650408e-11,2.1353797e-08,1.0590029e-11,2.3637956e-08,6.9667949e-06,2.3741342e-11,3.2156261e-12,2.1993823e-11,5.2357563e-12,1.06309e-11,2.6855151e-09,1.0703272e-11,2.9547169e-09,8.7599193e-07,1.2432805e-11
271.47819,9.5186324e-06,0.00044985572,2.8653473e-08,0.001801215,0.086665913,0.00091168744,0.058315866,3.6964097,0.18728733,1.067478e-06,9.167059e-05,1.4601551e-09,0.00021691587,0.018707532,4.3751531e-05,0.020803927,2.146421,0.068232549,1.175096e-07,1.6720998e-05,6.2815531e-11,2.4336983e-05,0.0034667163,1.9993107e-06,0.0047531337,0.73602259,0.010974971,1.3213933e-08,2.7127739e-06,1.4477308e-12,2.7497952e-06,0.00056480413,8.098746e-08,0.00074052491,0.15945089,0.00075984751,1.5562528e-09,3.9843653e-07,5.1862958e-12,3.2422841e-07,8.3046965e-05,2.9676372e-09,9.6661635e-05,0.025815761,2.7871958e-05,1.8996604e-10,5.4579921e-08,5.2169935e-12,3.9582979e-08,1.1379469e-05,9.1625318e-11,1.2121198e-05,0.0036345266,9.7296198e-07,2.3774914e-11,7.16605e-09,5.1731952e-12,4.9104516e-09,1.4941683e-06,7.3435147e-12,1.5138452e-06,0.00048061987,3.2122357e-08,4.362081e-12,9.1905977e-10,5.254297e-12,6.1250249e-10,1.9159833e-07,1.0556778e-11,1.8914119e-07,6.1741543e-05,1.0262682e-09,3.1797531e-12,1.1769975e-10,5.1738613e-12,7.6653885e-11,2.426332e-08,1.0593137e-11,2.3639021e-08,7.822252e-06,2.7650715e-11,3.1141103e-12,2.294385e-11,5.0646709e-12,1.0630033e-11,3.0536207e-09,1.069167e-11,2.9547509e-09,9.8433293e-07,1.2316786e-11
309.00097,9.6771182e-06,0.00046264488,2.9468196e-08,0.0018313881,0.089165248,0.00093842409,0.060252439,3.8334389,0.20217262,1.0919412e-06,9.5993171e-05,1.5293967e-09,0.00022188191,0.019591104,4.5831431e-05,0.021345148,2.2442458,0.073468567,1.2029557e-07,1.7896755e-05,6.7483297e-11,2.491327e-05,0.0037102797,2.1402046e-06,0.0048594452,0.78260201,0.011902264,1.3433191e-08,2.9656351e-06,1.1902146e-12,2.7953954e-06,0.00061739294,8.8542823e-08,0.00075222983,0.17278852,0.00083541449,1.5684024e-09,4.4279744e-07,5.2269855e-12,3.2675905e-07,9.228383e-05,3.2992861e-09,9.7401957e-05,0.028421888,3.1053703e-05,1.9048846e-10,6.1311205e-08,5.2824412e-12,3.969166e-08,1.2781568e-05,1.0420281e-10,1.2154288e-05,0.0040441859,1.0942679e-06,2.3793838e-11,8.1001277e-09,5.1610938e-12,4.9144595e-09,1.6887562e-06,6.9239614e-12,1.5150789e-06,0.00053812744,3.6331421e-08,4.3805033e-12,1.042323e-09,5.2710059e-12,6.1263877e-10,2.1728199e-07,1.0532797e-11,1.8918324e-07,6.9362577e-05,1.1649584e-09,3.3478584e-12,1.3342542e-10,5.3891891e-12,7.6657715e-11,2.7564161e-08,1.0567713e-11,2.3640391e-08,8.8032421e-06,3.2088165e-11,3.4927788e-12,2.480159e-11,5.6392668e-12,1.0628073e-11,3.4719669e-09,1.0689172e-11,2.9547944e-09,1.1087726e-06,1.2182588e-11
351.71002,9.8255796e-06,0.00047449657,3.022318e-08,0.0018596905,0.091484666,0.00096322436,0.062168863,3.9704165,0.21641115,1.115941e-06,0.00010014182,1.5958687e-09,0.00022675656,0.020439643,4.7828327e-05,0.02189159,2.3424981,0.07858479,1.2320793e-07,1.9075174e-05,7.2240436e-11,2.5515808e-05,0.0039544627,2.2814314e-06,0.0049719582,0.83047795,0.012838264,1.367917e-08,3.2301616e-06,9.9820152e-13,2.8465552e-06,0.00067241641,9.6446901e-08,0.00076540955,0.1869525,0.00091461741,1.5828716e-09,4.9080711e-07,5.1731397e-12,3.2977294e-07,0.00010228161,3.6582214e-09,9.8284276e-05,0.031273738,3.4498413e-05,1.9113457e-10,6.8761757e-08,5.2988169e-12,3.9826261e-08,1.4333647e-05,1.1811413e-10,1.2195276e-05,0.0045019896,1.2285436e-06,2.381923e-11,9.1477235e-09,5.1830762e-12,4.9195341e-09,1.9070133e-06,6.449119e-12,1.5166409e-06,0.0006032057,4.1052039e-08,4.3182203e-12,1.1815637e-09,5.1716409e-12,6.1281336e-10,2.4629682e-07,1.053202e-11,1.892371e-07,7.8046483e-05,1.3216223e-09,3.2073324e-12,1.5121178e-10,5.2001736e-12,7.6664348e-11,3.1307117e-08,1.0602685e-11,2.3642158e-08,9.9250856e-06,3.7117753e-11,3.1448832e-12,2.5881422e-11,5.1249005e-12,1.0633269e-11,3.9472776e-09,1.0705936e-11,2.954851e-09,1.2513425e-06,1.2031515e-11
400.32217,9.9637291e-06,0.00048542177,3.0919185e-08,0.0018860599,0.093625486,0.00098610593,0.064047135,4.1055493,0.22993284,1.139251e-06,0.0001040943,1.6591921e-09,0.00023149345,0.021248512,4.9731432e-05,0.022436991,2.4399676,0.083544135,1.2621351e-07,2.0246429e-05,7.6919637e-11,2.6137735e-05,0.0041972203,2.4218127e-06,0.0050894804,0.87912625,0.013775196,1.3951587e-08,3.5048204e-06,1.1678436e-12,2.9032158e-06,0.00072955503,1.0465391e-07,0.00078006153,0.20184666,0.00099701661,1.5999376e-09,5.4248272e-07,5.1245119e-12,3.3332779e-07,0.0001130438,4.0445523e-09,9.9325756e-05,0.034371041,3.8207624e-05,1.9192954e-10,7.6980498e-08,5.2804983e-12,3.9991999e-08,1.6045893e-05,1.3347118e-10,1.224575e-05,0.0050108684,1.3766732e-06,2.3840109e-11,1.0320392e-08,5.0963678e-12,4.9259379e-09,2.1513458e-06,5.921319e-12,1.518612e-06,0.00067657215,4.6336286e-08,4.2909148e-12,1.3386957e-09,5.1279536e-12,6.1303634e-10,2.7904099e-07,1.0488721e-11,1.8930595e-07,8.7913111e-05,1.4984108e-09,3.2907195e-12,1.7146384e-10,5.3282379e-12,7.6671836e-11,3.5549082e-08,1.0602019e-11,2.3644432e-08,1.1204976e-05,4.2815196e-11,3.432634e-12,2.8273427e-11,5.5060956e-12,1.0633494e-11,4.4871493e-09,1.0717482e-11,2.9549243e-09,1.4143419e-06,1.186079e-11
455.65332,1.009151e-05,0.00049544405,3.1557627e-08,0.0019104775,0.095591642,0.0010071135,0.065871276,4.2373023,0.24268584,1.1616792e-06,0.00010783356,1.7191107e-09,0.00023605327,0.02201413,5.1532434e-05,0.022975447,2.5355682,0.088314281,1.2927676e-07,2.1400921e-05,8.153489e-11,2.6771699e-05,0.0044365562,2.5601984e-06,0.0052106674,0.92802328,0.01470525,1.4249335e-08,3.787784e-06,1.3525014e-12,2.965148e-06,0.00078842783,1.1310926e-07,0.00079613802,0.21735752,0.001082081,1.6198587e-09,5.977783e-07,5.1560978e-12,3.3747727e-07,0.0001245608,4.4579569e-09,0.00010054245,0.037709668,4.2178365e-05,1.9290217e-10,8.6012776e-08,5.232148e-12,4.0194767e-08,1.7927743e-05,1.5035817e-10,1.230751e-05,0.0055735298,1.539477e-06,2.3882037e-11,1.1630258e-08,5.1137428e-12,4.933991e-09,2.4242809e-06,5.351608e-12,1.5210909e-06,0.00075898162,5.2238837e-08,4.39806e-12,1.5158169e-09,5.291434e-12,6.1332101e-10,3.1595079e-07,1.0449308e-11,1.8939382e-07,9.9094192e-05,1.6976789e-09,3.1452198e-12,1.9438226e-10,5.1044724e-12,7.6680523e-11,4.0353658e-08,1.0572543e-11,2.3647358e-08,1.2662183e-05,4.9271809e-11,3.0499524e-12,3.0081916e-11,5.0228155e-12,1.0624053e-11,5.1001461e-09,1.0658308e-11,2.9550185e-09,1.6003714e-06,1.1662948e-11
518.63215,1.0209053e-05,0.00050459721,3.2140693e-08,0.0019329614,0.097389154,0.0010263133,0.067627586,4.3644118,0.25463606,1.1830708e-06,0.00011134767,1.7754089e-09,0.00024040425,0.022733981,5.32255e-05,0.023501582,2.6283624,0.09286835,1.3236146e-07,2.2529603e-05,8.6041285e-11,2.7410206e-05,0.0046705874,2.6955031e-06,0.0053340835,0.97666252,0.015620849,1.4570457e-08,4.0769705e-06,1.5351886e-12,3.031945e-06,0.00084860111,1.2175076e-07,0.00081354455,0.23335679,0.0011691989,1.6428543e-09,6.5657679e-07,5.1150195e-12,3.422673e-07,0.00013680811,4.8975483e-09,0.00010194822,0.04128113,4.6402562e-05,1.9408354e-10,9.5898393e-08,5.1924576e-12,4.0441073e-08,1.9987487e-05,1.6880647e-10,1.2382541e-05,0.0061923391,1.7176756e-06,2.3944348e-11,1.308989e-08,5.2582383e-12,4.9440785e-09,2.7284359e-06,4.6635473e-12,1.5241961e-06,0.00085121836,5.8816331e-08,4.4197597e-12,1.7152016e-09,5.3643756e-12,6.136836e-10,3.5750202e-07,1.0428602e-11,1.8950571e-07,0.00011173376,1.9219953e-09,3.4761308e-12,2.2044085e-10,5.5426219e-12,7.669388e-11,4.5791733e-08,1.0615842e-11,2.3651113e-08,1.4318248e-05,5.657641e-11,3.2809703e-12,3.3063014e-11,5.3074212e-12,1.063537e-11,5.7959291e-09,1.0713486e-11,2.9551401e-09,1.8123692e-06,1.1442763e-11
590.3157,1.0316641e-05,0.00051292259,3.2671088e-08,0.0019535602,0.099025622,0.0010437886,0.069304928,4.4858832,0.26576612,1.2033094e-06,0.00011462963,1.8279885e-09,0.00024452235,0.023406558,5.4807162e-05,0.02401072,2.7175722,0.097185274,1.3543232e-07,2.3624249e-05,9.0445429e-11,2.8045935e-05,0.0048976014,2.8267394e-06,0.0054582725,1.0245696,0.01651488,1.4912198e-08,4.3701002e-06,1.7735813e-12,3.1030343e-06,0.00090959994,1.305103e-07,0.00083214109,0.24970455,0.0012576939,1.6690893e-09,7.1868357e-07,5.147105e-12,3.4773214e-07,0.0001497452,5.3618846e-09,0.00010355352,0.04507222,5.0866583e-05,1.9550978e-10,1.066694e-07,5.3451132e-12,4.0737909e-08,2.2231798e-05,1.8895713e-10,1.247298e-05,0.0068691811,1.9118507e-06,2.398338e-11,1.4712088e-08,5.050238e-12,4.9566582e-09,3.0664783e-06,3.9686587e-12,1.5280685e-06,0.00095408357,6.6126483e-08,4.5172841e-12,1.9393298e-09,5.5357385e-12,6.141444e-10,4.0420989e-07,1.0439427e-11,1.8964789e-07,0.00012598824,2.1742869e-09,3.3589665e-12,2.4984578e-10,5.4102833e-12,7.6708626e-11,5.1942084e-08,1.0578982e-11,2.3655932e-08,1.6197173e-05,6.4838579e-11,3.1872506e-12,3.6223802e-11,5.1986193e-12,1.0634509e-11,6.5853518e-09,1.0722867e-11,2.9552971e-09,2.0536486e-06,1.1192491e-11
671.90711,1.0414677e-05,0.00052046706,3.3151676e-08,0.0019723452,0.10050983,0.0010596345,0.070894688,4.600976,0.27607372,1.2223149e-06,0.00011767697,1.8768482e-09,0.00024839095,0.024031287,5.6276131e-05,0.024498962,2.8025844,0.10124986,1.3845623e-07,2.4677662e-05,9.4672659e-11,2.8672033e-05,0.0051161,2.9530438e-06,0.0055818148,1.0713149,0.017380913,1.5271103e-08,4.6647647e-06,1.9247104e-12,3.1776974e-06,0.00097092259,1.3931591e-07,0.00085174711,0.26625314,0.0013468447,1.6986537e-09,7.8382357e-07,5.2614024e-12,3.538905e-07,0.00016331465,5.8488749e-09,0.00010536434,0.049064796,5.5550992e-05,1.972106e-10,1.183477e-07,5.261569e-12,4.1092573e-08,2.4665236e-05,2.1077712e-10,1.2581057e-05,0.0076053119,2.1224018e-06,2.4068114e-11,1.650964e-08,5.1493809e-12,4.9722684e-09,3.4410718e-06,3.1815661e-12,1.5328739e-06,0.001068379,7.4226943e-08,4.2584534e-12,2.1908424e-09,5.0540128e-12,6.1472816e-10,4.566281e-07,1.0425771e-11,1.8982807e-07,0.00014202618,2.4575917e-09,3.3406979e-12,2.8311656e-10,5.3222426e-12,7.6728186e-11,5.8891974e-08,1.0567769e-11,2.3662105e-08,1.8325607e-05,7.4176609e-11,3.6058938e-12,4.042704e-11,5.7934768e-12,1.0631249e-11,7.4806117e-09,1.0701329e-11,2.955499e-09,2.3279399e-06,1.0907886e-11
764.7758,1.0503645e-05,0.00052728096,3.3585709e-08,0.0019894058,0.10185131,0.0010739538,0.072390802,4.7091827,0.28556964,1.2400409e-06,0.00012049116,1.9219373e-09,0.00025200032,0.024608418,5.7633042e-05,0.024963245,2.8829446,0.1050526,1.4140345e-07,2.5683847e-05,9.8687225e-11,2.9282335e-05,0.0053248317,3.0736955e-06,0.005703385,1.1165229,0.018213367,1.5643172e-08,4.9585042e-06,2.1100621e-12,3.255102e-06,0.0010320566,1.4809409e-07,0.00087214907,0.28285155,0.0014359085,1.7315459e-09,8.5164112e-07,5.0640048e-12,3.6074238e-07,0.00017744237,6.3559046e-09,0.0001073811,0.053235784,6.0430534e-05,1.9922473e-10,1.3094265e-07,5.2209903e-12,4.1512365e-08,2.7289747e-05,2.3431218e-10,1.2709005e-05,0.0084011974,2.349502e-06,2.4180583e-11,1.8494987e-08,5.383638e-12,4.9915299e-09,3.8548096e-06,2.2641888e-12,1.5388038e-06,0.0011948866,8.3173822e-08,4.2736032e-12,2.4725928e-09,5.0798254e-12,6.1546557e-10,5.1534687e-07,1.0355439e-11,1.900557e-07,0.00016002754,2.7749448e-09,3.1526875e-12,3.2066816e-10,5.0522364e-12,7.6755269e-11,6.6737648e-08,1.0618895e-11,2.3670003e-08,2.0733003e-05,8.4717011e-11,2.9267348e-12,4.4225651e-11,4.7802318e-12,1.0635755e-11,8.4953831e-09,1.072531e-11,2.9557592e-09,2.6394318e-06,1.0584117e-11
870.48048,1.0584094e-05,0.00053341634,3.3976546e-08,0.0020048427,0.10306004,0.0010868537,0.073789544,4.8102055,0.29427558,1.2564703e-06,0.00012307709,1.9633605e-09,0.00025534671,0.0251389,5.8880163e-05,0.025401311,2.958348,0.10858926,1.442484e-07,2.663807e-05,1.0255202e-10,2.9871531e-05,0.0055228113,3.1881262e-06,0.0058217957,1.1598791,0.019007617,1.6024043e-08,5.2488899e-06,2.334799e-12,3.334341e-06,0.0010924962,1.5677229e-07,0.00089311023,0.2993502,0.0015241453,1.7676662e-09,9.2170444e-07,5.0929816e-12,3.6826663e-07,0.00019203837,6.8797376e-09,0.00010959807,0.05755743,6.5474434e-05,2.015855e-10,1.4444863e-07,5.2909899e-12,4.2004228e-08,3.0104149e-05,2.5955843e-10,1.2858949e-05,0.0092563648,2.5930548e-06,2.4278033e-11,2.0679838e-08,5.1771365e-12,5.015151e-09,4.3101304e-06,1.3230528e-12,1.5460757e-06,0.0013343424,9.3019915e-08,4.182577e-12,2.7875542e-09,4.8667737e-12,6.1639432e-10,5.8098794e-07,1.03344e-11,1.9034235e-07,0.00018018235,3.1297056e-09,3.0237247e-12,3.6305245e-10,5.0469073e-12,7.6786973e-11,7.5584808e-08,1.0587919e-11,2.3680087e-08,2.3451761e-05,9.6599506e-11,2.8676402e-12,4.9292362e-11,4.7099546e-12,1.0638425e-11,9.6449559e-09,1.0730361e-11,2.9560936e-09,2.9928181e-06,1.0216494e-11
990.7953,1.0656601e-05,0.00053892576,3.4327535e-08,0.0020187641,0.10414607,0.0010984428,0.075089306,4.9039245,0.30222193,1.2716119e-06,0.00012544236,2.0012114e-09,0.0002584316,0.025624249,6.0021101e-05,0.025811689,3.0286248,0.11186029,1.4697009e-07,2.7536911e-05,1.0616746e-10,3.0435262e-05,0.0057093217,3.2959232e-06,0.0059360266,1.2011329,0.019760062,1.6409196e-08,5.5336036e-06,2.5225655e-12,3.4144746e-06,0.0011517581,1.6528113e-07,0.00091438176,0.31560555,0.0016108424,1.8068068e-09,9.9351416e-07,5.1412208e-12,3.764201e-07,0.00020699855,7.4166369e-09,0.00011200296,0.061997809,7.0646986e-05,2.0431896e-10,1.5884282e-07,5.1059712e-12,4.2574293e-08,3.310369e-05,2.8644809e-10,1.3032773e-05,0.010169259,2.8526547e-06,2.4406654e-11,2.3074689e-08,5.1020299e-12,5.0439186e-09,4.8092224e-06,1.2402301e-12,1.5549325e-06,0.0014874074,1.0381259e-07,4.4988327e-12,3.1388416e-09,5.4881655e-12,6.1755934e-10,6.5419914e-07,1.0311363e-11,1.9070194e-07,0.0002026888,3.5253734e-09,2.6684726e-12,4.107856e-10,4.5036752e-12,7.6829397e-11,8.5548912e-08,1.062278e-11,2.3692941e-08,2.651732e-05,1.0998347e-10,3.5890026e-12,5.5680426e-11,5.8270055e-12,1.0632564e-11,1.094639e-08,1.0688783e-11,2.9565235e-09,3.3933413e-06,9.8072384e-12
1127.7396,1.0721762e-05,0.00054386095,3.4641942e-08,0.0020312816,0.10511944,0.0011088281,0.076290347,4.9903698,0.30944566,1.2854947e-06,0.00012759671,2.0357755e-09,0.00026126078,0.026066432,6.1060494e-05,0.026193606,3.0937214,0.11487019,1.4955228e-07,2.8378188e-05,1.0945034e-10,3.0970154e-05,0.005883907,3.3968241e-06,0.0060452451,1.2400979,0.020468129,1.6794155e-08,5.8105084e-06,2.7420011e-12,3.4945706e-06,0.0012093975,1.7355681e-07,0.00093571394,0.33148423,0.0016953367,1.8486571e-09,1.0665161e-06,5.0470739e-12,3.8513826e-07,0.00022220744,7.9624026e-09,0.00011457711,0.066521585,7.5908452e-05,2.0745432e-10,1.7408361e-07,5.2252092e-12,4.3227423e-08,3.6279689e-05,3.1492492e-10,1.3231973e-05,0.011137136,3.1275563e-06,2.4536373e-11,2.5688308e-08,4.7474802e-12,5.0786877e-09,5.3539115e-06,2.4220626e-12,1.5656376e-06,0.001654632,1.1559141e-07,4.4036784e-12,3.5296268e-09,5.2760574e-12,6.1901434e-10,7.3564428e-07,1.0219825e-11,1.911511e-07,0.00022775031,3.9655396e-09,3.3710354e-12,4.6457352e-10,5.3466676e-12,7.6880551e-11,9.6755301e-08,1.0556223e-11,2.3709283e-08,2.99682e-05,1.2503776e-10,3.1194648e-12,6.2142576e-11,4.9608651e-12,1.0654442e-11,1.2418674e-08,1.0812629e-11,2.9570753e-09,3.8468415e-06,9.3370034e-12
1283.6119,1.0780168e-05,0.00054827204,3.4922938e-08,0.0020425068,0.10598984,0.0011181138,0.077394471,5.069694,0.31598838,1.2981642e-06,0.00012955147,2.0671621e-09,0.00026384325,0.026467735,6.2003745e-05,0.026546903,3.1536837,0.11762678,1.5198337e-07,2.9160896e-05,1.1259838e-10,3.1473795e-05,0.0060463534,3.4907067e-06,0.00614881,1.2766488,0.021130233,1.7174669e-08,6.0777088e-06,2.9618807e-12,3.5737446e-06,0.0012650189,1.8154265e-07,0.00095686683,0.34686688,0.0017770341,1.8928148e-09,1.1401173e-06,4.9005799e-12,3.9433715e-07,0.00023754148,8.5126916e-09,0.00011729605,0.071091026,8.1216215e-05,2.1100405e-10,1.9010933e-07,5.4311e-12,4.3966693e-08,3.9619306e-05,3.4486186e-10,1.3457499e-05,0.012155985,3.4166537e-06,2.4758725e-11,2.8527143e-08,5.037748e-12,5.1203615e-09,5.9455419e-06,3.7294057e-12,1.578469e-06,0.0018364202,1.283855e-07,4.432222e-12,3.9631285e-09,5.2645666e-12,6.2082334e-10,8.2599161e-07,1.0177137e-11,1.9170949e-07,0.00025557179,4.4538164e-09,3.2411862e-12,5.2489807e-10,5.204337e-12,7.6947435e-11,1.0933907e-07,1.0542622e-11,2.3730015e-08,3.3845961e-05,1.4194013e-10,3.4735238e-12,6.9974887e-11,5.6891714e-12,1.0646399e-11,1.4082852e-08,1.0728363e-11,2.9577822e-09,4.3598002e-06,8.8094254e-12
1461.0283,1.0832398e-05,0.000552207,3.5173595e-08,0.0020525493,0.1067666,0.0011263999,0.078404739,5.1421432,0.32189459,1.3096779e-06,0.00013131894,2.0955034e-09,0.00026619065,0.026830664,6.285676e-05,0.026871946,3.2086375,0.12014052,1.5425611e-07,2.9885074e-05,1.1553586e-10,3.1944677e-05,0.0061966665,3.5775742e-06,0.006246265,1.3107172,0.021745706,1.7546858e-08,6.333596e-06,3.2623904e-12,3.651189e-06,0.0013182876,1.8919052e-07,0.00097761897,0.36165071,0.0018554242,1.9388018e-09,1.2137051e-06,5.0351945e-12,4.0391717e-07,0.000252873,9.0628807e-09,0.00012013051,0.07566715,8.6526131e-05,2.1496355e-10,2.0683818e-07,5.0222604e-12,4.4792966e-08,4.3105472e-05,3.7612458e-10,1.3709633e-05,0.013220513,3.7184756e-06,2.5009064e-11,3.1594713e-08,5.1522675e-12,5.1698561e-09,6.5848462e-06,5.0852655e-12,1.593709e-06,0.0020329885,1.4221078e-07,4.5196442e-12,4.4424957e-09,5.423495e-12,6.2306027e-10,9.2589789e-07,1.0220991e-11,1.923999e-07,0.00028635486,4.9937525e-09,3.2236711e-12,5.9254163e-10,5.1973426e-12,7.7032589e-11,1.2344464e-07,1.0552059e-11,2.375624e-08,3.8195052e-05,1.6089102e-10,3.5674809e-12,7.8783001e-11,5.901668e-12,1.0644522e-11,1.5962181e-08,1.0729417e-11,2.9586873e-09,4.9393825e-06,8.2108209e-12
1662.9666,1.087901e-05,0.00055571093,3.5396824e-08,0.0020615149,0.10745857,0.0011337807,0.079325169,5.2080345,0.32721022,1.320102e-06,0.00013291207,2.1208527e-09,0.00026831625,0.027157852,6.3625738e-05,0.027169511,3.2587707,0.12242377,1.5636716e-07,3.0551655e-05,1.1819817e-10,3.238209e-05,0.0063350354,3.6575376e-06,0.0063373297,1.3422856,0.022314696,1.7907333e-08,6.5768745e-06,3.4839909e-12,3.7261982e-06,0.0013689331,1.964617e-07,0.00099777407,0.37575132,0.0019300895,1.9860853e-09,1.2866673e-06,5.0041638e-12,4.1376742e-07,0.00026807436,9.6083715e-09,0.00012304782,0.080210984,9.1793985e-05,2.1934045e-10,2.2416877e-07,5.276668e-12,4.5704564e-08,4.6717065e-05,4.0855153e-10,1.3987876e-05,0.014324185,4.0311977e-06,2.5276664e-11,3.4890995e-08,4.9947269e-12,5.228062e-09,7.271819e-06,6.5228378e-12,1.6116322e-06,0.0022443277,1.5706726e-07,4.5401538e-12,4.9707269e-09,5.4505844e-12,6.2580896e-10,1.0359893e-06,1.0019319e-11,1.9324852e-07,0.0003202917,5.5887316e-09,3.1291469e-12,6.6821859e-10,4.9589222e-12,7.7139378e-11,1.3922482e-07,1.0569379e-11,2.3789298e-08,4.3062559e-05,1.820864e-10,2.8212142e-12,8.8399184e-11,4.7095106e-12,1.0667754e-11,1.808224e-08,1.0824119e-11,2.9598439e-09,5.5934734e-06,7.5325857e-12
1892.8162,1.0920531e-05,0.00055882637,3.5595197e-08,0.002069504,0.10807399,0.0011403446,0.080160506,5.2677341,0.33198142,1.3295075e-06,0.00013434399,2.1438574e-09,0.00027023445,0.027451977,6.4316987e-05,0.027440701,3.3043177,0.12449028,1.5831651e-07,3.1162323e-05,1.2062834e-10,3.2786029e-05,0.0064618066,3.7307973e-06,0.0064218799,1.3713796,0.022838043,1.825326e-08,6.8065724e-06,3.6262104e-12,3.7981827e-06,0.0014167528,2.0332712e-07,0.0010171662,0.38910368,0.0020007106,2.0341042e-09,1.3584123e-06,4.7162829e-12,4.2377116e-07,0.00028302235,1.0144822e-08,0.0001260134,0.084684834,9.697695e-05,2.2410399e-10,2.4198189e-07,5.304257e-12,4.669706e-08,5.0429244e-05,4.417961e-10,1.4290894e-05,0.015459334,4.3526738e-06,2.5555067e-11,3.8411866e-08,4.487799e-12,5.2957878e-09,8.0056025e-06,8.0215834e-12,1.6324883e-06,0.0024701655,1.7293642e-07,4.5534999e-12,5.5505729e-09,5.4813376e-12,6.2916555e-10,1.156838e-06,9.9667496e-12,1.9428467e-07,0.00035755814,6.2418457e-09,4.6039123e-12,7.5280854e-10,7.0620731e-12,7.7272785e-11,1.5683953e-07,1.0535905e-11,2.3830829e-08,4.8497739e-05,2.0574831e-10,3.7150747e-12,1.0000561e-10,5.7681637e-12,1.064265e-11,2.0471022e-08,1.064665e-11,2.961319e-09,6.330707e-06,6.7794104e-12
2154.4347,1.0957458e-05,0.00056159246,3.5771488e-08,0.0020766114,0.10862058,0.0011461738,0.080915958,5.3216395,0.33625359,1.3379685e-06,0.00013562775,2.1643421e-09,0.00027196028,0.027715705,6.4936773e-05,0.027686857,3.3455446,0.12635457,1.6010698e-07,3.1719341e-05,1.2294343e-10,3.3157063e-05,0.0065774489,3.7976241e-06,0.0064999228,1.3980608,0.023317162,1.8582403e-08,7.0220367e-06,3.8211656e-12,3.8666758e-06,0.0014616107,2.0976723e-07,0.0010356616,0.40166172,0.0020670652,2.0822954e-09,1.4283879e-06,4.7721271e-12,4.3381075e-07,0.00029760186,1.0667968e-08,0.00012899234,0.089053459,0.00010203496,2.2922361e-10,2.6014345e-07,5.645151e-12,4.7763315e-08,5.4214059e-05,4.757385e-10,1.4616517e-05,0.016617343,4.6804867e-06,2.5959977e-11,4.2148638e-08,5.0172644e-12,5.3737046e-09,8.7843837e-06,9.824308e-12,1.656484e-06,0.0027099377,1.8977915e-07,4.1745379e-12,6.1843908e-09,4.7833404e-12,6.3323358e-10,1.2889362e-06,9.866441e-12,1.9554048e-07,0.00039830522,6.9557646e-09,2.592387e-12,8.4677865e-10,4.5365378e-12,7.7440866e-11,1.7645358e-07,1.0530687e-11,2.3882786e-08,5.4551409e-05,2.3209457e-10,3.1521259e-12,1.1246545e-10,5.1413873e-12,1.0676538e-11,2.3158995e-08,1.0832113e-11,2.9631964e-09,7.1604818e-06,5.9150462e-12
2452.2132,1.0990253e-05,0.00056404533,3.5927749e-08,0.0020829246,0.10910539,0.001151344,0.081596993,5.3701644,0.34007065,1.345559e-06,0.00013677601,2.1828108e-09,0.00027350875,0.027951634,6.5491211e-05,0.027909478,3.3827367,0.12803153,1.6174357e-07,3.2225413e-05,1.247803e-10,3.3496235e-05,0.0066825198,3.8583416e-06,0.0065715788,1.4224186,0.023753917,1.8893104e-08,7.2229163e-06,4.2323922e-12,3.9313331e-06,0.001503433,2.1577149e-07,0.0010531595,0.41339773,0.0021290239,2.1301143e-09,1.4960974e-06,4.5631832e-12,4.437729e-07,0.00031170936,1.1174252e-08,0.00013195086,0.093285076,0.00010693186,2.3463789e-10,2.7850814e-07,4.7880588e-12,4.8893636e-08,5.8041216e-05,5.1015298e-10,1.4961798e-05,0.01778888,5.0120157e-06,2.6386162e-11,4.6087674e-08,5.052625e-12,5.4622826e-09,9.6053227e-06,1.1594725e-11,1.6837647e-06,0.0029627632,2.0753416e-07,4.5784726e-12,6.8740267e-09,5.4806715e-12,6.3812472e-10,1.4326661e-06,9.9232289e-12,1.9705027e-07,0.00044265034,7.7325413e-09,2.545543e-12,9.5126595e-10,4.0493719e-12,7.7649671e-11,1.9823409e-07,1.0493273e-11,2.3947489e-08,6.1275103e-05,2.6135039e-10,3.4389147e-12,1.2689699e-10,5.5621618e-12,1.0618335e-11,2.6179066e-08,1.04034e-11,2.9655796e-09,8.0929576e-06,4.964501e-12
2791.1497,1.1019339e-05,0.00056621805,3.6066211e-08,0.0020885256,0.10953494,0.0011559247,0.082209185,5.4137263,0.34347448,1.3523522e-06,0.00013780102,2.1992432e-09,0.00027489473,0.028162256,6.5986171e-05,0.028110158,3.4161885,0.129536,1.6323301e-07,3.2683547e-05,1.2690698e-10,3.3804925e-05,0.0067776432,3.9133098e-06,0.0066370554,1.4445643,0.0241505,1.9184276e-08,7.4091308e-06,4.0862869e-12,3.9919278e-06,0.0015422032,2.2133755e-07,0.0010695909,0.42430046,0.0021865422,2.1770596e-09,1.5611123e-06,5.0832671e-12,4.5355281e-07,0.00032525559,1.1660362e-08,0.00013485762,0.097352162,0.00011163638,2.4032215e-10,2.9692393e-07,5.5855875e-12,5.007621e-08,6.1879051e-05,5.444179e-10,1.5323136e-05,0.018964186,5.3445181e-06,2.6925236e-11,5.0210318e-08,5.8320571e-12,5.5617337e-09,1.0464527e-05,1.3482826e-11,1.7143961e-06,0.0032274378,2.2611733e-07,4.5001481e-12,7.6206215e-09,5.2733928e-12,6.4395261e-10,1.5882686e-06,9.8138164e-12,1.9884941e-07,0.00049066724,8.5734903e-09,2.4726388e-12,1.0669416e-09,4.3194892e-12,7.7911087e-11,2.2234677e-07,1.0608736e-11,2.4027653e-08,6.8719928e-05,2.9373753e-10,2.8270053e-12,1.4283842e-10,4.7703508e-12,1.0646853e-11,2.956655e-08,1.0540402e-11,2.9685974e-09,9.1390284e-06,5.0520144e-12
3176.9328,1.1045108e-05,0.00056814088,3.6188639e-08,0.0020934886,0.10991514,0.0011599789,0.082758084,5.4527369,0.3465046,1.358419e-06,0.00013871431,2.2139218e-09,0.00027613263,0.028349942,6.6427225e-05,0.028290531,3.4461963,0.13088257,1.6458323e-07,3.3096934e-05,1.2833556e-10,3.4084776e-05,0.006863479,3.962911e-06,0.0066966265,1.4646245,0.024509331,1.945533e-08,7.5808398e-06,4.5707327e-12,4.0483374e-06,0.0015779542,2.2647006e-07,0.0010849155,0.43437359,0.0022396508,2.2226823e-09,1.6230804e-06,5.0639493e-12,4.630574e-07,0.0003381671,1.2123648e-08,0.00013768471,0.10123202,0.00011612271,2.461748e-10,3.152372e-07,4.8384075e-12,5.1297594e-08,6.5695524e-05,5.7867966e-10,1.5696429e-05,0.020133393,5.6752188e-06,2.7430466e-11,5.4492894e-08,5.4831695e-12,5.6719633e-09,1.1357068e-05,1.53631e-11,1.7483497e-06,0.0035024374,2.4542212e-07,4.641708e-12,8.4245055e-09,5.6429306e-12,6.5083045e-10,1.7558117e-06,9.6042063e-12,2.0097279e-07,0.00054237637,9.4789764e-09,3.820882e-12,1.1946185e-09,6.1625705e-12,7.8227827e-11,2.4895147e-07,1.0507095e-11,2.4126399e-08,7.6935197e-05,3.295193e-10,2.1514435e-12,1.6084366e-10,3.6338155e-12,1.0687415e-11,3.3358937e-08,1.0732915e-11,2.9724068e-09,1.0310272e-05,6.3381522e-12
3616.0376,1.1067915e-05,0.00056984095,3.6296983e-08,0.0020978821,0.11025137,0.0011635642,0.083249114,5.4875951,0.34919789,1.3638266e-06,0.00013952675,2.22707e-09,0.00027723613,0.028516918,6.6819601e-05,0.028452234,3.4730499,0.13208525,1.6580292e-07,3.3468852e-05,1.2977353e-10,3.4337583e-05,0.0069407071,4.0075374e-06,0.0067506153,1.4827342,0.024832965,1.9706132e-08,7.7384029e-06,4.3914872e-12,4.1005324e-06,0.0016107603,2.3117983e-07,0.0010991187,0.44363302,0.0022884436,2.2666025e-09,1.6817301e-06,4.9888427e-12,4.722076e-07,0.0003503873,1.2562195e-08,0.00014040832,0.10490698,0.00012037084,2.521538e-10,3.3329761e-07,5.0697224e-12,5.2543371e-08,6.9459318e-05,6.1238947e-10,1.6077271e-05,0.021286851,6.0014026e-06,2.7967378e-11,5.8907123e-08,4.960643e-12,5.792542e-09,1.2277047e-05,1.7478297e-11,1.7854934e-06,0.0037859399,2.653211e-07,5.169067e-12,9.2850314e-09,6.5530359e-12,6.5886491e-10,1.9351592e-06,9.6491148e-12,2.0345303e-07,0.00059773523,1.0448264e-08,2.1343574e-12,1.3348688e-09,3.6524117e-12,7.8621505e-11,2.7819678e-07,1.0602186e-11,2.4247257e-08,8.5966742e-05,3.6897774e-10,2.363412e-12,1.8109583e-10,4.0609738e-12,1.0767302e-11,3.7595626e-08,1.1024237e-11,2.977198e-09,1.1618853e-05,7.7537421e-12
4115.8338,1.1088083e-05,0.00057134306,3.6392591e-08,0.0021017676,0.11054849,0.0011667322,0.083687462,5.518683,0.35158855,1.3686384e-06,0.00014024842,2.2384454e-09,0.00027821815,0.028665252,6.7168165e-05,0.028596859,3.49703,0.1331574,1.6690124e-07,3.3802571e-05,1.3116236e-10,3.4565244e-05,0.0070100073,4.0475818e-06,0.0067993733,1.4990338,0.025124008,1.9936911e-08,7.8823377e-06,4.5079496e-12,4.1485619e-06,0.0016407295,2.3548229e-07,0.0011122082,0.45210508,0.0023330664,2.3085154e-09,1.7368702e-06,5.0069948e-12,4.809396e-07,0.00036187633,1.2974398e-08,0.00014300914,0.10836452,0.00012436659,2.5817282e-10,3.5096315e-07,4.5309312e-12,5.3798793e-08,7.3140829e-05,6.4549777e-10,1.6461152e-05,0.022415437,6.3205017e-06,2.8661558e-11,6.3420714e-08,5.9151017e-12,5.9226943e-09,1.3217735e-05,1.9644231e-11,1.8255893e-06,0.0040758671,2.856687e-07,4.5917679e-12,1.0200435e-08,5.4121707e-12,6.6814482e-10,2.1259448e-06,9.26903e-12,2.0631821e-07,0.00065663026,1.1479379e-08,2.0633883e-12,1.488478e-09,4.0565329e-12,7.9090248e-11,3.1021358e-07,1.0243584e-11,2.4394133e-08,9.5854964e-05,4.1215886e-10,1.5658599e-12,2.0360459e-10,2.7364777e-12,1.0781868e-11,4.2317456e-08,1.1042778e-11,2.9832017e-09,1.307738e-05,9.3491326e-12
4684.7102,1.1105903e-05,0.00057266926,3.647709e-08,0.0021052014,0.11081085,0.0011695296,0.084078059,5.5463595,0.35370802,1.3729137e-06,0.00014088865,2.2488804e-09,0.00027909075,0.028796853,6.7477408e-05,0.028725943,3.5184038,0.13411159,1.6788748e-07,3.4101307e-05,1.3258261e-10,3.4769684e-05,0.0070720441,4.0834294e-06,0.0068432698,1.5136646,0.025385062,2.0148208e-08,8.0132859e-06,4.5006221e-12,4.1925368e-06,0.0016679951,2.3939665e-07,0.0011242091,0.45982364,0.0023737048,2.3481888e-09,1.788387e-06,5.2613469e-12,4.8920498e-07,0.00037261046,1.3359661e-08,0.0001454725,0.11159692,0.00012810136,2.6418751e-10,3.6810434e-07,5.9337535e-12,5.5049451e-08,7.6713077e-05,6.7734807e-10,1.6843664e-05,0.023510823,6.6301735e-06,2.9329227e-11,6.7998187e-08,5.9721672e-12,6.0613194e-09,1.417174e-05,2.1378843e-11,1.8682978e-06,0.004369936,3.0630511e-07,3.9957035e-12,1.1167755e-08,4.1662784e-12,6.787414e-10,2.3275511e-06,9.4344532e-12,2.0958947e-07,0.00071887055,1.2568986e-08,2.3400025e-12,1.6559019e-09,4.1570081e-12,7.9673823e-11,3.4510808e-07,1.0841106e-11,2.4571236e-08,0.00010663261,4.5923437e-10,1.3740438e-12,2.2868626e-10,2.5816571e-12,1.0697818e-11,4.7566083e-08,1.0509094e-11,2.9906908e-09,1.4698723e-05,1.1118106e-11
5332.2147,1.1121639e-05,0.00057383953,3.6551832e-08,0.002108234,0.1110424,0.0011719983,0.084425554,5.5709615,0.35558506,1.3767075e-06,0.00014145598,2.2577202e-09,0.00027986505,0.028913479,6.7751452e-05,0.028840942,3.5374224,0.13495951,1.6877088e-07,3.4368157e-05,1.3326223e-10,3.4952805e-05,0.007127461,4.1154516e-06,0.0068826796,1.5267657,0.025618671,2.0340792e-08,8.1319768e-06,4.3765547e-12,4.2326183e-06,0.0016927089,2.4294456e-07,0.0011351608,0.46682867,0.0024105734,2.3854598e-09,1.8362373e-06,4.8747117e-12,4.9697024e-07,0.00038258071,1.371749e-08,0.00014778807,0.11460104,0.0001315717,2.700942e-10,3.8460769e-07,5.3823057e-12,5.6281802e-08,8.0152407e-05,7.0826423e-10,1.7220655e-05,0.024565715,6.9283637e-06,3.0017041e-11,7.2602013e-08,5.9848793e-12,6.2070247e-09,1.5131237e-05,2.3431146e-11,1.913191e-06,0.0046657315,3.270611e-07,4.7917885e-12,1.2182779e-08,5.4591331e-12,6.9069173e-10,2.5390984e-06,9.5343178e-12,2.1327878e-07,0.00078418397,1.3712311e-08,3.0316259e-12,1.8374973e-09,4.3503534e-12,8.036314e-11,3.8295391e-07,1.0962287e-11,2.4782954e-08,0.0001183224,5.1028737e-10,5.6178071e-13,2.56522e-10,1.2823631e-12,1.0789858e-11,5.3383197e-08,1.0834056e-11,2.9999869e-09,1.6495751e-05,1.3076651e-11
6069.2151,1.1135525e-05,0.00057487166,3.6617507e-08,0.0021109101,0.11124662,0.0011741758,0.084734246,5.5928006,0.35724581,1.3800698e-06,0.0001419582,2.2659468e-09,0.00028055138,0.029016726,6.7994056e-05,0.028943229,3.5543201,0.13571201,1.6956037e-07,3.4606077e-05,1.3445001e-10,3.511646e-05,0.0071768709,4.1440022e-06,0.0069179726,1.5384716,0.025827284,2.0515605e-08,8.2391944e-06,5.368761e-12,4.2690021e-06,0.0017150339,2.4614957e-07,0.0011451133,0.47316375,0.0024439062,2.4202382e-09,1.880441e-06,5.2858828e-12,5.0421568e-07,0.0003917912,1.4047953e-08,0.00014994972,0.11737768,0.00013477876,2.7586228e-10,4.0037821e-07,5.3655413e-12,5.748365e-08,8.343903e-05,7.3758744e-10,1.7588387e-05,0.025573993,7.2133512e-06,3.0825308e-11,7.7193775e-08,6.702805e-12,6.3581949e-09,1.6088221e-05,2.575512e-11,1.9597708e-06,0.0049607805,3.4776347e-07,5.1308931e-12,1.3240019e-08,6.3525851e-12,7.0399692e-10,2.7594444e-06,9.1005536e-12,2.1738686e-07,0.00085221766,1.4903225e-08,1.3964457e-12,2.0333579e-09,2.6590397e-12,8.1154937e-11,4.2378431e-07,1.0237478e-11,2.5033707e-08,0.00013093454,5.6537242e-10,4.0357964e-12,2.8794214e-10,6.8052231e-12,1.0783768e-11,5.9809409e-08,1.071121e-11,3.0114617e-09,1.8481011e-05,1.5233592e-11
6908.0811,1.1147773e-05,0.00057578151,3.667516e-08,0.002113271,0.11142668,0.0011760955,0.085008115,5.6121635,0.35871398,1.3830467e-06,0.00014240238,2.2730869e-09,0.00028115901,0.029108047,6.8208635e-05,0.029034076,3.569314,0.13637903,1.7026454e-07,3.4817836e-05,1.3526957e-10,3.5262441e-05,0.0072208503,4.1694146e-06,0.0069495095,1.5489101,0.026013226,2.0673715e-08,8.3357527e-06,4.9946713e-12,4.301909e-06,0.0017351396,2.4903602e-07,0.0011541236,0.47887486,0.0024739481,2.452482e-09,1.9210711e-06,4.5689008e-12,5.1093366e-07,0.00040025709,1.4351789e-08,0.00015195496,0.11993107,0.00013772755,2.8143443e-10,4.1534085e-07,5.7546745e-12,5.8644467e-08,8.655728e-05,7.656184e-10,1.7943632e-05,0.026530819,7.4837737e-06,3.1541224e-11,8.1735443e-08,6.5982775e-12,6.5130603e-09,1.7034767e-05,2.7975844e-11,2.0074924e-06,0.0052526374,3.682408e-07,4.3040805e-12,1.4332797e-08,4.5761173e-12,7.1862e-10,2.9871981e-06,8.7604368e-12,2.219018e-07,0.00092254172,1.6134164e-08,1.3120028e-12,2.2435052e-09,2.2760682e-12,8.2109534e-11,4.6758416e-07,1.0421719e-11,2.5327697e-08,0.00014446436,6.2445632e-10,8.5324293e-13,3.2119574e-10,1.9833024e-12,1.0667705e-11,6.6883018e-08,9.5732866e-12,3.0255396e-09,2.0666335e-05,1.7586044e-11
7862.8923,1.115857e-05,0.00057658326,3.6726341e-08,0.0021153523,0.11158535,0.0011777871,0.08525081,5.6293125,0.36001094,1.3856798e-06,0.00014279493,2.2792513e-09,0.00028169653,0.029188752,6.8398275e-05,0.029114662,3.5826023,0.13696966,1.708915e-07,3.5006033e-05,1.3565798e-10,3.5392412e-05,0.0072599351,4.1919995e-06,0.0069776345,1.558203,0.026178688,2.0816245e-08,8.422473e-06,4.7365445e-12,4.3315736e-06,0.0017531971,2.5162831e-07,0.0011622532,0.48400873,0.0025009474,2.4822064e-09,1.9582444e-06,3.5434433e-12,5.1712715e-07,0.00040800273,1.46296e-08,0.0001538044,0.12226823,0.00014042629,2.8677666e-10,4.2944077e-07,6.7285622e-12,5.9755592e-08,8.9495756e-05,7.9198781e-10,1.828373e-05,0.027432641,7.7386343e-06,3.2177202e-11,8.6190681e-08,5.421108e-12,6.6697847e-09,1.7963293e-05,2.9862279e-11,2.0557895e-06,0.0055389614,3.8832907e-07,4.2808387e-12,1.5453368e-08,4.2231774e-12,7.3447942e-10,3.2207456e-06,8.7970187e-12,2.2679842e-07,0.00099465763,1.7396443e-08,9.476313e-13,2.4675573e-09,1.9240165e-12,8.3207587e-11,5.1428282e-07,1.0268786e-11,2.5668671e-08,0.00015888999,6.8743455e-10,3.4218986e-12,3.5856693e-10,6.0165206e-12,1.092793e-11,7.4638557e-08,1.0872692e-11,3.0426921e-09,2.3062377e-05,2.0256352e-11
8949.6743,1.1168085e-05,0.00057728949,3.677096e-08,0.0021171868,0.11172513,0.0011792774,0.085465662,5.644486,0.3611559,1.388007e-06,0.0001431416,2.2845248e-09,0.00028217165,0.029260028,6.8565756e-05,0.029186059,3.5943673,0.13749217,1.7144883e-07,3.5173063e-05,1.3645696e-10,3.5507957e-05,0.0072946264,4.2120446e-06,0.0070026717,1.5664629,0.026325705,2.0944356e-08,8.5001648e-06,4.3416382e-12,4.3582372e-06,0.0017693747,2.539508e-07,0.0011695662,0.48861188,0.0025251509,2.509476e-09,1.9921113e-06,5.1486038e-12,5.2280751e-07,0.00041505951,1.4882995e-08,0.00015550127,0.12439833,0.00014288569,2.9182862e-10,4.426428e-07,5.9595662e-12,6.0810287e-08,9.2247108e-05,8.1684459e-10,1.8606606e-05,0.028277177,7.977292e-06,3.3008291e-11,9.0525837e-08,6.4795391e-12,6.8265411e-09,1.8866802e-05,3.2130021e-11,2.1040996e-06,0.0058175907,4.0787675e-07,4.1224281e-12,1.6593138e-08,3.7659875e-12,7.5144913e-10,3.458292e-06,7.9861673e-12,2.3203852e-07,0.0010680107,1.8680326e-08,1.4767076e-12,2.7048914e-09,2.732925e-12,8.4491768e-11,5.6374876e-07,1.1165735e-11,2.6059613e-08,0.00017417077,7.5422685e-10,3.6444489e-12,3.9919235e-10,5.9471317e-12,1.121688e-11,8.3104943e-08,1.2245205e-11,3.063434e-09,2.5678077e-05,2.3098135e-11
10186.667,1.1176466e-05,0.00057791139,3.6811033e-08,0.0021188026,0.11184823,0.0011805897,0.085655682,5.6579008,0.3621661,1.3900625e-06,0.00014344757,2.2897368e-09,0.0002825913,0.029322941,6.8713576e-05,0.029249255,3.604774,0.13795404,1.719436e-07,3.5321129e-05,1.3763729e-10,3.561053e-05,0.0073253792,4.2298145e-06,0.0070249275,1.573795,0.026456163,2.1059195e-08,8.5696156e-06,5.5864202e-12,4.3821401e-06,0.0017838365,2.5602702e-07,0.0011761267,0.49272963,0.0025467987,2.5343674e-09,2.0228472e-06,6.4402927e-12,5.2799288e-07,0.00042146386,1.5112771e-08,0.0001570508,0.12633216,0.00014511831,2.9659561e-10,4.549301e-07,6.0654815e-12,6.1803725e-08,9.4807838e-05,8.3970647e-10,1.8910774e-05,0.02906332,8.1994375e-06,3.3647307e-11,9.4711091e-08,5.0002225e-12,6.9815922e-09,1.9739067e-05,3.3559377e-11,2.1518863e-06,0.0060866019,4.2674914e-07,4.4632457e-12,1.7742858e-08,4.5478066e-12,7.6937351e-10,3.6979125e-06,8.6461394e-12,2.3757215e-07,0.0011420065,1.9975416e-08,2.4261287e-12,2.9545706e-09,3.8284931e-12,8.5901744e-11,6.1578532e-07,1.008571e-11,2.6502459e-08,0.00019024593,8.2458157e-10,5.7649116e-12,4.4360687e-10,8.487544e-12,1.1050425e-11,9.2303679e-08,1.103162e-11,3.0883076e-09,2.8520082e-05,2.6161406e-11
11594.634,1.1183846e-05,0.00057845889,3.6846084e-08,0.0021202257,0.11195661,0.0011817451,0.085823633,5.6697512,0.36305694,1.3918767e-06,0.00014371747,2.2944323e-09,0.00028296167,0.029378435,6.8843972e-05,0.029305143,3.6139719,0.13836201,1.7238229e-07,3.5452249e-05,1.3782686e-10,3.5701476e-05,0.007352612,4.2455503e-06,0.0070446818,1.5802953,0.026571791,2.1161915e-08,8.6315758e-06,4.6533888e-12,4.4035191e-06,0.0017967385,2.5787911e-07,0.0011819982,0.49640572,0.0025661212,2.5569904e-09,2.0506441e-06,5.6825655e-12,5.3270645e-07,0.0004272559,1.5320504e-08,0.00015845978,0.12808165,0.00014713792,3.0104375e-10,4.6630234e-07,5.3448357e-12,6.2732845e-08,9.7177857e-05,8.6124885e-10,1.9195289e-05,0.029791016,8.4050593e-06,3.4567068e-11,9.872101e-08,7.8981266e-12,7.1333459e-09,2.0574787e-05,3.600642e-11,2.1986598e-06,0.0063443566,4.4483143e-07,4.2882516e-12,1.8892951e-08,4.0487613e-12,7.880524e-10,3.9376137e-06,8.5932927e-12,2.4333971e-07,0.001216029,2.1271028e-08,2.9770856e-12,3.215322e-09,4.878653e-12,8.7514773e-11,6.7013008e-07,1.0604573e-11,2.6997817e-08,0.00020703438,8.9805319e-10,7.47097e-12,4.9147725e-10,1.0925261e-11,1.1129713e-11,1.0224691e-07,1.060857e-11,3.1178669e-09,3.1592132e-05,2.9474645e-11
13197.204,1.1190345e-05,0.00057894073,3.6876874e-08,0.0021214786,0.112052,0.0011827621,0.085971959,5.6802139,0.36384218,1.3934772e-06,0.00014395542,2.2976113e-09,0.00028328842,0.029427364,6.8958941e-05,0.029354528,3.6220956,0.13872214,1.7277081e-07,3.5568253e-05,1.3872964e-10,3.5782024e-05,0.0073767062,4.2594724e-06,0.0070621958,1.5860522,0.026674169,2.1253587e-08,8.6867558e-06,5.7323035e-12,4.4226003e-06,0.0018082288,2.595285e-07,0.0011872414,0.49968132,0.002583337,2.5774753e-09,2.0757038e-06,5.2982063e-12,5.3697482e-07,0.00043247757,1.5507988e-08,0.00015973602,0.1296593,0.00014895903,3.0519987e-10,4.7677335e-07,6.7721384e-12,6.3596197e-08,9.9360062e-05,8.8072583e-10,1.9459694e-05,0.030461129,8.594403e-06,3.5237875e-11,1.02535e-07,7.0384809e-12,7.2804114e-09,2.1369679e-05,3.7306103e-11,2.2439904e-06,0.0065895328,4.6203083e-07,4.0888486e-12,2.0033871e-08,2.6472713e-12,8.0727158e-10,4.1754001e-06,7.6829654e-12,2.4927465e-07,0.0012894621,2.2556252e-08,1.5103689e-12,3.4855503e-09,3.2884806e-12,8.9283886e-11,7.2645656e-07,1.0924983e-11,2.7544775e-08,0.00022443527,9.7413722e-10,2.4227382e-12,5.4206212e-10,4.2957859e-12,1.1108107e-11,1.1293535e-07,1.0162371e-11,3.1526508e-09,3.4894441e-05,3.3139769e-11
15021.276,1.1196063e-05,0.00057936477,3.6903737e-08,0.0021225815,0.11213594,0.0011836569,0.086102866,5.6894445,0.36453406,1.3948884e-06,0.00014416513,2.3005209e-09,0.00028357652,0.029470488,6.9060266e-05,0.02939814,3.6292658,0.13903986,1.731146e-07,3.5670801e-05,1.3773732e-10,3.58533e-05,0.0073980046,4.2717793e-06,0.007077706,1.5911458,0.026764733,2.1335262e-08,8.7358212e-06,5.9776628e-12,4.4395997e-06,0.0018184459,2.6099522e-07,0.001191915,0.50259548,0.0025986508,2.5959606e-09,2.0982313e-06,4.3568482e-12,5.4082687e-07,0.00043717163,1.5676464e-08,0.00016088808,0.13107786,0.00015059644,3.0900962e-10,4.8636872e-07,3.8439252e-12,6.4393703e-08,0.00010135979,8.9857111e-10,1.9703961e-05,0.031075273,8.7679271e-06,3.5693171e-11,1.0613759e-07,4.1410764e-12,7.4216198e-09,2.2120508e-05,3.9258041e-11,2.2875172e-06,0.006821129,4.7827742e-07,5.9074095e-12,2.1156335e-08,6.6834316e-12,8.268074e-10,4.4093395e-06,8.034684e-12,2.5530662e-07,0.0013617085,2.3820671e-08,8.0584508e-13,3.7634682e-09,1.2712054e-12,9.1204939e-11,7.8438012e-07,1.043754e-11,2.8140766e-08,0.00024232971,1.0524093e-09,4.599196e-12,5.9693744e-10,7.1269102e-12,1.1150016e-11,1.2435642e-07,9.7219455e-12,3.1931513e-09,3.8423135e-05,3.69757e-11
17097.465,1.1201096e-05,0.00057973777,3.6926947e-08,0.0021235519,0.11220979,0.0011844443,0.086218335,5.6975856,0.36514347,1.396132e-06,0.00014434989,2.3039292e-09,0.00028383045,0.029508479,6.9149532e-05,0.029436624,3.635591,0.13932002,1.7341851e-07,3.5761383e-05,1.3876483e-10,3.5916313e-05,0.0074168188,4.2826505e-06,0.0070914296,1.5956488,0.026844781,2.1407915e-08,8.7793869e-06,3.8927195e-12,4.4547201e-06,0.0018275179,2.6229776e-07,0.0011960737,0.50518417,0.0026122532,2.612599e-09,2.1184308e-06,5.0913718e-12,5.4429273e-07,0.00044138057,1.5827635e-08,0.00016192488,0.13235012,0.00015206488,3.1252237e-10,4.951234e-07,3.9455106e-12,6.5126436e-08,0.0001031843,9.1480817e-10,1.9928411e-05,0.031635664,8.9262594e-06,3.6289586e-11,1.0951828e-07,2.9575231e-12,7.5560456e-09,2.2825094e-05,4.0747739e-11,2.3289549e-06,0.0070384704,4.9352371e-07,4.7197099e-12,2.2251649e-08,4.335643e-12,8.4642593e-10,4.6376235e-06,7.5381368e-12,2.6136459e-07,0.0014322096,2.5054584e-08,2.8956516e-12,4.046969e-09,5.0184856e-12,9.3287433e-11,8.4346681e-07,1.0486723e-11,2.8781578e-08,0.00026058362,1.1322502e-09,1.1202169e-11,6.5607614e-10,1.7891133e-11,1.1651733e-11,1.3648275e-07,1.1830759e-11,3.2397802e-09,4.2169751e-05,4.1031623e-11
19460.618,1.1205524e-05,0.00058006594,3.6948403e-08,0.0021244057,0.11227475,0.0011851368,0.086320154,5.7047615,0.36568007,1.3972277e-06,0.0001445126,2.307715e-09,0.0002840542,0.029541938,6.9228148e-05,0.02947057,3.6411679,0.13956695,1.73687e-07,3.5841349e-05,1.4102297e-10,3.5971978e-05,0.007433428,4.2922474e-06,0.0071035605,1.5996268,0.026915482,2.1472433e-08,8.8180232e-06,4.3464676e-12,4.4681487e-06,0.0018355632,2.6345244e-07,0.0011997687,0.5074808,0.00262432,2.6275264e-09,2.1365011e-06,5.6128435e-12,5.4740258e-07,0.00044514588,1.5963101e-08,0.00016285533,0.13348849,0.00015337874,3.157499e-10,5.0307915e-07,6.1521344e-12,6.5796385e-08,0.00010484233,9.2977864e-10,2.013365e-05,0.032144967,9.0701542e-06,3.7148309e-11,1.1267127e-07,7.3802076e-12,7.6829991e-09,2.3482224e-05,4.2322201e-11,2.3680914e-06,0.007241182,5.0774354e-07,4.6282123e-12,2.3312014e-08,3.8491432e-12,8.659099e-10,4.8586221e-06,8.7477248e-12,2.6738005e-07,0.0015004622,2.6249077e-08,3.1508741e-12,4.3337862e-09,4.7334359e-12,9.5466621e-11,9.03245e-07,9.978407e-12,2.9461461e-08,0.00027905134,1.2130645e-09,2.0041581e-12,7.1635303e-10,3.51702e-12,1.1499963e-11,1.4927105e-07,9.8773767e-12,3.2928293e-09,4.6120909e-05,4.530859e-11
22150.398,1.1209419e-05,0.00058035454,3.6966391e-08,0.0021251566,0.11233189,0.001185746,0.086409889,5.7110839,0.36615244,1.3981927e-06,0.00014465585,2.3085499e-09,0.00028425123,0.029571397,6.9297365e-05,0.029500498,3.6460836,0.13978452,1.7392405e-07,3.5911897e-05,1.3895435e-10,3.6021123e-05,0.0074480809,4.3007146e-06,0.0071142772,1.6031386,0.02697789,2.1529646e-08,8.8522502e-06,6.9937389e-12,4.4800604e-06,0.0018426905,2.6447597e-07,0.0012030473,0.50951606,0.0026350124,2.6408835e-09,2.1526332e-06,5.0734972e-12,5.5018614e-07,0.00044850737,1.6083078e-08,0.00016368832,0.13450496,0.00015455185,3.1868555e-10,5.1028286e-07,7.0189965e-12,6.6406258e-08,0.00010634362,9.429425e-10,2.03205e-05,0.032606158,9.2004543e-06,3.7678288e-11,1.1559511e-07,6.3798966e-12,7.8020257e-09,2.4091591e-05,4.375883e-11,2.4047849e-06,0.0074291662,5.2093017e-07,7.4926974e-12,2.4330678e-08,9.2467145e-12,8.8504626e-10,5.0709259e-06,8.2855389e-12,2.7328929e-07,0.0015660301,2.7396636e-08,7.108176e-12,4.6216759e-09,1.0722645e-11,9.7780888e-11,9.6322083e-07,1.0793033e-11,3.0173346e-08,0.00029758023,1.2940957e-09,7.5079058e-12,7.8103446e-10,1.2905899e-11,1.1619759e-11,1.6266148e-07,9.3238195e-12,3.352437e-09,5.0258121e-05,4.9884319e-11
25211.949,1.1212844e-05,0.00058060832,3.698304e-08,0.0021258174,0.11238214,0.0011862816,0.08648894,5.7166538,0.36656817,1.3990424e-06,0.00014478194,2.3111107e-09,0.00028442469,0.029597325,6.9358291e-05,0.029526869,3.650414,0.13997614,1.7413319e-07,3.5974106e-05,1.3905171e-10,3.6064484e-05,0.007461003,4.3081811e-06,0.0071237376,1.6062371,0.027032945,2.1580377e-08,8.88254e-06,2.0033697e-12,4.4906142e-06,0.001848998,2.6538145e-07,0.0012059531,0.51131773,0.0026444774,2.6528131e-09,2.1670089e-06,3.4925951e-12,5.526723e-07,0.00045150283,1.619045e-08,0.00016443242,0.13541089,0.00015559735,3.21315e-10,5.1678427e-07,3.7342351e-12,6.6959252e-08,0.00010769854,9.5568869e-10,2.0489932e-05,0.033022422,9.3180571e-06,3.8185937e-11,1.1829203e-07,7.8553275e-12,7.9128712e-09,2.4653671e-05,4.5328519e-11,2.4389578e-06,0.0076025678,5.3309374e-07,5.383226e-12,2.5302018e-08,6.5435435e-12,9.0365398e-10,5.2733712e-06,7.4973361e-12,2.790357e-07,0.0016285543,2.8490913e-08,1.1145121e-11,4.9079922e-09,1.7971347e-11,1.0014701e-10,1.0228936e-06,9.7189479e-12,3.0909177e-08,0.00031601556,1.3747022e-09,3.3706926e-12,8.4738899e-10,4.9003579e-12,1.2467746e-11,1.76578e-07,1.3322787e-11,3.418559e-09,5.4557891e-05,5.4538818e-11
28696.658,1.1215856e-05,0.00058083143,3.6997083e-08,0.0021263983,0.11242633,0.0011867526,0.086558565,5.7215576,0.36693396,1.3997902e-06,0.0001448929,2.3126852e-09,0.0002845774,0.029620145,6.9411907e-05,0.029550103,3.6542277,0.14014487,1.7431761e-07,3.6028945e-05,1.4077528e-10,3.6102723e-05,0.0074723931,4.3147624e-06,0.0071320846,1.6089694,0.027081491,2.1625231e-08,8.9093237e-06,7.1534445e-12,4.4999551e-06,0.0018545754,2.6618238e-07,0.0012085257,0.51291132,0.0026528485,2.6634526e-09,2.1797982e-06,4.7123416e-12,5.5488863e-07,0.00045416775,1.6285976e-08,0.00016509586,0.13621695,0.00015652758,3.2371575e-10,5.2263442e-07,4.096834e-12,6.7458892e-08,0.00010891775,9.6580999e-10,2.0643029e-05,0.033397015,9.4238853e-06,3.8979833e-11,1.2076748e-07,1.1793788e-11,8.0154727e-09,2.5169589e-05,4.5839943e-11,2.4705896e-06,0.0077617345,5.4425871e-07,5.2752525e-12,2.6221739e-08,5.2876592e-12,9.215822e-10,5.4650573e-06,8.681611e-12,2.84571e-07,0.0016877563,2.9526994e-08,6.6216364e-12,5.1904059e-09,1.1686152e-11,1.0256991e-10,1.0817727e-06,9.4717567e-12,3.1660282e-08,0.00033420586,1.4542935e-09,7.6324121e-12,9.1665669e-10,1.2499002e-11,1.200466e-11,1.9092938e-07,9.7931108e-12,3.490948e-09,5.8992035e-05,5.9335259e-11
32663.012,1.1218505e-05,0.00058102765,3.7009197e-08,0.0021269093,0.11246517,0.0011871668,0.086619861,5.7258749,0.36725577,1.4004484e-06,0.00014499052,2.3131171e-09,0.00028471177,0.029640222,6.945908e-05,0.029570561,3.6575859,0.14029339,1.7448022e-07,3.6077257e-05,1.3869911e-10,3.6136433e-05,0.0074824281,4.3205609e-06,0.0071394453,1.611378,0.027124278,2.1664938e-08,8.9329878e-06,3.8925252e-12,4.5082161e-06,0.0018595033,2.6688932e-07,0.0012108013,0.51431966,0.0026602462,2.6729197e-09,2.1911599e-06,4.4618753e-12,5.5686098e-07,0.00045653517,1.6371463e-08,0.00016568633,0.13693312,0.00015735404,3.2586325e-10,5.2788454e-07,1.9946267e-12,6.79089e-08,0.0001100119,9.7570751e-10,2.0780926e-05,0.0337332,9.5188641e-06,3.8924544e-11,1.2302944e-07,1.9692026e-12,8.1099145e-09,2.5641015e-05,4.5839554e-11,2.4997064e-06,0.0079071773,5.5446088e-07,1.02225e-11,2.7086777e-08,1.4417856e-11,9.3869368e-10,5.6453455e-06,7.2662987e-12,2.898561e-07,0.0017434388,3.0501499e-08,1.0583775e-11,5.4669353e-09,1.6113777e-11,1.0501394e-10,1.1393936e-06,9.535206e-12,3.2417759e-08,0.00035200748,1.5321646e-09,2.1250911e-11,9.901715e-10,3.4185987e-11,1.218023e-11,2.0561116e-07,8.7369556e-12,3.5691499e-09,6.3528278e-05,6.4307004e-11
37177.581,1.1220834e-05,0.00058120012,3.7020813e-08,0.0021273582,0.11249933,0.0011875308,0.086673819,5.7296743,0.36753883,1.4010275e-06,0.00014507642,2.3151853e-09,0.00028483002,0.029657882,6.9500577e-05,0.029588573,3.6605418,0.1404241,1.7462342e-07,3.6119811e-05,1.427059e-10,3.616613e-05,0.0074912678,4.3256682e-06,0.0071459329,1.6135002,0.027161975,2.1700021e-08,8.9538835e-06,1.6159019e-12,4.5155157e-06,0.0018638544,2.6751382e-07,0.0012128126,0.51556343,0.0026667792,2.6813369e-09,2.2012398e-06,5.9726668e-12,5.5861364e-07,0.00045863559,1.6446493e-08,0.00016621109,0.13756858,0.00015808735,3.2783209e-10,5.3258498e-07,5.6966654e-12,6.8313042e-08,0.0001109915,9.8567771e-10,2.0904778e-05,0.034034207,9.6039015e-06,3.9420626e-11,1.2508781e-07,4.3701709e-12,8.1964062e-09,2.6070009e-05,4.8477722e-11,2.5263739e-06,0.0080395322,5.6374503e-07,8.0071522e-12,2.7895265e-08,1.1783685e-11,9.5489838e-10,5.8138498e-06,5.7311378e-12,2.9486122e-07,0.0017954822,3.1412377e-08,1.466488e-12,5.7352096e-09,2.8370639e-12,1.0745049e-10,1.1953317e-06,8.8603569e-12,3.3172888e-08,0.00036928928,1.6077062e-09,2.6660024e-12,1.0581416e-09,5.4939386e-12,1.2801983e-11,2.2050845e-07,1.195688e-11,3.6525107e-09,6.8131099e-05,6.936085e-11
42316.138,1.1222881e-05,0.00058135175,3.7030239e-08,0.0021277529,0.11252934,0.0011878509,0.086721301,5.733017,0.36778778,1.4015368e-06,0.00014515195,2.3192379e-09,0.00028493404,0.029673418,6.9537077e-05,0.029604428,3.6631429,0.14053911,1.7474962e-07,3.6157278e-05,1.4088691e-10,3.619229e-05,0.0074990503,4.3301652e-06,0.0071516498,1.6153696,0.027195176,2.1730969e-08,8.9723217e-06,4.9544258e-12,4.5219617e-06,0.0018676941,2.680657e-07,0.0012145889,0.51666117,0.0026725449,2.6887865e-09,2.2101726e-06,1.1380896e-12,5.6016893e-07,0.00046049693,1.6512912e-08,0.00016667679,0.13813177,0.00015873725,3.2958686e-10,5.3678428e-07,8.0374041e-12,6.8675099e-08,0.00011186666,9.9407044e-10,2.1015736e-05,0.034303132,9.679875e-06,3.9904764e-11,1.2695392e-07,6.7580386e-12,8.2752614e-09,2.6458933e-05,4.9113102e-11,2.5506865e-06,0.0081595276,5.7216209e-07,1.2606946e-11,2.8646514e-08,1.7669755e-11,9.7013775e-10,5.9704171e-06,8.1490925e-12,2.9956567e-07,0.0018438394,3.2258684e-08,7.2477406e-12,5.9938134e-09,1.1372236e-11,1.0983582e-10,1.2492139e-06,7.0354278e-12,3.3917456e-08,0.00038593603,1.6805521e-09,8.5597753e-12,1.130625e-09,1.2905566e-11,1.2486776e-11,2.3549924e-07,7.4737438e-12,3.7402019e-09,7.2762836e-05,7.4300732e-11
48164.929,1.1224681e-05,0.00058148504,3.7037188e-08,0.0021281003,0.11255574,0.0011881322,0.086763076,5.7359586,0.36800669,1.4019849e-06,0.00014521838,2.3169404e-09,0.00028502554,0.029687079,6.9569175e-05,0.029618379,3.6654315,0.14064029,1.7486073e-07,3.6190264e-05,1.3919094e-10,3.621533e-05,0.0075059012,4.3341239e-06,0.0071566845,1.6170155,0.027224409,2.1758293e-08,8.9885843e-06,5.2670646e-12,4.5276502e-06,0.0018710805,2.6855211e-07,0.0012161566,0.51762956,0.0026776309,2.6954146e-09,2.2180807e-06,5.1382787e-12,5.6154744e-07,0.00046214476,1.6572686e-08,0.0001670896,0.13863041,0.00015931264,3.3114134e-10,5.4052862e-07,8.2842622e-12,6.8998716e-08,0.00011264701,9.9991926e-10,2.1114914e-05,0.034542933,9.7476206e-06,4.0074728e-11,1.2863997e-07,3.2591707e-12,8.3468601e-09,2.681033e-05,4.8806847e-11,2.572762e-06,0.0082679475,5.7976717e-07,7.1259726e-12,2.9340686e-08,1.2124635e-11,9.8436337e-10,6.115099e-06,1.0031587e-11,3.0395694e-07,0.001888526,3.3040725e-08,6.3838765e-12,6.2409402e-09,1.0814516e-11,1.1223444e-10,1.300727e-06,1.1473045e-11,3.4644049e-08,0.00040185094,1.7501807e-09,2.4264517e-11,1.204431e-09,3.8459458e-11,1.305846e-11,2.504585e-07,1.0237089e-11,3.831254e-09,7.738483e-05,7.951062e-11
54822.12,1.1226262e-05,0.00058160216,3.704645e-08,0.0021284053,0.11257893,0.0011883795,0.08679983,5.7385454,0.36819917,1.4023789e-06,0.00014527679,2.3193156e-09,0.00028510598,0.029699093,6.9597401e-05,0.029630654,3.6674447,0.14072928,1.7495853e-07,3.6219295e-05,1.4199875e-10,3.6235604e-05,0.0075119315,4.3376079e-06,0.0071611181,1.6184644,0.027250141,2.1782419e-08,9.0029207e-06,2.5637825e-12,4.5326674e-06,0.0018740658,2.6898083e-07,0.0012175398,0.51848334,0.0026821149,2.7012581e-09,2.2250754e-06,2.0652646e-12,5.6276798e-07,0.00046360228,1.6624327e-08,0.00016745515,0.13907148,0.0001598216,3.3248307e-10,5.4386163e-07,4.6429527e-12,6.9287395e-08,0.00011334163,1.0058118e-09,2.120339e-05,0.034756403,9.8079262e-06,4.0535283e-11,1.3015868e-07,7.1146977e-12,8.4116261e-09,2.7126853e-05,5.1200155e-11,2.592732e-06,0.0083656078,5.8661746e-07,6.1949473e-12,2.9978953e-08,7.043921e-12,9.9754427e-10,6.2481249e-06,6.929235e-12,3.0803011e-07,0.0019296128,3.3759781e-08,8.9778905e-12,6.4756227e-09,1.375855e-11,1.1455638e-10,1.3496226e-06,1.2812695e-11,3.5346247e-08,0.00041695716,1.8161929e-09,1.4015737e-11,1.2746997e-09,2.4470093e-11,1.3519788e-11,2.6526223e-07,1.0804246e-11,3.9246046e-09,8.1958773e-05,8.4459995e-11
62399.444,1.1227653e-05,0.00058170513,3.7055535e-08,0.0021286737,0.11259932,0.0011885968,0.086832151,5.7408209,0.3683684,1.4027255e-06,0.00014532816,2.3176924e-09,0.00028517673,0.029709652,6.9622218e-05,0.029641449,3.6692157,0.14080755,1.7504463e-07,3.6244837e-05,1.3808371e-10,3.6253452e-05,0.0075172363,4.3406737e-06,0.0071650208,1.6197395,0.027272787,2.1803604e-08,9.0155545e-06,1.8212654e-11,4.5370903e-06,0.0018766966,2.6935727e-07,0.0012187592,0.51923579,0.0026860667,2.7064624e-09,2.2312572e-06,7.7298168e-12,5.6384766e-07,0.00046489041,1.6671341e-08,0.00016777852,0.13946132,0.00016027143,3.3371345e-10,5.4682408e-07,1.847078e-12,6.9544448e-08,0.00011395902,1.0098564e-09,2.1282176e-05,0.03494614,9.8615273e-06,4.3465381e-11,1.3152287e-07,2.7359226e-11,8.470022e-09,2.741117e-05,5.2056415e-11,2.6107382e-06,0.0084533328,5.9277085e-07,8.797625e-12,3.0563076e-08,1.129713e-11,1.0097144e-09,6.3698662e-06,8.656742e-12,3.1178655e-07,0.0019672145,3.4417912e-08,8.7612452e-12,6.6968147e-09,1.4362511e-11,1.1665031e-10,1.3957177e-06,8.7087559e-12,3.6018744e-08,0.00043119822,1.8785085e-09,4.0441118e-12,1.3428e-09,9.1515684e-12,1.4253336e-11,2.7979155e-07,1.2861656e-11,4.0191463e-09,8.6447944e-05,8.9363628e-11
71024.081,1.1228875e-05,0.00058179558,3.70573e-08,0.0021289093,0.11261724,0.0011887878,0.086860582,5.7428217,0.36851717,1.4030301e-06,0.0001453733,2.3185496e-09,0.00028523893,0.029718937,6.9644036e-05,0.029650947,3.670773,0.14087637,1.7512032e-07,3.6267305e-05,1.431979e-10,3.6269157e-05,0.0075219041,4.3433701e-06,0.007168455,1.6208616,0.027292712,2.1822391e-08,9.0266822e-06,2.9581337e-12,4.5409888e-06,0.0018790141,2.6969053e-07,0.0012198341,0.51989865,0.0026895481,2.7110252e-09,2.2367169e-06,2.344458e-12,5.6480201e-07,0.00046602802,1.6711384e-08,0.00016806435,0.13980561,0.00016066873,3.3483438e-10,5.4945355e-07,7.4284467e-12,6.9772966e-08,0.00011450701,1.0167787e-09,2.135222e-05,0.035114557,9.9091046e-06,4.2196274e-11,1.327452e-07,1.5375312e-11,8.5225178e-09,2.7665925e-05,5.51868e-11,2.6269254e-06,0.0085319383,5.9828461e-07,5.9314567e-12,3.1095375e-08,8.5360607e-12,1.0208734e-09,6.4808073e-06,9.5672359e-12,3.1523285e-07,0.0020014807,3.5017511e-08,8.2230681e-12,6.9039334e-09,1.366729e-11,1.1873404e-10,1.4388943e-06,8.938239e-12,3.6657411e-08,0.00044453764,1.9368406e-09,1.6602031e-11,1.4114857e-09,2.6420088e-11,1.5307746e-11,2.9393641e-07,1.9208746e-11,4.1137747e-09,9.0818314e-05,9.3976771e-11
80840.785,1.1229949e-05,0.00058187515,3.7059958e-08,0.0021291163,0.11263298,0.0011889557,0.086885579,5.7445807,0.36864795,1.4032979e-06,0.000145413,2.3224048e-09,0.00028529362,0.029727101,6.9663215e-05,0.029659297,3.6721423,0.14093688,1.7518695e-07,3.6287071e-05,1.4139839e-10,3.6282971e-05,0.0075260089,4.3457426e-06,0.0071714777,1.6218487,0.02731024,2.1838838e-08,9.036482e-06,1.4348189e-11,4.5444222e-06,0.0018810546,2.6998307e-07,0.0012207809,0.52048248,0.0026926141,2.7150622e-09,2.2415354e-06,5.505929e-12,5.6564488e-07,0.00046703211,1.6747647e-08,0.00016831684,0.14010952,0.0001610194,3.3578149e-10,5.5178464e-07,1.204592e-12,6.9975862e-08,0.00011499283,1.0197243e-09,2.1414407e-05,0.035263862,9.9512846e-06,4.1212634e-11,1.3383804e-07,6.8060002e-12,8.5695913e-09,2.7893686e-05,5.2789606e-11,2.6414393e-06,0.008602215,6.0321403e-07,8.7600968e-12,3.157859e-08,1.3551271e-11,1.0310461e-09,6.5815152e-06,1.0398626e-12,3.183797e-07,0.0020325861,3.5561966e-08,1.2260302e-11,7.0969106e-09,2.1468161e-11,1.2068055e-10,1.4790937e-06,8.4124374e-12,3.7259262e-08,0.00045695729,1.991167e-09,1.6115787e-12,1.4763359e-09,4.2682524e-12,1.4296783e-11,3.0759867e-07,1.0796475e-11,4.2074362e-09,9.5039599e-05,9.8815733e-11
92014.32,1.1230894e-05,0.000581945,3.7065486e-08,0.0021292984,0.11264682,0.0011891032,0.086907551,5.7461276,0.36876289,1.4035334e-06,0.00014544789,2.3207173e-09,0.0002853417,0.029734278,6.9680074e-05,0.02966664,3.6733465,0.14099008,1.7524557e-07,3.6304453e-05,1.4166102e-10,3.6295121e-05,0.0075296196,4.347829e-06,0.0071741361,1.6227169,0.027325658,2.1853406e-08,9.0451094e-06,4.7949422e-12,4.5474462e-06,0.0018828512,2.7024181e-07,0.001221615,0.52099657,0.0026953134,2.7187042e-09,2.2457862e-06,1.8057833e-11,5.6638885e-07,0.00046791785,1.6780361e-08,0.0001685397,0.14037763,0.00016132875,3.3697961e-10,5.5384902e-07,2.3090974e-11,7.0155757e-08,0.00011542306,1.0251213e-09,2.1469552e-05,0.035396095,9.9886398e-06,4.3045314e-11,1.3481312e-07,2.3505753e-11,8.6116971e-09,2.8096903e-05,5.0689286e-11,2.6544221e-06,0.0086649191,6.0761236e-07,8.9777855e-12,3.2015691e-08,1.2672752e-11,1.0403336e-09,6.672612e-06,1.0302981e-11,3.2124092e-07,0.0020607235,3.6054328e-08,4.0693473e-11,7.2766038e-09,6.4801442e-11,1.2263092e-10,1.516312e-06,1.7390756e-11,3.7822389e-08,0.00046845595,2.0414812e-09,2.294257e-11,1.5407221e-09,3.7610137e-11,1.3971445e-11,3.2069462e-07,4.2054693e-12,4.299165e-09,9.9085904e-05,1.0309703e-10
104732.22,1.1231722e-05,0.00058200641,3.7071012e-08,0.0021294584,0.11265898,0.0011892328,0.086926877,5.7474871,0.36886393,1.4037403e-06,0.00014547855,2.3255322e-09,0.00028538395,0.029740585,6.9694893e-05,0.029673098,3.6744051,0.14103685,1.7529712e-07,3.631974e-05,1.4012286e-10,3.630581e-05,0.0075327945,4.3496638e-06,0.0071764747,1.6234806,0.027339217,2.1866148e-08,9.0527028e-06,1.6998458e-11,4.5501083e-06,0.0018844325,2.7046716e-07,0.0012223491,0.52144897,0.0026976894,2.7218097e-09,2.249534e-06,8.2158169e-12,5.6704522e-07,0.0004686988,1.6807462e-08,0.00016873633,0.14061402,0.00016160151,3.3743416e-10,5.5567557e-07,7.4807383e-12,7.0315096e-08,0.00011580373,1.029106e-09,2.1518394e-05,0.035513088,1.0021691e-05,4.2452118e-11,1.3568157e-07,1.4368284e-11,8.6492813e-09,2.8277906e-05,5.2210514e-11,2.6660114e-06,0.0087207695,6.1152984e-07,1.8137495e-11,3.2409851e-08,2.7541081e-11,1.0487197e-09,6.7547539e-06,8.1197271e-12,3.2383252e-07,0.0020860946,3.6498415e-08,1.0692596e-11,7.4401001e-09,2.2377988e-11,1.2418937e-10,1.5505914e-06,9.0376595e-12,3.8345853e-08,0.00047904663,2.0878824e-09,5.5741467e-11,1.6148957e-09,8.8482666e-11,1.5719488e-11,3.3315629e-07,1.5857149e-11,4.388113e-09,0.00010293623,1.0739148e-10
119207.95,1.1232451e-05,0.00058206037,3.7070651e-08,0.002129599,0.11266966,0.0011893467,0.086943857,5.7486825,0.36895272,1.4039223e-06,0.0001455055,2.3187358e-09,0.00028542112,0.029746128,6.9707916e-05,0.029678773,3.6753356,0.14107796,1.7534246e-07,3.6333178e-05,1.4074497e-10,3.6315207e-05,0.0075355866,4.3512761e-06,0.007178532,1.6241521,0.02735114,2.1877433e-08,9.0593849e-06,9.4390606e-12,4.5524516e-06,0.0018858239,2.7066868e-07,0.0012229955,0.52184713,0.0026997802,2.7245584e-09,2.2528372e-06,6.8842709e-12,5.6762394e-07,0.0004693871,1.683199e-08,0.0001689097,0.14082235,0.00016184191,3.3818734e-10,5.5729026e-07,1.1258272e-11,7.0456096e-08,0.00011614023,1.0341481e-09,2.1561615e-05,0.035616521,1.0050909e-05,4.7241069e-11,1.3645389e-07,3.5608072e-11,8.6827736e-09,2.8438863e-05,5.080325e-11,2.6763371e-06,0.008770436,6.1501358e-07,1.3025251e-11,3.2764181e-08,2.1616708e-11,1.056303e-09,6.8286081e-06,1.0469126e-11,3.2617183e-07,0.0021089062,3.6897714e-08,2.5756884e-11,7.5910673e-09,3.7069459e-11,1.2585741e-10,1.5820128e-06,1.610001e-11,3.8829565e-08,0.00048875442,2.1301557e-09,6.0977695e-11,1.6741118e-09,9.7410857e-11,1.4873656e-11,3.4493215e-07,7.6441631e-12,4.4735655e-09,0.00010657467,1.1125556e-10
135684.46,1.1233092e-05,0.00058210781,3.708152e-08,0.0021297224,0.11267906,0.0011894468,0.086958788,5.7497334,0.36903076,1.4040821e-06,0.00014552919,2.3186246e-09,0.00028545377,0.029750999,6.9719364e-05,0.029683761,3.6761537,0.1411141,1.753823e-07,3.6344994e-05,1.4288465e-10,3.6323469e-05,0.0075380411,4.3526941e-06,0.0071803406,1.6247424,0.027361623,2.1887383e-08,9.0652629e-06,2.8397285e-12,4.5545135e-06,0.0018870481,2.7084433e-07,0.0012235641,0.52219743,0.0027016198,2.7270273e-09,2.2557472e-06,7.0479178e-12,5.6813406e-07,0.00046999345,1.6854292e-08,0.00016906249,0.14100592,0.00016205371,3.3878003e-10,5.5871664e-07,1.3731183e-11,7.0580768e-08,0.0001164375,1.0319152e-09,2.1599828e-05,0.035707887,1.007672e-05,4.7803955e-11,1.3713969e-07,3.9192427e-11,8.7125587e-09,2.8581795e-05,5.175721e-11,2.6855225e-06,0.0088145388,6.1810712e-07,7.0290106e-12,3.3081935e-08,1.0223378e-11,1.0630931e-09,6.8948398e-06,2.075895e-12,3.2827697e-07,0.0021293634,3.7255696e-08,1.795347e-11,7.7283646e-09,2.9386937e-11,1.2729033e-10,1.6106889e-06,1.4753809e-11,3.9274131e-08,0.00049761398,2.1690383e-09,1.3664033e-11,1.7107975e-09,2.4851676e-11,1.5936705e-11,3.55987e-07,1.7594148e-11,4.5549555e-09,0.00010999034,1.1463941e-10
154438.3,1.1233656e-05,0.00058214949,3.7078641e-08,0.0021298311,0.11268731,0.0011895348,0.086971916,5.7506566,0.36909934,1.4042225e-06,0.00014555002,2.3302182e-09,0.00028548244,0.029755279,6.9729424e-05,0.029688146,3.6768725,0.14114586,1.7541727e-07,3.6355381e-05,1.4856227e-10,3.6330737e-05,0.0075401985,4.3539409e-06,0.0071819304,1.6252615,0.027370839,2.1896069e-08,9.0704343e-06,6.6694428e-12,4.5563274e-06,0.0018881249,2.7099984e-07,0.0012240645,0.52250558,0.002703238,2.729232e-09,2.2583099e-06,1.8002488e-11,5.6858346e-07,0.00047052748,1.6869449e-08,0.00016919714,0.14116758,0.00016224024,3.392297e-10,5.5997583e-07,7.4334983e-12,7.0690881e-08,0.00011669993,1.0395874e-09,2.1633588e-05,0.035788547,1.0099506e-05,4.2866086e-11,1.3774792e-07,1.3990697e-11,8.7390131e-09,2.870856e-05,5.3498983e-11,2.6936809e-06,0.0088536553,6.2085075e-07,1.0655479e-11,3.3366323e-08,1.7379043e-11,1.0692265e-09,6.9540979e-06,8.7918561e-12,3.3016616e-07,0.0021476666,3.7575789e-08,6.2391821e-11,7.8562206e-09,9.1181174e-11,1.2846714e-10,1.6367544e-06,7.2991613e-12,3.9680724e-08,0.00050566701,2.204289e-09,3.7731453e-11,1.7627166e-09,5.6692429e-11,1.8099239e-11,3.6630115e-07,2.1530722e-11,4.6318589e-09,0.00011317716,1.1840068e-10
175784.23,1.1234149e-05,0.00058218604,3.7087928e-08,0.0021299266,0.11269455,0.0011896121,0.08698345,5.7514682,0.36915961,1.404346e-06,0.00014556831,2.3281811e-09,0.00028550767,0.029759042,6.9738265e-05,0.029692004,3.6775045,0.14117378,1.7544816e-07,3.6364512e-05,1.4156826e-10,3.6337122e-05,0.0075420951,4.3550373e-06,0.0071833287,1.6257179,0.027378941,2.1903691e-08,9.0749818e-06,1.691669e-11,4.5579236e-06,0.001889072,2.7113465e-07,0.0012245048,0.52277666,0.0027046613,2.7310814e-09,2.2605664e-06,5.5701554e-12,5.689792e-07,0.00047099765,1.6890535e-08,0.00016931571,0.14130992,0.00016240448,3.3992731e-10,5.6108684e-07,1.828615e-11,7.078814e-08,0.00011693147,1.0335353e-09,2.1663396e-05,0.035859715,1.0119611e-05,4.2187458e-11,1.3828675e-07,6.3735683e-12,8.7624796e-09,2.8820865e-05,5.555012e-11,2.7009182e-06,0.0088883089,6.2328149e-07,4.5541185e-11,3.3620569e-08,6.9625528e-11,1.0747401e-09,7.0070073e-06,2.01828e-11,3.3185739e-07,0.0021640093,3.7861798e-08,5.2475174e-11,7.9687936e-09,8.435791e-11,1.2997564e-10,1.6603609e-06,2.4960478e-11,4.0050949e-08,0.00051296037,2.2361463e-09,5.3702199e-11,1.816008e-09,8.8338281e-11,1.6931925e-11,3.7586889e-07,1.8185731e-11,4.7039901e-09,0.00011613335,1.2165552e-10
200080.53,1.1234584e-05,0.00058221823,3.7087433e-08,0.0021300104,0.11270093,0.00118968,0.08699359,5.7521815,0.36921258,1.4044546e-06,0.00014558439,2.3299287e-09,0.00028552982,0.02976235,6.9746033e-05,0.02969539,3.6780598,0.14119831,1.7547517e-07,3.6372538e-05,1.5158469e-10,3.6342739e-05,0.0075437622,4.3560006e-06,0.0071845576,1.6261191,0.027386063,2.1910498e-08,9.0789808e-06,3.9989123e-12,4.559327e-06,0.0018899048,2.712533e-07,0.0012248919,0.52301496,0.002705913,2.7327585e-09,2.2625525e-06,7.2667428e-12,5.6932771e-07,0.00047141153,1.6901211e-08,0.00016942012,0.14143521,0.00016254904,3.4282213e-10,5.6206653e-07,6.2736316e-11,7.0873917e-08,0.00011713565,1.0382362e-09,2.1689691e-05,0.035922475,1.013734e-05,6.4510189e-11,1.3876378e-07,8.6538665e-11,8.7832781e-09,2.892026e-05,5.5399518e-11,2.7073309e-06,0.0089189792,6.2543282e-07,1.6558189e-11,3.3846529e-08,3.3097969e-11,1.0795957e-09,7.0541601e-06,8.67173e-12,3.3336815e-07,0.0021785737,3.8116831e-08,2.9370069e-11,8.069506e-09,4.5320858e-11,1.3087083e-10,1.6816699e-06,1.6358859e-11,4.0386723e-08,0.00051954389,2.2647205e-09,7.3116575e-11,1.8700894e-09,1.1612389e-10,1.758263e-11,3.8469702e-07,2.1249558e-11,4.7711919e-09,0.000118861,1.2444695e-10
227734.97,1.1234966e-05,0.00058224652,3.708614e-08,0.002130084,0.11270653,0.0011897397,0.087002493,5.7528086,0.36925911,1.4045499e-06,0.00014559852,2.3263647e-09,0.00028554932,0.029765256,6.975286e-05,0.029698368,3.6785479,0.14121987,1.7549903e-07,3.6379592e-05,1.4142876e-10,3.6347672e-05,0.0075452277,4.3568457e-06,0.007185638,1.6264716,0.027392323,2.1916456e-08,9.0824979e-06,7.1396222e-12,4.5605611e-06,0.0018906371,2.7135871e-07,0.0012252325,0.52322459,0.0027070137,2.7342175e-09,2.2643005e-06,9.1290309e-12,5.6963444e-07,0.00047177574,1.6918722e-08,0.00016951202,0.14154547,0.00016267627,3.405089e-10,5.6293015e-07,8.5891294e-12,7.0949582e-08,0.00011731562,1.0401567e-09,2.1712887e-05,0.035977796,1.0152967e-05,4.7171409e-11,1.3918542e-07,3.2367498e-11,8.8016696e-09,2.9008152e-05,6.4408479e-11,2.7130072e-06,0.0089461002,6.2733529e-07,6.5297342e-12,3.4047673e-08,7.1089801e-12,1.083953e-09,7.0961141e-06,6.4435679e-12,3.3471505e-07,0.0021915324,3.8343967e-08,4.2823627e-11,8.1627682e-09,6.7092554e-11,1.3185573e-10,1.700848e-06,1.4698243e-11,4.0690171e-08,0.00052546902,2.2908061e-09,2.6888363e-11,1.8931621e-09,4.9846738e-11,1.7992857e-11,3.9280249e-07,1.9309304e-11,4.8334172e-09,0.0001213654,1.2688556e-10
259211.71,1.1235302e-05,0.00058227131,3.7093914e-08,0.0021301487,0.11271144,0.0011897921,0.087010324,5.7533598,0.36930001,1.4046336e-06,0.00014561093,2.3371399e-09,0.00028556644,0.029767809,6.975886e-05,0.029700985,3.678977,0.14123881,1.7551986e-07,3.6385791e-05,1.5310442e-10,3.6352008e-05,0.0075465152,4.3575903e-06,0.0071865879,1.6267816,0.027397825,2.1921553e-08,9.0855901e-06,2.6537661e-11,4.5616466e-06,0.001891281,2.714528e-07,0.0012255319,0.52340883,0.0027079814,2.7355054e-09,2.2658382e-06,1.8545387e-11,5.6990439e-07,0.00047209614,1.6931305e-08,0.00016959289,0.14164248,0.0001627882,3.4104752e-10,5.6369106e-07,2.4940106e-11,7.1016274e-08,0.0001174742,1.0426087e-09,2.1733333e-05,0.036026537,1.0166737e-05,4.9912893e-11,1.3955804e-07,4.2941983e-11,8.8179499e-09,2.9085812e-05,6.5421002e-11,2.7180272e-06,0.0089700641,6.2901627e-07,1.2649776e-11,3.4226627e-08,2.0942248e-11,1.0878495e-09,7.133388e-06,1.1068035e-11,3.3591382e-07,0.0022030454,3.8544468e-08,1.0501534e-10,8.2517202e-09,1.6346613e-10,1.3263456e-10,1.7180618e-06,7.7619022e-12,4.0963524e-08,0.00053078734,2.3141169e-09,8.0987758e-11,1.9482893e-09,1.321544e-10,1.6133195e-11,4.0021087e-07,9.6836428e-12,4.8907127e-09,0.00012365442,1.2992207e-10
295039.06,1.1235597e-05,0.0005822932,3.7081428e-08,0.0021302057,0.11271577,0.0011898381,0.087017201,5.7538433,0.36933594,1.4047075e-06,0.00014562185,2.3191786e-09,0.00028558145,0.029770052,6.9764131e-05,0.029703284,3.679354,0.14125546,1.7553829e-07,3.639124e-05,1.5095902e-10,3.6355821e-05,0.0075476472,4.3582435e-06,0.0071874224,1.627054,0.027402661,2.1926271e-08,9.0883086e-06,1.3026913e-11,4.5626007e-06,0.001891847,2.7153267e-07,0.0012257951,0.52357095,0.0027088321,2.7367224e-09,2.2671911e-06,1.8428925e-11,5.7014188e-07,0.00047237807,1.6943271e-08,0.00016966407,0.14172783,0.00016288668,3.418556e-10,5.6436124e-07,3.903311e-11,7.1075078e-08,0.00011761388,1.0318139e-09,2.1751346e-05,0.036069471,1.0178866e-05,4.4634459e-11,1.3988706e-07,2.7347014e-11,8.8323553e-09,2.9154386e-05,5.3954841e-11,2.7224635e-06,0.0089912247,6.3050066e-07,4.2142949e-11,3.438554e-08,6.6218031e-11,1.0912873e-09,7.1664595e-06,8.5793594e-12,3.3697916e-07,0.0022132606,3.8723985e-08,1.7030743e-11,8.3193745e-09,3.916667e-11,1.33499e-10,1.7334753e-06,1.2118029e-11,4.1209063e-08,0.00053554942,2.3348784e-09,6.8675496e-11,1.9692112e-09,1.1248336e-10,1.7695664e-11,4.0695414e-07,1.7083557e-11,4.9432018e-09,0.00012573792,1.3242835e-10
335818.35,1.1235856e-05,0.00058231235,3.7094644e-08,0.0021302558,0.11271956,0.0011898786,0.087023251,5.7542691,0.36936752,1.4047719e-06,0.00014563142,2.3471263e-09,0.00028559467,0.029772025,6.9768763e-05,0.029705307,3.6796849,0.14127009,1.7555429e-07,3.6396032e-05,1.6736057e-10,3.6359175e-05,0.0075486419,4.3588214e-06,0.0071881558,1.6272933,0.027406911,2.1930273e-08,9.0906969e-06,1.3244295e-11,4.5634397e-06,0.0018923446,2.7160931e-07,0.0012260266,0.52371335,0.00270958,2.737756e-09,2.268381e-06,3.2117642e-11,5.7035084e-07,0.00047262598,1.6951803e-08,0.00016972667,0.14180289,0.00016297329,3.4172692e-10,5.6495139e-07,3.2960079e-11,7.1126806e-08,0.00011773686,1.0424154e-09,2.1767217e-05,0.036107279,1.0189545e-05,4.8025244e-11,1.4017749e-07,4.6899928e-11,8.8450687e-09,2.9214902e-05,4.8362425e-11,2.7263807e-06,0.0090098986,6.3180992e-07,2.0717853e-11,3.4526135e-08,3.5596193e-11,1.0943306e-09,7.1957697e-06,6.6393557e-12,3.3792458e-07,0.0022223138,3.8882732e-08,1.1046139e-10,8.3950269e-09,1.8405832e-10,1.341061e-10,1.7472473e-06,4.6421755e-12,4.1429061e-08,0.00053980434,2.3527129e-09,2.3563245e-11,1.9977151e-09,5.4559302e-11,1.9291693e-11,4.1306893e-07,2.879802e-11,4.9910689e-09,0.00012762724,1.346927e-10
382234,1.1236082e-05,0.00058232917,3.7106882e-08,0.0021302993,0.1127229,0.0011899142,0.087028563,5.754643,0.36939526,1.4048294e-06,0.00014563985,2.3049032e-09,0.00028560628,0.029773755,6.9772832e-05,0.029707082,3.679976,0.14128295,1.7556874e-07,3.6400237e-05,1.4275064e-10,3.6362115e-05,0.0075495155,4.3593275e-06,0.0071888007,1.6275038,0.027410646,2.1933795e-08,9.0927979e-06,5.542039e-12,4.5641773e-06,0.0018927819,2.7166261e-07,0.0012262301,0.52383846,0.0027102374,2.7385427e-09,2.2694273e-06,2.5270508e-11,5.7053467e-07,0.00047284403,1.694575e-08,0.00016978172,0.14186892,0.00016304946,3.4177089e-10,5.6547088e-07,2.0312974e-11,7.1172366e-08,0.00011784513,1.0518569e-09,2.1781187e-05,0.036140554,1.0198946e-05,4.8276251e-11,1.4043358e-07,5.0870974e-11,8.8562597e-09,2.9268274e-05,5.7494176e-11,2.7298381e-06,0.0090263681,6.3296551e-07,6.666865e-11,3.4651993e-08,1.1381074e-10,1.097051e-09,7.2217194e-06,6.1419758e-12,3.3876262e-07,0.002230329,3.9023113e-08,1.6078912e-10,8.4635614e-09,2.2400465e-10,1.3504302e-10,1.7595287e-06,2.8990088e-11,4.1625725e-08,0.00054359873,2.3697427e-09,4.2365347e-11,2.0357596e-09,9.8108743e-11,1.6533679e-11,4.1859485e-07,7.0582984e-12,5.0345408e-09,0.00012933461,1.3603563e-10
435065.07,1.1236282e-05,0.00058234396,3.7096412e-08,0.002130338,0.11272583,0.0011899454,0.087033235,5.754971,0.36941964,1.4048795e-06,0.00014564725,2.2959884e-09,0.00028561649,0.029775277,6.977641e-05,0.029708643,3.6802318,0.14129425,1.7558101e-07,3.6403937e-05,1.5701268e-10,3.6364705e-05,0.0075502838,4.3597685e-06,0.0071893674,1.6276886,0.027413928,2.1936854e-08,9.0946442e-06,1.7788326e-11,4.5648253e-06,0.0018931663,2.7172266e-07,0.0012264089,0.52394855,0.0027108152,2.7393634e-09,2.2703475e-06,4.0841663e-11,5.7069622e-07,0.00047303579,1.6964341e-08,0.00016983016,0.14192696,0.00016311644,3.421351e-10,5.6592808e-07,2.6393776e-11,7.1212497e-08,0.00011794041,1.0484527e-09,2.179349e-05,0.036169846,1.020722e-05,4.9236792e-11,1.4065931e-07,4.5736415e-11,8.8661753e-09,2.9315328e-05,5.0431437e-11,2.7328874e-06,0.0090408884,6.339845e-07,6.1225094e-11,3.4761158e-08,9.4909303e-11,1.0994786e-09,7.2446724e-06,1.2138734e-11,3.3950465e-07,0.0022374189,3.914708e-08,2.6946046e-11,8.4976914e-09,5.1363636e-11,1.353298e-10,1.7704621e-06,6.5779604e-12,4.1801172e-08,0.00054697669,2.3841933e-09,7.6807935e-11,2.0625137e-09,1.2127049e-10,1.7637286e-11,4.235732e-07,1.609074e-11,5.0738742e-09,0.0001308728,1.3830026e-10
495198.27,1.123646e-05,0.00058235694,3.7077256e-08,0.002130372,0.11272841,0.0011899729,0.087037332,5.7552595,0.36944106,1.4049232e-06,0.00014565376,2.3048713e-09,0.00028562546,0.029776614,6.9779551e-05,0.029710012,3.6804564,0.14130417,1.7559219e-07,3.6407186e-05,1.342475e-10,3.6366979e-05,0.007550959,4.3601563e-06,0.0071898648,1.627851,0.027416812,2.1939718e-08,9.0962658e-06,2.1443625e-11,4.5653951e-06,0.0018935042,2.7176726e-07,0.001226566,0.52404523,0.0027113231,2.7401053e-09,2.2711565e-06,5.3040794e-11,5.7083832e-07,0.00047320436,1.6976775e-08,0.00016987274,0.141978,0.00016317533,3.4264652e-10,5.6633036e-07,3.6809444e-11,7.1247818e-08,0.00011802425,1.0468674e-09,2.1804315e-05,0.036195617,1.02145e-05,4.9132313e-11,1.4085823e-07,3.39897e-11,8.8749195e-09,2.9356794e-05,3.316683e-11,2.7355761e-06,0.0090536829,6.3488121e-07,3.658597e-11,3.4858406e-08,6.9230843e-11,1.1015888e-09,7.2649591e-06,9.9671937e-12,3.4016114e-07,0.0022436851,3.9255618e-08,8.9075247e-11,8.5487546e-09,1.3380869e-10,1.3629652e-10,1.7801806e-06,3.1034397e-11,4.1957421e-08,0.00054997928,2.3980232e-09,2.429974e-10,2.2579059e-09,3.6257342e-10,1.7896386e-11,4.2804575e-07,1.9403257e-11,5.1093458e-09,0.0001322547,1.3960705e-10
563642.87,1.1236613e-05,0.0005823684,3.7101618e-08,0.0021304018,0.11273067,0.001189997,0.087040938,5.7555132,0.36945988,1.404961e-06,0.00014565946,2.3452667e-09,0.00028563334,0.029777789,6.9782312e-05,0.029711219,3.680654,0.14131289,1.756017e-07,3.6410042e-05,1.5279034e-10,3.6368972e-05,0.0075515523,4.3605036e-06,0.007190302,1.6279937,0.027419346,2.1942165e-08,9.0976919e-06,2.365419e-11,4.5658958e-06,0.0018938013,2.7181451e-07,0.0012267043,0.52413028,0.0027117695,2.7407674e-09,2.2718677e-06,3.7549797e-11,5.7096332e-07,0.00047335256,1.697178e-08,0.00016991018,0.14202286,0.0001632271,3.4454614e-10,5.6668432e-07,6.3207328e-11,7.1278883e-08,0.00011809801,1.0579369e-09,2.1813841e-05,0.036218289,1.0220905e-05,5.9563368e-11,1.4103361e-07,7.4995898e-11,8.8825312e-09,2.9393321e-05,7.9794893e-11,2.7379454e-06,0.0090649547,6.3567221e-07,6.1258526e-11,3.4944787e-08,9.7993613e-11,1.1034935e-09,7.2828761e-06,1.5545676e-11,3.4074139e-07,0.0022492192,3.9352894e-08,2.5675977e-11,8.5850393e-09,4.0735859e-11,1.3689047e-10,1.7888073e-06,3.0333347e-11,4.2096346e-08,0.0005526446,2.4092538e-09,2.6410588e-10,2.2600162e-09,3.8978298e-10,1.9259106e-11,4.3205387e-07,3.4057424e-11,5.1412403e-09,0.00013349311,1.4008128e-10
641547.65,1.1236748e-05,0.00058237842,3.7098198e-08,0.0021304279,0.11273265,0.0011900182,0.087044105,5.7557359,0.36947641,1.4049961e-06,0.00014566448,2.2897032e-09,0.00028564024,0.029778823,6.9784741e-05,0.029712277,3.6808276,0.14132056,1.756104e-07,3.6412548e-05,1.2414858e-10,3.637073e-05,0.0075520729,4.3608044e-06,0.0071906871,1.6281192,0.027421573,2.1943853e-08,9.0989452e-06,9.1396002e-11,4.5663355e-06,0.0018940622,2.7185557e-07,0.0012268256,0.52420503,0.0027121617,2.7411804e-09,2.272493e-06,2.3894775e-11,5.7107314e-07,0.00047348285,1.6982455e-08,0.00016994312,0.14206231,0.00016327261,3.4241612e-10,5.669956e-07,2.9719449e-11,7.1306239e-08,0.00011816289,1.0540029e-09,2.1822223e-05,0.036238231,1.0226538e-05,7.2366363e-11,1.41188e-07,8.9048435e-11,8.889339e-09,2.9425486e-05,5.0826898e-11,2.7400324e-06,0.0090748798,6.3636761e-07,7.1536631e-11,3.5021163e-08,1.2201884e-10,1.1051902e-09,7.2986904e-06,2.3472169e-11,3.4125392e-07,0.002254104,3.9439412e-08,4.2172477e-11,8.623176e-09,7.5547846e-11,1.367568e-10,1.7964559e-06,1.8299473e-11,4.2219689e-08,0.0005550076,2.4194363e-09,3.7650105e-10,2.4553022e-09,5.7132321e-10,1.8316937e-11,4.356377e-07,2.166578e-11,5.1698419e-09,0.00013460043,1.4056678e-10
730220.15,1.1236869e-05,0.00058238726,3.7063809e-08,0.0021304507,0.1127344,0.0011900368,0.087046891,5.7559319,0.36949094,1.4050258e-06,0.00014566889,2.2858757e-09,0.00028564633,0.02977973,6.9786868e-05,0.029713206,3.68098,0.14132729,1.7561793e-07,3.6414753e-05,1.1432816e-10,3.6372272e-05,0.0075525311,4.3610589e-06,0.0071910252,1.6282295,0.02742353,2.1945995e-08,9.1000466e-06,1.5027868e-11,4.5667225e-06,0.0018942915,2.7188373e-07,0.0012269324,0.52427065,0.0027125064,2.7425282e-09,2.2730428e-06,9.2104213e-11,5.7116972e-07,0.00047359738,1.6989349e-08,0.00016997205,0.142097,0.00016331262,3.4266204e-10,5.6726941e-07,2.9200198e-11,7.1330291e-08,0.00011821996,1.0407337e-09,2.1829594e-05,0.036255769,1.0231493e-05,8.1291585e-11,1.4132402e-07,1.0444345e-10,8.8952286e-09,2.9453804e-05,9.8133279e-11,2.7418705e-06,0.0090836184,6.3698135e-07,1.7459871e-10,3.5092516e-08,2.6164715e-10,1.1066235e-09,7.3126421e-06,2.1678548e-11,3.4170631e-07,0.0022584132,3.9515076e-08,5.1994378e-11,8.6578122e-09,9.1998631e-11,1.3706743e-10,1.8032297e-06,1.2635226e-11,4.232907e-08,0.00055710046,2.4286714e-09,1.3638905e-10,2.2918385e-09,2.8240987e-10,2.1756453e-11,4.3883577e-07,4.1991077e-11,5.1954259e-09,0.00013558856,1.4620832e-10
831148.67,1.1236972e-05,0.00058239501,3.7126073e-08,0.0021304712,0.11273593,0.0011900532,0.087049335,5.756104,0.36950371,1.4050515e-06,0.00014567278,2.3146128e-09,0.00028565168,0.029780526,6.9788746e-05,0.029714024,3.681114,0.14133321,1.7562421e-07,3.6416692e-05,1.4072554e-10,3.6373629e-05,0.0075529339,4.3613019e-06,0.0071913223,1.6283263,0.02742525,2.194751e-08,9.1010143e-06,4.1977755e-11,4.5670627e-06,0.001894493,2.7191749e-07,0.0012270262,0.52432829,0.0027128094,2.7421878e-09,2.2735258e-06,4.2550241e-11,5.7125465e-07,0.00047369802,1.6986125e-08,0.00016999748,0.14212748,0.00016334779,3.432388e-10,5.6751014e-07,3.7280956e-11,7.1351401e-08,0.00011827012,1.0528577e-09,2.183608e-05,0.036271192,1.0235849e-05,7.3235557e-11,1.4144365e-07,1.0558721e-10,8.9005319e-09,2.947873e-05,5.9810379e-11,2.7434887e-06,0.0090913102,6.3752106e-07,5.989207e-11,3.514787e-08,1.1642115e-10,1.1079256e-09,7.3249425e-06,2.0273061e-11,3.4210547e-07,0.0022622128,3.9580845e-08,1.5014814e-10,8.6984562e-09,2.1892371e-10,1.3738291e-10,1.8092235e-06,9.5299324e-12,4.2425956e-08,0.00055895228,2.437008e-09,1.6937493e-10,2.3988376e-09,3.7346537e-10,2.2882553e-11,4.4168462e-07,4.9249049e-11,5.2182711e-09,0.00013646875,1.4343776e-10
946027.18,1.1237065e-05,0.00058240182,3.7081047e-08,0.0021304889,0.11273728,0.0011900675,0.087051481,5.7562551,0.36951492,1.4050745e-06,0.00014567617,2.3236227e-09,0.00028565637,0.029781228,6.9790386e-05,0.029714743,3.6812317,0.1413384,1.7562991e-07,3.6418394e-05,1.517847e-10,3.6374822e-05,0.0075532869,4.3615042e-06,0.007191583,1.6284114,0.02742676,2.1949681e-08,9.1018646e-06,1.0585499e-10,4.567361e-06,0.0018946701,2.7194152e-07,0.0012271085,0.52437901,0.0027130756,2.7424922e-09,2.2739505e-06,4.2429504e-11,5.7132928e-07,0.00047378649,1.6997484e-08,0.00017001983,0.14215425,0.0001633787,3.9534412e-10,5.6772222e-07,2.9838099e-10,7.1370046e-08,0.00011831424,1.0513477e-09,2.1841779e-05,0.036284756,1.0239681e-05,1.0650094e-10,1.4154905e-07,1.5504864e-10,8.9051815e-09,2.9500663e-05,4.6787269e-11,2.7449132e-06,0.0090980781,6.379961e-07,4.8622797e-11,3.5199683e-08,9.9939945e-11,1.1090262e-09,7.3357842e-06,1.1149526e-11,3.4245738e-07,0.0022655616,3.9637007e-08,2.0810979e-10,8.7755438e-09,4.1006276e-10,1.3827645e-10,1.8145222e-06,3.8126946e-11,4.2511697e-08,0.00056058937,2.4423508e-09,1.3446083e-10,2.3673978e-09,2.9565761e-10,1.7725425e-11,4.4421799e-07,1.9936719e-11,5.2386251e-09,0.00013725154,1.4583112e-10
1076783.8,1.1237145e-05,0.00058240781,3.7108957e-08,0.0021305045,0.11273847,0.0011900802,0.087053366,5.7563877,0.36952478,1.4050938e-06,0.00014567917,2.3663282e-09,0.0002856605,0.029781843,6.9791826e-05,0.029715374,3.6813352,0.14134297,1.7563463e-07,3.641989e-05,1.8431362e-10,3.6375866e-05,0.0075535974,4.3616932e-06,0.0071918117,1.6284863,0.027428088,2.1950331e-08,9.1026122e-06,1.7443491e-11,4.5676238e-06,0.0018948257,2.7196254e-07,0.0012271809,0.52442354,0.0027133095,2.7426585e-09,2.2743236e-06,2.0626334e-11,5.7139488e-07,0.00047386426,1.6986283e-08,0.00017003948,0.14217779,0.00016340586,3.436797e-10,5.6790793e-07,4.1722181e-11,7.138641e-08,0.00011835303,1.0416131e-09,2.1846792e-05,0.036296681,1.024305e-05,7.0489607e-11,1.4164131e-07,9.8049402e-11,8.9091747e-09,2.9519959e-05,8.6610108e-11,2.7461665e-06,0.009104033,6.3841352e-07,7.6173089e-11,3.5245392e-08,1.2049384e-10,1.1100131e-09,7.3453357e-06,1.6735224e-11,3.4276761e-07,0.0022685118,3.9690012e-08,1.1310063e-10,8.7740952e-09,2.7494673e-10,1.3786244e-10,1.8192031e-06,5.7480687e-12,4.2587498e-08,0.0005620356,2.4519352e-09,3.7147138e-10,2.5106077e-09,5.845876e-10,3.0413071e-11,4.4646802e-07,6.5124212e-11,5.2567346e-09,0.00013794673,1.4404949e-10
1225613.2,1.1237214e-05,0.00058241311,3.7147498e-08,0.002130518,0.11273951,0.0011900913,0.087055035,5.7565041,0.36953343,1.4051121e-06,0.0001456818,2.3329225e-09,0.00028566414,0.029782383,6.97931e-05,0.029715927,3.681426,0.14134698,1.7563877e-07,3.6421203e-05,2.3912905e-10,3.6376787e-05,0.0075538708,4.3618369e-06,0.0071920129,1.628552,0.027429254,2.1951477e-08,9.1032689e-06,3.0816127e-11,4.5678544e-06,0.0018949625,2.7198197e-07,0.0012272447,0.5244627,0.002713515,2.743364e-09,2.2746515e-06,5.7708394e-11,5.7145235e-07,0.0004739326,1.7017948e-08,0.00017005675,0.14219849,0.00016342974,3.5208442e-10,5.6807164e-07,1.3979506e-10,7.1400777e-08,0.00011838713,1.0380951e-09,2.18512e-05,0.03630716,1.024601e-05,1.0240311e-10,1.4172301e-07,1.4773738e-10,8.9128447e-09,2.9536932e-05,4.3456294e-11,2.7472693e-06,0.0091092698,6.3878067e-07,1.3961157e-10,3.5288476e-08,2.2481061e-10,1.1112234e-09,7.3537476e-06,6.5730477e-11,3.4304088e-07,0.0022711102,3.9736797e-08,4.7232194e-11,8.7606873e-09,7.3083761e-11,1.3811013e-10,1.8233359e-06,1.1356582e-11,4.265447e-08,0.00056331244,2.4573161e-09,4.5998402e-10,2.8653939e-09,6.9109707e-10,2.121762e-11,4.4846371e-07,4.7827076e-11,5.2728177e-09,0.00013856334,1.4904572e-10
1395013.2,1.1237279e-05,0.00058241765,3.7087293e-08,0.0021305301,0.11274042,0.001190101,0.087056488,5.7566071,0.36954104,1.4051285e-06,0.0001456841,2.3002512e-09,0.00028566731,0.029782858,6.9794221e-05,0.029716417,3.6815059,0.14135051,1.756426e-07,3.6422356e-05,2.2895119e-10,3.6377594e-05,0.0075541106,4.3619819e-06,0.0071921903,1.6286097,0.027430279,2.1952328e-08,9.1038455e-06,2.9328651e-11,4.5680572e-06,0.0018950826,2.7199007e-07,0.0012273006,0.52449715,0.0027136957,2.7451548e-09,2.2749398e-06,1.5540169e-10,5.7150339e-07,0.00047399267,1.6952563e-08,0.00017007194,0.14221667,0.00016345071,3.5842807e-10,5.6821551e-07,1.7809715e-10,7.141346e-08,0.0001184171,1.0414787e-09,2.1855076e-05,0.036316372,1.0248612e-05,9.2784579e-11,1.4179464e-07,1.3077894e-10,8.9159018e-09,2.955186e-05,9.8205555e-11,2.7482395e-06,0.0091138771,6.3910279e-07,1.8219982e-10,3.5328124e-08,3.1242986e-10,1.111688e-09,7.3611545e-06,1.8655272e-11,3.4328158e-07,0.0022733978,3.9775204e-08,2.7094602e-10,8.8700487e-09,5.278582e-10,1.3901791e-10,1.8269822e-06,3.0755648e-11,4.2713609e-08,0.00056443893,2.4603174e-09,2.9633748e-10,2.8571592e-09,6.1017991e-10,2.8506064e-11,4.5023179e-07,6.3571259e-11,5.2870921e-09,0.00013910963,1.4248908e-10
1587827.1,1.1237333e-05,0.00058242172,3.7148869e-08,0.0021305406,0.11274122,0.0011901096,0.087057769,5.7566972,0.36954772,1.4051409e-06,0.00014568614,2.3475447e-09,0.0002856701,0.029783275,6.9795203e-05,0.029716844,3.6815758,0.14135361,1.7564638e-07,3.6423371e-05,1.8480406e-10,3.6378304e-05,0.0075543211,4.3621081e-06,0.0071923458,1.6286603,0.02743118,2.195373e-08,9.104353e-06,1.0893331e-10,4.568235e-06,0.0018951882,2.7200304e-07,0.0012273497,0.52452731,0.0027138544,2.7435827e-09,2.2751931e-06,6.300227e-11,5.7154773e-07,0.00047404543,1.6986798e-08,0.00017008529,0.14223266,0.00016346915,3.4367051e-10,5.6834182e-07,4.7935211e-11,7.1424303e-08,0.00011844344,1.1209493e-09,2.1858479e-05,0.036324471,1.0250901e-05,2.4544297e-10,1.4186108e-07,3.9586845e-10,8.91864e-09,2.956499e-05,9.6804953e-11,2.7490923e-06,0.0091179283,6.3938779e-07,2.4221286e-10,3.5362785e-08,3.6917347e-10,1.1123642e-09,7.3676738e-06,2.3626434e-11,3.434935e-07,0.0022754117,3.9814734e-08,4.2284004e-10,8.9050483e-09,6.2651628e-10,1.4780571e-10,1.8301978e-06,1.4505946e-10,4.2765784e-08,0.00056543242,2.4640462e-09,7.1386719e-10,4.1725192e-09,1.2616593e-09,6.9673982e-11,4.5179721e-07,1.817172e-10,5.2997366e-09,0.00013959315,1.437031e-10
1807291.1,1.1237382e-05,0.00058242527,3.7090246e-08,0.0021305499,0.11274193,0.0011901171,0.087058894,5.7567763,0.36955359,1.4051539e-06,0.00014568791,2.2953436e-09,0.00028567258,0.029783642,6.9796062e-05,0.029717218,3.6816375,0.14135633,1.7564921e-07,3.6424262e-05,2.0841412e-10,3.6378926e-05,0.007554506,4.3621935e-06,0.0071924818,1.6287049,0.027431971,2.1954401e-08,9.1047978e-06,7.3650752e-11,4.5683914e-06,0.0018952809,2.7202179e-07,0.0012273929,0.52455389,0.0027139938,2.7486919e-09,2.2754157e-06,2.362488e-10,5.7158672e-07,0.00047409179,1.7006853e-08,0.000170097,0.14224669,0.00016348535,3.4952205e-10,5.6845312e-07,1.3057222e-10,7.1434251e-08,0.0001184666,1.0422012e-09,2.1861473e-05,0.03633159,1.025291e-05,8.712632e-11,1.4191451e-07,1.6138502e-10,8.921166e-09,2.9576535e-05,5.4026006e-11,2.7498427e-06,0.0091214906,6.3963762e-07,3.3620626e-10,3.5405527e-08,5.717119e-10,1.1129778e-09,7.3734109e-06,1.9805324e-11,3.4368009e-07,0.0022771838,3.9841845e-08,2.5045041e-10,8.8784651e-09,4.5138837e-10,1.3873211e-10,1.8330321e-06,2.2553515e-11,4.2811799e-08,0.0005663081,2.4709875e-09,6.4725358e-10,3.2472711e-09,1.0639792e-09,5.5638421e-11,4.5318092e-07,1.4179247e-10,5.3109241e-09,0.00014002074,1.5107676e-10
2057088.7,1.1237427e-05,0.00058242842,3.6996897e-08,0.0021305582,0.11274255,0.0011901237,0.087059878,5.756846,0.36955875,1.4051639e-06,0.00014568948,2.3356557e-09,0.00028567473,0.029783962,6.9796813e-05,0.029717548,3.6816919,0.14135872,1.7565173e-07,3.6425048e-05,2.1368268e-10,3.6379475e-05,0.0075546685,4.362312e-06,0.0071926024,1.6287441,0.027432666,2.1954683e-08,9.1051897e-06,2.0245305e-11,4.5685292e-06,0.0018953625,2.7204599e-07,0.0012274309,0.5245772,0.0027141163,2.7456923e-09,2.2756112e-06,2.1467306e-10,5.7162111e-07,0.00047413257,1.7020082e-08,0.00017010731,0.14225905,0.00016349959,3.4375339e-10,5.685506e-07,4.4090814e-11,7.1442841e-08,0.00011848695,1.0662726e-09,2.1864107e-05,0.036337849,1.0254679e-05,1.4622467e-10,1.4196264e-07,2.4027591e-10,8.9232914e-09,2.9586683e-05,5.4154903e-11,2.7505025e-06,0.0091246227,6.3986029e-07,3.1528902e-10,3.5420548e-08,4.5802673e-10,1.1136253e-09,7.3784595e-06,6.4929062e-11,3.4384425e-07,0.0022787431,3.9871585e-08,2.5862612e-10,8.8704306e-09,4.4385012e-10,1.3902864e-10,1.8355296e-06,4.4520831e-11,4.2852367e-08,0.00056707975,2.4690711e-09,4.2123116e-10,2.7757077e-09,7.2974959e-10,1.0000954e-10,4.544045e-07,2.605835e-10,5.3208233e-09,0.00014039857,1.53484e-10
2341412.4,1.1237466e-05,0.00058243115,3.6971607e-08,0.0021305652,0.1127431,0.0011901295,0.08706075,5.756907,0.36956328,1.4051739e-06,0.00014569086,2.2860178e-09,0.00028567662,0.029784247,6.9797477e-05,0.029717838,3.6817391,0.14136082,1.7565416e-07,3.6425736e-05,2.1908619e-10,3.6379959e-05,0.0075548119,4.3623919e-06,0.0071927076,1.6287786,0.027433276,2.195482e-08,9.1055335e-06,2.6928482e-10,4.5686497e-06,0.0018954341,2.7205594e-07,0.0012274642,0.5245977,0.002714224,2.7462141e-09,2.2757831e-06,1.7549162e-10,5.7165119e-07,0.00047416837,1.7027359e-08,0.00017011637,0.14226988,0.0001635121,3.9438464e-10,5.6863678e-07,2.9498637e-10,7.1450316e-08,0.00011850484,1.0764267e-09,2.1866419e-05,0.036343344,1.0256232e-05,1.5609133e-10,1.4200504e-07,2.1269486e-10,8.9251069e-09,2.9595607e-05,9.3345109e-11,2.7510825e-06,0.0091273766,6.400467e-07,3.6145315e-10,3.5481055e-08,7.0029083e-10,1.1141388e-09,7.3829001e-06,8.3818841e-11,3.4398872e-07,0.0022801147,3.9891949e-08,7.0953876e-10,9.1643102e-09,1.0975175e-09,1.4100837e-10,1.8377295e-06,6.6739336e-11,4.2888104e-08,0.00056775945,2.4768737e-09,8.4782303e-10,4.2904489e-09,1.5247122e-09,9.2772894e-11,4.554841e-07,2.1717031e-10,5.3295777e-09,0.00014073221,1.4613011e-10
2665034.4,1.1237498e-05,0.0005824336,3.6994902e-08,0.0021305715,0.11274358,0.0011901346,0.087061509,5.7569604,0.36956727,1.4051824e-06,0.00014569207,2.2815544e-09,0.00028567828,0.029784495,6.9798071e-05,0.029718094,3.6817811,0.14136267,1.756577e-07,3.6426336e-05,5.3025917e-11,3.6380381e-05,0.0075549372,4.3624603e-06,0.0071928003,1.6288087,0.027433813,2.195562e-08,9.1058355e-06,6.4806605e-11,4.5687552e-06,0.001895497,2.7206503e-07,0.0012274935,0.52461576,0.0027143186,2.7449023e-09,2.2759341e-06,1.3889329e-10,5.7167779e-07,0.00047419983,1.7021454e-08,0.0001701243,0.1422794,0.00016352309,3.5027917e-10,5.687121e-07,1.3050222e-10,7.1456952e-08,0.00011852056,1.0851756e-09,2.1868451e-05,0.036348175,1.0257594e-05,1.4447864e-10,1.4204309e-07,2.1908819e-10,8.926774e-09,2.960345e-05,8.0417673e-11,2.7515928e-06,0.0091297971,6.4022238e-07,1.9018688e-10,3.5458029e-08,3.2719438e-10,1.1143956e-09,7.3868059e-06,2.7023106e-11,3.4411579e-07,0.002281321,3.9915533e-08,2.2715153e-10,8.9318029e-09,4.649201e-10,1.4014703e-10,1.8396665e-06,5.2768567e-11,4.2919591e-08,0.00056835788,2.4762775e-09,4.5008541e-10,3.4443015e-09,8.0690921e-10,7.6654322e-11,4.5643677e-07,1.9751384e-10,5.3373035e-09,0.00014102664,1.4741486e-10
3033386.2,1.1237522e-05,0.00058243569,3.711876e-08,0.0021305771,0.112744,0.0011901391,0.08706218,5.7570076,0.36957077,1.4051897e-06,0.00014569312,2.259734e-09,0.00028567974,0.029784715,6.9798602e-05,0.029718319,3.6818178,0.14136429,1.7565884e-07,3.6426871e-05,1.1452239e-10,3.6380756e-05,0.0075550475,4.3625249e-06,0.0071928818,1.6288352,0.027434285,2.1956698e-08,9.1061011e-06,1.0598133e-10,4.5688489e-06,0.0018955523,2.7207523e-07,0.0012275191,0.52463156,0.0027144017,2.7443201e-09,2.2760667e-06,7.020684e-11,5.7170115e-07,0.00047422748,1.7019457e-08,0.0001701313,0.14228778,0.00016353275,4.1658765e-10,5.6877889e-07,3.8998249e-10,7.1463013e-08,0.00011853438,1.001666e-09,2.1870237e-05,0.036352426,1.0258796e-05,4.985693e-10,1.4208749e-07,7.315365e-10,8.9284358e-09,2.9610344e-05,2.6963876e-11,2.7520409e-06,0.0091319242,6.4036789e-07,2.0145058e-10,3.5472091e-08,3.8704828e-10,1.1147513e-09,7.3902406e-06,1.9978907e-11,3.4422757e-07,0.0022823822,3.993507e-08,4.53691e-10,9.1190042e-09,8.48282e-10,1.4937755e-10,1.8413718e-06,1.4851581e-10,4.2947317e-08,0.00056888472,2.4788561e-09,7.1451539e-10,3.5566976e-09,1.2003832e-09,8.4303661e-11,4.5727757e-07,2.0970903e-10,5.3441127e-09,0.00014128635,1.6073559e-10
3452650.4,1.1237545e-05,0.00058243761,3.7160863e-08,0.002130582,0.11274437,0.001190143,0.087062776,5.7570491,0.36957384,1.4051926e-06,0.00014569407,2.4342772e-09,0.00028568105,0.029784905,6.9799018e-05,0.029718515,3.68185,0.14136571,1.7566033e-07,3.6427336e-05,1.3598689e-10,3.638108e-05,0.0075551444,4.3625997e-06,0.0071929535,1.6288586,0.027434699,2.1956438e-08,9.1063339e-06,9.6382236e-11,4.5689308e-06,0.0018956008,2.7207604e-07,0.0012275418,0.52464551,0.0027144747,2.7512712e-09,2.2761835e-06,3.0535707e-10,5.7172173e-07,0.00047425178,1.7005535e-08,0.00017013744,0.14229512,0.00016354124,3.8056863e-10,5.6883704e-07,3.1519898e-10,7.1468037e-08,0.00011854652,1.0374611e-09,2.1871807e-05,0.036356155,1.0259851e-05,4.3929096e-10,1.4211291e-07,6.4637407e-10,8.929554e-09,2.9616405e-05,6.1265881e-11,2.752435e-06,0.0091337943,6.4050146e-07,4.5222262e-10,3.5568053e-08,7.9893547e-10,1.1160933e-09,7.3932611e-06,1.5729329e-10,3.4432585e-07,0.0022833152,3.9955783e-08,3.1623215e-10,8.9940482e-09,5.9031707e-10,1.4346004e-10,1.8428725e-06,1.0093876e-10,4.2971731e-08,0.00056934834,2.4730286e-09,1.195126e-09,5.3480758e-09,1.953727e-09,2.8043725e-11,4.5801795e-07,7.722456e-11,5.3501341e-09,0.00014151529,1.4598672e-10
3929863.9,1.1237569e-05,0.00058243924,3.7118244e-08,0.0021305864,0.11274469,0.0011901465,0.08706329,5.7570853,0.36957654,1.4052019e-06,0.00014569488,2.2398306e-09,0.00028568218,0.029785074,6.9799389e-05,0.029718688,3.6818786,0.14136696,1.7566026e-07,3.6427748e-05,3.0346092e-10,3.6381367e-05,0.0075552296,4.3625961e-06,0.0071930159,1.6288791,0.027435063,2.1957934e-08,9.1065394e-06,1.8201612e-10,4.5690035e-06,0.0018956435,2.7203829e-07,0.0012275616,0.52465767,0.0027145388,2.7477669e-09,2.2762858e-06,2.1721186e-10,5.7173992e-07,0.00047427314,1.7001716e-08,0.00017014284,0.1423016,0.00016354869,4.144661e-10,5.6888825e-07,3.5366476e-10,7.1472719e-08,0.00011855719,9.7076236e-10,2.1873186e-05,0.036359433,1.0260774e-05,2.4260366e-10,1.421359e-07,3.8991399e-10,8.9308143e-09,2.9621731e-05,1.6696422e-11,2.7527813e-06,0.0091354381,6.4061682e-07,7.3997181e-10,3.5591256e-08,1.081886e-09,1.1154846e-09,7.3959172e-06,5.2461174e-11,3.4441231e-07,0.0022841354,3.9966935e-08,5.9676158e-10,9.1274561e-09,9.0257235e-10,1.456836e-10,1.8441931e-06,1.2168744e-10,4.2993221e-08,0.00056975638,2.4665706e-09,3.9754747e-10,3.3478511e-09,6.6814299e-10,1.8656758e-10,4.586752e-07,4.2339016e-10,5.3554268e-09,0.00014171707,1.6863677e-10
4473036.2,1.123759e-05,0.0005824407,3.7056361e-08,0.0021305901,0.11274497,0.0011901496,0.087063745,5.7571173,0.36957891,1.405206e-06,0.00014569561,2.2684073e-09,0.00028568317,0.029785223,6.9799781e-05,0.02971884,3.6819034,0.14136806,1.7566431e-07,3.6428108e-05,5.403844e-11,3.6381618e-05,0.0075553041,4.3627028e-06,0.0071930713,1.6288972,0.027435382,2.1957003e-08,9.1067195e-06,1.7489232e-10,4.5690663e-06,0.001895681,2.7211802e-07,0.0012275791,0.5246684,0.0027145952,2.7461282e-09,2.2763759e-06,1.7945395e-10,5.71756e-07,0.00047429188,1.6952882e-08,0.00017014758,0.14230728,0.00016355524,4.348687e-10,5.6893384e-07,4.9254056e-10,7.1476634e-08,0.00011856656,9.8713354e-10,2.1874399e-05,0.036362313,1.0261589e-05,5.0324556e-10,1.4216857e-07,7.8896611e-10,8.9315835e-09,2.9626413e-05,1.7356999e-10,2.7530857e-06,0.0091368826,6.4072018e-07,9.1578395e-10,3.5727471e-08,1.5452833e-09,1.1191529e-09,7.3982519e-06,2.6177366e-10,3.4448831e-07,0.0022848567,3.9972579e-08,2.9491881e-10,9.241135e-09,6.9328077e-10,1.6541149e-10,1.845355e-06,2.1695551e-10,4.3012115e-08,0.00057011528,2.478903e-09,1.864968e-09,7.464358e-09,3.2457266e-09,3.3049827e-11,4.5924617e-07,7.0943473e-11,5.3601159e-09,0.00014189479,1.4105561e-10
5091283.8,1.12376e-05,0.00058244192,3.7347397e-08,0.0021305934,0.11274523,0.0011901522,0.08706414,5.7571454,0.369581,1.4052082e-06,0.00014569623,2.4349796e-09,0.00028568404,0.029785352,6.9800084e-05,0.029718975,3.6819251,0.14136903,1.7566606e-07,3.6428421e-05,1.3177642e-10,3.638184e-05,0.0075553702,4.3627149e-06,0.0071931197,1.6289129,0.027435663,2.1957533e-08,9.1068778e-06,4.1374182e-11,4.5691218e-06,0.001895714,2.7209761e-07,0.0012275946,0.52467787,0.0027146447,2.7446609e-09,2.276455e-06,5.5176308e-11,5.7176959e-07,0.00047430838,1.7007243e-08,0.00017015175,0.14231226,0.000163561,5.18529e-10,5.6897477e-07,6.7408823e-10,7.1479803e-08,0.0001185748,1.098334e-09,2.1875463e-05,0.036364846,1.0262305e-05,2.7303684e-10,1.4217724e-07,4.1307363e-10,8.9325791e-09,2.9630526e-05,3.0766723e-11,2.7533533e-06,0.009138152,6.4080571e-07,4.0999135e-10,3.5553846e-08,7.327513e-10,1.1159172e-09,7.4003046e-06,5.5811689e-11,3.4455513e-07,0.0022854905,3.9991027e-08,1.4065804e-09,1.0307828e-08,2.3142519e-09,1.4422925e-10,1.8463768e-06,1.003877e-10,4.302872e-08,0.00057043106,2.495059e-09,5.0435889e-10,5.0138209e-09,1.260547e-09,2.1040476e-10,4.5975875e-07,5.44921e-10,5.3642304e-09,0.00014205133,1.4555079e-10
5794983.6,1.1237621e-05,0.00058244303,3.7137372e-08,0.0021305962,0.11274545,0.0011901545,0.08706449,5.7571702,0.36958283,1.4052096e-06,0.00014569679,2.5390958e-09,0.0002856848,0.029785467,6.9800341e-05,0.029719092,3.6819444,0.14136988,1.7566177e-07,3.6428701e-05,5.5665261e-10,3.6382033e-05,0.007555428,4.3627594e-06,0.0071931621,1.6289269,0.02743591,2.1957968e-08,9.1070169e-06,1.1444123e-10,4.5691718e-06,0.001895743,2.7204727e-07,0.001227608,0.52468616,0.0027146883,2.7491842e-09,2.2765244e-06,2.9066843e-10,5.7178113e-07,0.00047432285,1.7087803e-08,0.00017015541,0.14231664,0.00016356606,5.5889576e-10,5.690091e-07,6.5135319e-10,7.1482866e-08,0.00011858203,1.0720367e-09,2.18764e-05,0.036367074,1.0262932e-05,1.2619149e-10,1.4219599e-07,2.0151569e-10,8.9332284e-09,2.9634142e-05,1.1935786e-10,2.7535884e-06,0.0091392668,6.4088516e-07,8.7356331e-11,3.5553516e-08,1.67869e-10,1.1160989e-09,7.4021086e-06,7.4677153e-11,3.4461388e-07,0.0022860479,3.9998711e-08,1.5202373e-09,1.0554368e-08,2.405294e-09,1.7833145e-10,1.8472757e-06,2.9368513e-10,4.3043372e-08,0.00057070871,2.4823246e-09,2.1274322e-09,8.3084881e-09,2.9878577e-09,6.7520003e-11,4.6020259e-07,2.5550573e-10,5.3678555e-09,0.00014218914,1.474284e-10
6595946.3,1.1237632e-05,0.00058244402,3.7164899e-08,0.002130599,0.11274564,0.0011901566,0.087064803,5.7571917,0.36958444,1.4052147e-06,0.00014569728,2.4384855e-09,0.00028568547,0.029785568,6.9800568e-05,0.029719194,3.6819611,0.14137062,1.7566097e-07,3.6428944e-05,7.0928752e-10,3.6382204e-05,0.0075554787,4.3628236e-06,0.0071931998,1.6289392,0.027436127,2.1957961e-08,9.1071388e-06,3.9994091e-10,4.5692145e-06,0.0018957685,2.7206668e-07,0.0012276197,0.52469343,0.0027147265,2.7649745e-09,2.276586e-06,5.9829797e-10,5.7179312e-07,0.00047433554,1.6880545e-08,0.00017015863,0.1423205,0.00016357051,5.7104393e-10,5.6903974e-07,6.5506245e-10,7.1485651e-08,0.00011858839,1.0131213e-09,2.1877222e-05,0.036369026,1.0263485e-05,2.2526575e-10,1.4221418e-07,4.0306081e-10,8.9338288e-09,2.9637318e-05,2.0106206e-10,2.7537951e-06,0.0091402475,6.4096089e-07,5.6238042e-10,3.5615454e-08,8.4435459e-10,1.1247814e-09,7.4036948e-06,3.4514652e-10,3.4466549e-07,0.0022865378,4.0011513e-08,1.0841646e-09,9.957235e-09,1.7181693e-09,1.6145918e-10,1.8480662e-06,2.2503521e-10,4.3056218e-08,0.00057095289,2.4987153e-09,7.0380013e-10,4.8342224e-09,1.3180561e-09,1.1510514e-10,4.6059364e-07,2.4230673e-10,5.3710512e-09,0.00014231043,1.3778245e-10
7507615.3,1.123764e-05,0.00058244489,3.7278821e-08,0.0021306009,0.11274581,0.0011901585,0.087065071,5.7572107,0.36958585,1.4052212e-06,0.0001456977,2.2441062e-09,0.00028568608,0.029785655,6.9800737e-05,0.029719286,3.6819761,0.14137128,1.756697e-07,3.6429159e-05,3.2268077e-10,3.638236e-05,0.007555523,4.3627085e-06,0.0071932329,1.6289498,0.027436317,2.1967368e-08,9.1072461e-06,8.4010865e-10,4.5692523e-06,0.0018957907,2.7202988e-07,0.0012276302,0.52469981,0.0027147601,2.7447635e-09,2.276639e-06,7.0845552e-11,5.7180165e-07,0.00047434674,1.7026234e-08,0.00017016145,0.14232388,0.00016357441,8.1359203e-10,5.690714e-07,1.2020819e-09,7.1488117e-08,0.00011859398,1.006691e-09,2.1877944e-05,0.036370743,1.0263968e-05,3.5583558e-10,1.4223309e-07,7.0397588e-10,8.9344994e-09,2.964011e-05,2.2448199e-10,2.7539766e-06,0.009141109,6.4101896e-07,1.3277706e-09,3.582592e-08,1.9979298e-09,1.1164916e-09,7.4050881e-06,5.7068572e-11,3.4471088e-07,0.0022869683,4.0023742e-08,1.8662647e-09,1.0871305e-08,2.6935504e-09,2.3232428e-10,1.8487617e-06,4.7301835e-10,4.3067523e-08,0.00057116756,2.4996626e-09,3.2088759e-10,3.8676529e-09,5.7880245e-10,4.638297e-11,4.6093712e-07,9.51344e-11,5.3738494e-09,0.00014241716,1.5912344e-10
8545292,1.1237662e-05,0.00058244559,3.6918834e-08,0.002130603,0.11274596,0.00119016,0.087065317,5.7572274,0.36958709,1.4052225e-06,0.00014569808,2.2839276e-09,0.00028568658,0.029785734,6.9800983e-05,0.029719364,3.6819892,0.14137186,1.7567255e-07,3.6429348e-05,4.4476345e-10,3.6382487e-05,0.0075555625,4.3628589e-06,0.0071932618,1.6289592,0.027436485,2.1958268e-08,9.1073407e-06,1.4614165e-10,4.569285e-06,0.0018958104,2.720419e-07,0.0012276393,0.52470541,0.0027147896,2.8473437e-09,2.2766876e-06,1.1326844e-09,5.7181018e-07,0.00047435655,1.697007e-08,0.00017016394,0.14232686,0.00016357784,4.1222353e-10,5.6908908e-07,3.7693348e-10,7.1489403e-08,0.00011859888,1.2485288e-09,2.1878581e-05,0.036372252,1.0264398e-05,2.9284206e-10,1.4224226e-07,5.392537e-10,8.9353671e-09,2.9642564e-05,7.4212636e-11,2.7541362e-06,0.0091418661,6.4106647e-07,4.3594589e-10,3.5607748e-08,7.7384588e-10,1.1166057e-09,7.4063132e-06,5.1869703e-11,3.4475079e-07,0.0022873466,4.0017004e-08,1.6304436e-09,1.1091769e-08,2.5056832e-09,1.4401917e-10,1.8493718e-06,1.4837742e-10,4.3077495e-08,0.00057135633,2.4833335e-09,6.4498945e-10,8.3536902e-09,1.4313403e-09,2.2043038e-10,4.6125908e-07,7.6709505e-10,5.3763349e-09,0.00014251105,1.3157109e-10
9726392.9,1.1237667e-05,0.00058244629,3.7131351e-08,0.0021306046,0.11274609,0.0011901615,0.087065518,5.7572422,0.36958818,1.405225e-06,0.00014569842,2.2399135e-09,0.00028568704,0.029785803,6.9801183e-05,0.029719435,3.6820006,0.14137236,1.7566664e-07,3.6429512e-05,2.9136094e-10,3.63826e-05,0.007555597,4.3628732e-06,0.0071932874,1.6289676,0.027436632,2.1959156e-08,9.1074235e-06,6.2174244e-10,4.5693132e-06,0.0018958276,2.7208994e-07,0.0012276473,0.52471042,0.0027148155,2.7832641e-09,2.2767281e-06,6.0983801e-10,5.7181796e-07,0.00047436517,1.6883412e-08,0.00017016611,0.14232945,0.00016358085,3.5801886e-10,5.6911e-07,1.7420065e-10,7.1491328e-08,0.0001186032,1.2301065e-09,2.1879137e-05,0.036373578,1.0264765e-05,3.6419601e-10,1.4225998e-07,7.8504292e-10,8.9355057e-09,2.964472e-05,2.7609071e-10,2.7542765e-06,0.0091425311,6.4111197e-07,7.5198453e-10,3.5701746e-08,1.3096689e-09,1.1269263e-09,7.4073901e-06,4.141919e-10,3.447858e-07,0.0022876791,4.004668e-08,1.2259702e-09,1.0184183e-08,1.7905444e-09,1.4519387e-10,1.8499088e-06,9.9241296e-11,4.3086242e-08,0.00057152222,2.4738562e-09,9.1741431e-10,5.0526916e-09,1.5191927e-09,1.4263726e-10,4.6151027e-07,3.6761155e-10,5.3785056e-09,0.00014259366,1.4461993e-10
11070741,1.1237667e-05,0.00058244687,3.7365189e-08,0.0021306062,0.11274621,0.0011901626,0.087065704,5.7572551,0.36958914,1.4052265e-06,0.00014569871,2.3100848e-09,0.00028568745,0.02978586,6.9801282e-05,0.029719496,3.6820107,0.14137281,1.7566911e-07,3.6429657e-05,1.6640955e-10,3.6382702e-05,0.0075556273,4.3629273e-06,0.0071933093,1.6289748,0.027436761,2.1960435e-08,9.1074962e-06,3.225773e-10,4.5693405e-06,0.0018958427,2.7199118e-07,0.0012276545,0.52471471,0.0027148383,2.7703817e-09,2.2767645e-06,6.3264183e-10,5.7182405e-07,0.00047437279,1.6979184e-08,0.00017016803,0.14233176,0.0001635835,4.6542453e-10,5.6913052e-07,6.0461208e-10,7.1493034e-08,0.00011860699,1.1525823e-09,2.1879629e-05,0.036374744,1.0265103e-05,1.0959216e-09,1.423213e-07,1.6751005e-09,8.9364267e-09,2.9646613e-05,1.3204676e-10,2.7543995e-06,0.009143115,6.4114696e-07,1.3167649e-09,3.5857258e-08,1.9465652e-09,1.147572e-09,7.4083364e-06,6.4259542e-10,3.4481667e-07,0.0022879713,4.0015354e-08,2.8398541e-09,1.4875537e-08,4.4316328e-09,1.4285083e-10,1.850381e-06,1.0604578e-10,4.3093923e-08,0.00057166815,2.5000079e-09,1.3041077e-09,7.6987829e-09,2.1039455e-09,3.4219846e-10,4.6176305e-07,9.8600267e-10,5.3804268e-09,0.00014266632,1.3561902e-10
12600901,1.1237678e-05,0.00058244739,3.7165441e-08,0.0021306074,0.11274631,0.0011901638,0.087065868,5.757266,0.36958998,1.4052292e-06,0.00014569896,2.2936082e-09,0.0002856878,0.029785914,6.9801426e-05,0.029719548,3.6820195,0.1413732,1.7567231e-07,3.6429788e-05,2.9692371e-10,3.6382793e-05,0.0075556533,4.3628936e-06,0.0071933293,1.6289812,0.027436875,2.1959526e-08,9.1075599e-06,2.2757873e-10,4.5693619e-06,0.0018958561,2.7210949e-07,0.0012276606,0.52471852,0.0027148583,2.8543459e-09,2.2767974e-06,1.2339022e-09,5.718291e-07,0.00047437943,1.7093787e-08,0.00017016973,0.14233378,0.00016358583,4.0815193e-10,5.691453e-07,3.7420994e-10,7.1494782e-08,0.00011861033,1.1548525e-09,2.1880058e-05,0.036375765,1.026539e-05,1.8904475e-10,1.4228317e-07,4.6435555e-10,8.9373104e-09,2.9648278e-05,2.2083524e-10,2.7545079e-06,0.0091436291,6.4119147e-07,1.4987369e-09,3.6266339e-08,2.8240201e-09,1.119868e-09,7.4091677e-06,2.1962876e-10,3.4484373e-07,0.0022882284,4.0038284e-08,4.7099008e-10,1.0722567e-08,9.4344738e-10,1.9491982e-10,1.8507976e-06,3.9548154e-10,4.3100673e-08,0.00057179632,2.503431e-09,3.643594e-10,6.5933237e-09,7.8628648e-10,1.2715673e-10,4.6195217e-07,2.9238878e-10,5.3820917e-09,0.0001427302,1.6691787e-10
14342554,1.1237678e-05,0.00058244786,3.7376082e-08,0.0021306085,0.1127464,0.0011901647,0.087066002,5.7572765,0.36959072,1.4052378e-06,0.00014569919,1.9567842e-09,0.00028568809,0.029785961,6.9801579e-05,0.029719597,3.6820273,0.14137354,1.7566389e-07,3.6429898e-05,7.732941e-10,3.6382873e-05,0.0075556771,4.362776e-06,0.0071933465,1.628987,0.027436974,2.1958686e-08,9.1076163e-06,2.0284147e-10,4.5693814e-06,0.0018958679,2.7209969e-07,0.001227666,0.52472186,0.0027148759,2.9625671e-09,2.2768272e-06,1.694035e-09,5.7183439e-07,0.00047438528,1.7048105e-08,0.00017017119,0.14233555,0.00016358788,5.6599614e-10,5.6916758e-07,8.6384522e-10,7.1495883e-08,0.00011861325,1.2203064e-09,2.1880438e-05,0.036376666,1.0265649e-05,1.3962345e-09,1.423797e-07,2.3635685e-09,8.9383319e-09,2.9649738e-05,2.9004438e-10,2.754603e-06,0.0091440808,6.4121756e-07,9.768254e-10,3.6012992e-08,1.7014671e-09,1.1213911e-09,7.4098984e-06,3.3351999e-10,3.4486754e-07,0.002288454,4.0029945e-08,1.6726758e-09,1.1519208e-08,2.6487617e-09,1.6882552e-10,1.8511624e-06,4.1921067e-10,4.3106642e-08,0.00057190901,2.4775927e-09,1.613323e-09,9.0301358e-09,2.8105026e-09,1.3597952e-10,4.6213682e-07,4.0231729e-10,5.3835794e-09,0.00014278638,1.5213908e-10
16324933,1.1237684e-05,0.00058244821,3.7302321e-08,0.0021306097,0.11274647,0.0011901656,0.087066129,5.7572856,0.36959137,1.4052289e-06,0.00014569939,2.4849803e-09,0.00028568838,0.029786,6.9801646e-05,0.02971964,3.6820343,0.14137384,1.7566475e-07,3.6429999e-05,9.1631114e-10,3.6382939e-05,0.0075556976,4.3630408e-06,0.0071933614,1.6289917,0.027437062,2.1960583e-08,9.1076663e-06,7.1361106e-10,4.5693973e-06,0.001895878,2.7217743e-07,0.0012276708,0.52472484,0.0027148913,2.7587876e-09,2.2768495e-06,4.430204e-10,5.7183905e-07,0.0004743904,1.6968142e-08,0.0001701725,0.1423371,0.00016358967,1.5352272e-09,5.6919168e-07,2.229478e-09,7.1496594e-08,0.00011861581,1.2944937e-09,2.1880769e-05,0.036377456,1.0265875e-05,7.335621e-10,1.4233834e-07,1.2462931e-09,8.9380254e-09,2.9651024e-05,2.9609981e-10,2.7546864e-06,0.0091444775,6.4126286e-07,5.1653787e-10,3.5738783e-08,1.0987535e-09,1.120347e-09,7.4105405e-06,1.975675e-10,3.4488846e-07,0.0022886524,4.0025995e-08,1.8163823e-09,1.6058367e-08,2.9635677e-09,1.8068218e-10,1.8514818e-06,3.1117714e-10,4.3111822e-08,0.00057200808,2.5033619e-09,1.9074717e-09,1.1447561e-08,4.0921417e-09,3.9017162e-10,4.6230502e-07,9.57872e-10,5.3848881e-09,0.00014283578,1.4950829e-10
18581309,1.123769e-05,0.00058244861,3.7406685e-08,0.0021306106,0.11274654,0.0011901662,0.087066241,5.7572932,0.36959195,1.4052257e-06,0.00014569957,2.6242478e-09,0.00028568861,0.029786037,6.980174e-05,0.029719675,3.68204,0.1413741,1.7567388e-07,3.6430083e-05,3.745998e-10,3.6383e-05,0.0075557157,4.3629758e-06,0.0071933744,1.628996,0.027437139,2.1971813e-08,9.107709e-06,1.0951936e-09,4.5694128e-06,0.0018958871,2.7223542e-07,0.001227675,0.5247274,0.0027149049,2.7503317e-09,2.2768706e-06,3.1591657e-10,5.7184269e-07,0.00047439494,1.6998655e-08,0.00017017363,0.14233847,0.00016359126,1.2235679e-09,5.6919833e-07,1.9027942e-09,7.149788e-08,0.00011861807,1.2803962e-09,2.1881062e-05,0.036378153,1.0266071e-05,1.1786865e-09,1.4243163e-07,1.9892321e-09,8.9371781e-09,2.9652154e-05,5.4061061e-11,2.7547599e-06,0.0091448259,6.4128877e-07,4.7021178e-09,3.9352621e-08,7.4376548e-09,1.1404826e-09,7.4111044e-06,4.8665649e-10,3.4490679e-07,0.0022888265,4.0051044e-08,7.4800806e-09,2.8956762e-08,1.0173343e-08,1.7526743e-10,1.8517646e-06,4.3572823e-10,4.311643e-08,0.0005720951,2.4887499e-09,3.369745e-10,7.3355566e-09,6.9921152e-10,5.6077742e-10,4.624647e-07,1.4234097e-09,5.386001e-09,0.0001428792,1.9529256e-10
21149554,1.12377e-05,0.00058244891,3.7180971e-08,0.0021306113,0.1127466,0.0011901669,0.087066337,5.7572999,0.36959245,1.4052411e-06,0.0001456997,1.9559144e-09,0.00028568882,0.029786067,6.9801725e-05,0.029719708,3.6820455,0.14137434,1.756693e-07,3.643016e-05,3.8943371e-10,3.6383055e-05,0.0075557316,4.3631222e-06,0.0071933861,1.6289998,0.027437207,2.1961251e-08,9.1077463e-06,3.1706621e-10,4.5694255e-06,0.001895895,2.7225884e-07,0.0012276787,0.52472967,0.0027149168,3.783994e-09,2.2769093e-06,3.6948887e-09,5.7184582e-07,0.0004743989,1.6938292e-08,0.00017017464,0.14233969,0.00016359263,1.0517982e-09,5.6920732e-07,1.5852339e-09,7.149935e-08,0.00011862005,9.3578356e-10,2.1881318e-05,0.03637876,1.0266227e-05,2.4412705e-09,1.4264933e-07,4.042347e-09,8.9387981e-09,2.9653145e-05,7.2022721e-10,2.7548247e-06,0.0091451313,6.4128564e-07,2.1013637e-09,3.7741248e-08,3.4888e-09,1.1499252e-09,7.411601e-06,7.5181084e-10,3.4492297e-07,0.0022889797,4.0035997e-08,1.5494848e-09,1.4836424e-08,3.1117938e-09,1.49317e-10,1.8520118e-06,1.9081267e-10,4.3120451e-08,0.00057217159,2.5033384e-09,7.0980649e-10,1.0377688e-08,1.2668413e-09,3.6731893e-10,4.6256883e-07,7.7506737e-10,5.3870384e-09,0.00014291737,1.4085172e-10
24072772,1.1237714e-05,0.0005824492,3.7059452e-08,0.0021306123,0.11274666,0.0011901675,0.087066419,5.7573056,0.36959289,1.4052391e-06,0.00014569984,1.9211288e-09,0.00028568902,0.029786095,6.980179e-05,0.029719735,3.68205,0.14137454,1.756696e-07,3.6430229e-05,2.8886082e-10,3.6383106e-05,0.0075557451,4.3627874e-06,0.0071933968,1.6290033,0.027437266,2.1963041e-08,9.1077809e-06,6.4378342e-10,4.5694387e-06,0.0018959019,2.7211941e-07,0.001227682,0.52473164,0.0027149273,2.7610214e-09,2.2769086e-06,5.4744576e-10,5.7184712e-07,0.00047440239,1.7192612e-08,0.00017017552,0.14234073,0.00016359385,9.2459418e-10,5.69218e-07,1.3129354e-09,7.1498789e-08,0.0001186218,1.4622594e-09,2.1881544e-05,0.036379296,1.0266378e-05,3.1569265e-09,1.4273732e-07,4.6705027e-09,8.9376604e-09,2.9654017e-05,8.2571006e-11,2.7548811e-06,0.0091453996,6.4130266e-07,1.5841191e-09,3.7453788e-08,2.5783472e-09,1.1613228e-09,7.4120362e-06,7.921036e-10,3.4493718e-07,0.0022891143,4.0056153e-08,1.3525513e-09,1.6371354e-08,3.2000693e-09,2.0116497e-10,1.8522314e-06,4.507531e-10,4.3124036e-08,0.00057223882,2.4620189e-09,2.6354832e-09,1.5230574e-08,5.3354651e-09,6.9173672e-10,4.6276497e-07,1.8198127e-09,5.3879501e-09,0.00014295093,1.0523366e-10
27400028,1.1237753e-05,0.00058244937,3.5832041e-08,0.0021306127,0.1127467,0.0011901679,0.087066494,5.7573109,0.36959328,1.4052431e-06,0.00014569996,1.9824029e-09,0.00028568917,0.029786119,6.9801897e-05,0.029719761,3.682054,0.14137472,1.7567704e-07,3.6430287e-05,6.4185907e-10,3.6383142e-05,0.0075557576,4.3629511e-06,0.0071934056,1.6290061,0.027437318,2.2041645e-08,9.1078118e-06,2.6981506e-09,4.5694474e-06,0.001895908,2.7231845e-07,0.0012276848,0.52473342,0.0027149365,2.7511295e-09,2.2769218e-06,3.9924947e-10,5.7185025e-07,0.00047440547,1.7242461e-08,0.00017017628,0.14234166,0.00016359492,1.3270818e-09,5.6922624e-07,1.921711e-09,7.1499514e-08,0.00011862333,1.3110676e-09,2.1881742e-05,0.036379766,1.0266503e-05,4.2044932e-09,1.4298384e-07,6.0536267e-09,8.939141e-09,2.9654782e-05,2.6630892e-10,2.7549311e-06,0.009145637,6.4129742e-07,2.7033398e-09,3.7427601e-08,4.1729014e-09,1.1640138e-09,7.4124205e-06,8.5479057e-10,3.4494957e-07,0.0022892323,4.0064684e-08,9.8065722e-10,1.5390993e-08,2.38651e-09,2.5518446e-10,1.8524255e-06,7.684049e-10,4.3127113e-08,0.0005722979,2.4949925e-09,5.8375034e-09,2.3713923e-08,9.0000452e-09,2.1657501e-10,4.6278328e-07,7.5072698e-10,5.3887064e-09,0.00014298041,1.1428652e-10
31187165,1.1237715e-05,0.00058244955,3.6859759e-08,0.0021306132,0.11274675,0.0011901685,0.087066561,5.7573156,0.36959362,1.4052316e-06,0.00014570006,2.6035362e-09,0.00028568934,0.02978614,6.9801672e-05,0.029719783,3.6820576,0.14137488,1.7568904e-07,3.6430338e-05,1.5191405e-09,3.6383186e-05,0.0075557679,4.3625697e-06,0.007193414,1.6290089,0.027437364,2.1981304e-08,9.1078364e-06,1.280877e-09,4.5694615e-06,0.0018959135,2.716995e-07,0.0012276873,0.52473491,0.0027149446,4.0076009e-09,2.2769605e-06,4.5899766e-09,5.7185042e-07,0.00047440815,1.7391037e-08,0.00017017698,0.14234248,0.00016359586,3.2383729e-09,5.6932072e-07,4.7696067e-09,7.150188e-08,0.00011862468,7.891397e-10,2.1881917e-05,0.036380183,1.026666e-05,2.6948035e-09,1.4266318e-07,4.0358126e-09,8.9391232e-09,2.9655455e-05,5.5953581e-10,2.7549747e-06,0.0091458438,6.4133639e-07,2.614384e-09,3.7031452e-08,4.4388317e-09,1.1223327e-09,7.4127547e-06,2.1953084e-10,3.4496054e-07,0.0022893362,4.0061494e-08,1.7014946e-09,1.6156401e-08,3.0716821e-09,3.6062359e-10,1.8526006e-06,1.0565936e-09,4.3129848e-08,0.00057234982,2.5104002e-09,1.0519193e-08,3.9266965e-08,1.7978479e-08,2.7879482e-10,4.6287263e-07,7.4132744e-10,5.3893787e-09,0.00014300634,1.4558454e-10
35497748,1.1237737e-05,0.00058244978,3.6212326e-08,0.0021306137,0.11274678,0.0011901685,0.087066621,5.7573199,0.36959392,1.405225e-06,0.00014570016,3.153826e-09,0.00028568943,0.02978616,6.9802026e-05,0.029719802,3.682061,0.14137502,1.7567892e-07,3.6430381e-05,7.5468765e-10,3.6383215e-05,0.0075557777,4.3628229e-06,0.0071934205,1.6290109,0.027437404,2.1967544e-08,9.1078582e-06,7.3516132e-10,4.5694665e-06,0.0018959182,2.7209455e-07,0.0012276896,0.52473629,0.0027149517,2.8029992e-09,2.2769491e-06,1.1108283e-09,5.7185696e-07,0.00047441051,1.6818143e-08,0.00017017758,0.14234321,0.0001635967,4.698907e-09,5.6944367e-07,6.6018676e-09,7.1502697e-08,0.00011862586,8.669033e-10,2.188207e-05,0.036380544,1.0266751e-05,1.3544318e-09,1.4251845e-07,2.2280306e-09,8.9397894e-09,2.9656047e-05,4.5568838e-10,2.7550132e-06,0.0091460273,6.4139434e-07,4.4154866e-09,3.9768185e-08,6.809841e-09,1.1228086e-09,7.4130503e-06,3.3842654e-10,3.4497023e-07,0.0022894274,4.0027666e-08,8.1994838e-09,3.1744388e-08,1.2028342e-08,3.0048222e-10,1.8527421e-06,9.3884422e-10,4.3132292e-08,0.00057239545,2.4934926e-09,8.9338847e-09,3.4491272e-08,1.2578299e-08,1.2491488e-10,4.6293383e-07,3.7282272e-10,5.3899605e-09,0.00014302912,1.979677e-10
40404125,1.1237707e-05,0.00058244995,3.7174243e-08,0.0021306141,0.1127468,0.0011901689,0.087066665,5.7573233,0.36959418,1.4051981e-06,0.00014570024,4.7525424e-09,0.00028568954,0.029786175,6.9802208e-05,0.029719818,3.6820636,0.14137514,1.7567022e-07,3.6430425e-05,4.7479731e-10,3.6383241e-05,0.0075557856,4.3629393e-06,0.0071934266,1.6290131,0.02743744,2.2235968e-08,9.1078864e-06,5.3813156e-09,4.5694733e-06,0.0018959222,2.7211741e-07,0.0012276914,0.52473754,0.0027149579,2.9744589e-09,2.2769696e-06,2.0499066e-09,5.7185923e-07,0.00047441258,1.6570389e-08,0.00017017809,0.14234382,0.00016359742,4.0798183e-09,5.6941923e-07,6.167162e-09,7.1501937e-08,0.00011862691,1.0495597e-09,2.1882202e-05,0.036380865,1.0266821e-05,2.0482629e-09,1.4278038e-07,4.1326128e-09,8.9457393e-09,2.9656567e-05,1.0649838e-09,2.7550468e-06,0.0091461875,6.4138426e-07,4.2736428e-09,4.225798e-08,7.4216711e-09,1.1584653e-09,7.4133118e-06,9.7517083e-10,3.4497864e-07,0.0022895078,4.0063087e-08,5.5026188e-09,2.8524086e-08,1.0467588e-08,4.5634635e-10,1.8528708e-06,1.1218788e-09,4.3134399e-08,0.0005724355,2.4771302e-09,1.7180977e-08,6.7300796e-08,2.9555413e-08,2.2141702e-10,4.6300246e-07,4.7362148e-10,5.3905578e-09,0.00014304914,7.3264589e-11
45988644,1.1237695e-05,0.00058245007,3.7669104e-08,0.0021306146,0.11274684,0.0011901695,0.087066717,5.7573261,0.36959441,1.405199e-06,0.00014570031,4.3429156e-09,0.00028568963,0.029786192,6.9802103e-05,0.029719833,3.682066,0.14137525,1.7566907e-07,3.6430458e-05,7.3577866e-10,3.638327e-05,0.0075557935,4.3630029e-06,0.0071934322,1.6290147,0.027437471,2.2003851e-08,9.1078973e-06,1.7533889e-09,4.5694824e-06,0.001895926,2.7190445e-07,0.0012276932,0.52473855,0.0027149634,2.8277414e-09,2.2769693e-06,1.3075184e-09,5.7185815e-07,0.00047441441,1.7052274e-08,0.00017017855,0.14234436,0.00016359807,1.0171787e-09,5.6926018e-07,1.3493339e-09,7.1501148e-08,0.00011862782,1.9375844e-09,2.1882319e-05,0.036381144,1.0266913e-05,3.2315006e-09,1.4334796e-07,5.2047076e-09,8.9414005e-09,2.9657022e-05,4.3064941e-10,2.755077e-06,0.0091463272,6.4130451e-07,9.3281933e-09,5.3110597e-08,1.3728091e-08,1.1416166e-09,7.4135392e-06,5.6951346e-10,3.4498612e-07,0.0022895783,4.0025685e-08,4.372692e-09,3.504854e-08,7.471368e-09,9.3985364e-10,1.8529947e-06,2.0618827e-09,4.3136232e-08,0.00057247072,2.504451e-09,9.0905665e-09,3.6179461e-08,1.3567687e-08,5.7610572e-10,4.6312979e-07,1.3592087e-09,5.3909597e-09,0.00014306673,1.6178819e-10
52345036,1.1237733e-05,0.00058245024,3.6663924e-08,0.0021306148,0.11274686,0.0011901696,0.087066747,5.757329,0.36959461,1.4052345e-06,0.00014570037,2.9253864e-09,0.00028568975,0.029786201,6.9801708e-05,0.029719844,3.6820681,0.14137534,1.7567238e-07,3.6430491e-05,7.5001583e-10,3.6383288e-05,0.0075557996,4.3630318e-06,0.0071934364,1.6290163,0.027437498,2.2024025e-08,9.1079128e-06,2.5107742e-09,4.5694833e-06,0.0018959291,2.7227813e-07,0.0012276947,0.5247395,0.0027149683,3.4401524e-09,2.2769934e-06,3.6568774e-09,5.7185929e-07,0.00047441601,1.7184156e-08,0.00017017896,0.14234486,0.00016359863,1.5580356e-09,5.692857e-07,2.479832e-09,7.1502541e-08,0.00011862861,1.2587216e-09,2.1882424e-05,0.03638139,1.0266984e-05,1.4953174e-09,1.4289527e-07,3.300808e-09,8.9425498e-09,2.9657424e-05,5.983094e-10,2.755103e-06,0.009146452,6.4133956e-07,2.3664293e-09,3.8874479e-08,4.4322168e-09,1.1357949e-09,7.4137397e-06,6.3106909e-10,3.4499237e-07,0.0022896403,4.0181777e-08,1.5323246e-09,2.2820469e-08,2.7773338e-09,5.3434451e-10,1.8531068e-06,1.2726453e-09,4.3137788e-08,0.00057250168,2.5707503e-09,2.3759704e-08,9.4603493e-08,3.8208074e-08,9.6740438e-10,4.6328222e-07,2.8306287e-09,5.3913292e-09,0.0001430822,2.6395536e-10
59579987,1.1237591e-05,0.00058245024,4.1045079e-08,0.0021306153,0.11274689,0.00119017,0.087066785,5.7573314,0.36959479,1.4053124e-06,0.00014570043,2.6371507e-09,0.00028568981,0.029786214,6.9801996e-05,0.029719857,3.68207,0.14137542,1.7566607e-07,3.6430516e-05,1.120079e-09,3.6383321e-05,0.0075558051,4.3623797e-06,0.007193441,1.6290176,0.027437522,2.2102082e-08,9.107931e-06,4.2399053e-09,4.5694833e-06,0.0018959319,2.7282387e-07,0.001227696,0.52474028,0.0027149725,3.5085472e-09,2.2770053e-06,3.2351294e-09,5.718594e-07,0.00047441741,1.7221434e-08,0.00017017931,0.14234528,0.00016359913,1.4099738e-09,5.6930048e-07,2.3391646e-09,7.1503095e-08,0.00011862932,1.2716568e-09,2.1882517e-05,0.036381606,1.0267022e-05,7.1711015e-09,1.4483498e-07,1.0891715e-08,8.9407823e-09,2.9657775e-05,4.791289e-10,2.7551257e-06,0.00914656,6.4135221e-07,1.0326936e-08,5.6875884e-08,1.8214436e-08,1.461028e-09,7.4139248e-06,2.6656104e-09,3.4499845e-07,0.0022896945,4.0019812e-08,7.3961246e-09,4.4336616e-08,1.4038471e-08,1.5012716e-09,1.8532223e-06,3.3655905e-09,4.313932e-08,0.00057252892,2.4693012e-09,2.1081625e-08,8.8487397e-08,3.5643699e-08,9.2063795e-10,4.6325653e-07,1.7147916e-09,5.3917941e-09,0.00014309578,1.014013e-10
67814927,1.1237709e-05,0.00058245042,3.7983353e-08,0.0021306155,0.1127469,0.00119017,0.087066814,5.7573333,0.36959495,1.4052924e-06,0.00014570048,9.4241676e-10,0.00028568989,0.029786224,6.9801789e-05,0.029719867,3.6820714,0.1413755,1.7565695e-07,3.6430542e-05,3.4140009e-09,3.6383324e-05,0.0075558103,4.3627773e-06,0.0071934443,1.6290188,0.027437543,2.1969939e-08,9.1079373e-06,1.0198984e-09,4.5694837e-06,0.0018959346,2.7302762e-07,0.001227697,0.52474093,0.0027149762,3.6016119e-09,2.2770103e-06,4.1497397e-09,5.7186566e-07,0.00047441869,1.6456325e-08,0.00017017963,0.14234567,0.00016359954,4.590643e-09,5.6946396e-07,6.795572e-09,7.1506122e-08,0.00011862993,3.3736425e-10,2.1882595e-05,0.036381796,1.026713e-05,3.0771143e-09,1.4293289e-07,4.4131289e-09,8.9416954e-09,2.9658086e-05,5.5623106e-10,2.7551462e-06,0.0091466559,6.4134792e-07,5.5094476e-09,4.3124462e-08,8.3940818e-09,1.2897009e-09,7.4140721e-06,1.4538151e-09,3.4500337e-07,0.0022897422,4.0035722e-08,8.0865536e-09,3.8377348e-08,1.2383804e-08,6.5348982e-10,1.8532761e-06,2.0812387e-09,4.3140489e-08,0.00057255273,2.5716791e-09,2.0539257e-08,8.393058e-08,3.3285592e-08,6.1000033e-10,4.6329038e-07,1.9325851e-09,5.3920459e-09,0.00014310773,1.485535e-10
77188073,1.1237709e-05,0.00058245048,3.6949613e-08,0.0021306158,0.11274692,0.0011901702,0.087066844,5.7573352,0.36959508,1.4052574e-06,0.00014570051,1.6799619e-09,0.00028568992,0.029786233,6.9802533e-05,0.029719878,3.6820731,0.14137556,1.756798e-07,3.643056e-05,1.0663127e-09,3.6383335e-05,0.0075558145,4.3632117e-06,0.0071934476,1.6290199,0.027437562,2.1972705e-08,9.1079482e-06,1.4182552e-09,4.5695001e-06,0.0018959367,2.717309e-07,0.0012276982,0.52474159,0.0027149795,6.366633e-09,2.2770901e-06,7.9326108e-09,5.7185764e-07,0.00047441976,1.7804493e-08,0.0001701799,0.14234599,0.00016359989,2.9271443e-09,5.6954747e-07,6.4555338e-09,7.1501688e-08,0.00011863048,2.1881998e-09,2.1882666e-05,0.036381964,1.026715e-05,3.356867e-09,1.4334402e-07,5.4242605e-09,8.9391623e-09,2.9658357e-05,4.7845927e-10,2.7551635e-06,0.0091467388,6.4142146e-07,6.4497772e-09,4.5620993e-08,1.1637925e-08,1.4617664e-09,7.4142154e-06,2.6850774e-09,3.4500763e-07,0.0022897841,4.0100425e-08,2.5975753e-08,9.4879262e-08,3.7657191e-08,8.6484014e-10,1.853413e-06,3.2331028e-09,4.3141828e-08,0.00057257374,2.3681867e-09,1.6787151e-08,1.1071362e-07,3.5823247e-08,6.6830547e-10,4.6355655e-07,1.7047714e-09,5.392343e-09,0.00014311822,1.4358403e-10
87856743,1.1237687e-05,0.00058245054,3.898703e-08,0.0021306158,0.11274693,0.0011901703,0.087066866,5.7573371,0.3695952,1.4052328e-06,0.00014570054,3.1053959e-09,0.00028568998,0.02978624,6.9802212e-05,0.029719884,3.6820743,0.14137562,1.7570608e-07,3.6430582e-05,3.2107672e-09,3.6383335e-05,0.0075558187,4.3635894e-06,0.0071934504,1.6290208,0.027437578,2.2195893e-08,9.1079655e-06,4.8009585e-09,4.5695037e-06,0.0018959385,2.7225644e-07,0.001227699,0.52474219,0.0027149823,3.6409122e-09,2.277053e-06,3.813204e-09,5.7186162e-07,0.00047442073,1.7428861e-08,0.00017018015,0.14234628,0.00016360022,3.7600389e-09,5.6955093e-07,5.4955909e-09,7.1505966e-08,0.00011863096,6.9936823e-10,2.188273e-05,0.036382113,1.0267181e-05,2.6996712e-09,1.4337049e-07,4.6248583e-09,8.9519627e-09,2.9658597e-05,1.0609225e-09,2.7551789e-06,0.0091468133,6.4141659e-07,2.3507629e-09,4.6968317e-08,5.0179082e-09,1.1866438e-09,7.4143268e-06,8.4233037e-10,3.4501215e-07,0.0022898212,3.987467e-08,1.1817399e-08,4.9450854e-08,2.0357645e-08,7.7743334e-10,1.8534049e-06,2.3560424e-09,4.3142617e-08,0.00057259219,2.5365876e-09,1.212216e-08,8.5346954e-08,2.2639884e-08,2.6616696e-09,4.6474938e-07,8.4723798e-09,5.3924913e-09,0.00014312743,3.2099429e-10
1e+08,1.1237667e-05,0.00058245059,3.8924493e-08,0.002130616,0.11274695,0.0011901707,0.087066881,5.7573385,0.36959531,1.4052288e-06,0.00014570057,2.7466559e-09,0.00028569004,0.029786246,6.9802042e-05,0.029719891,3.6820755,0.14137566,1.7566131e-07,3.6430596e-05,1.9711401e-09,3.6383346e-05,0.0075558219,4.3634315e-06,0.0071934531,1.6290215,0.027437592,2.2106688e-08,9.1079701e-06,4.0009395e-09,4.5694997e-06,0.0018959402,2.7239757e-07,0.0012276997,0.5247426,0.0027149849,4.8336979e-09,2.2770885e-06,6.5384216e-09,5.7187316e-07,0.00047442154,1.5552843e-08,0.00017018037,0.14234653,0.00016360054,7.1938513e-09,5.7028672e-07,1.2212885e-08,7.1505333e-08,0.00011863137,1.2430722e-09,2.1882781e-05,0.036382239,1.0267168e-05,6.7928636e-09,1.4617665e-07,1.2053296e-08,8.9412708e-09,2.9658806e-05,1.1550919e-09,2.7551928e-06,0.0091468776,6.4138451e-07,4.0284318e-09,5.6891917e-08,8.8604722e-09,1.9245863e-09,7.4144591e-06,4.6127479e-09,3.450152e-07,0.0022898535,3.9981907e-08,2.0057266e-08,8.2790827e-08,3.0974498e-08,3.7037723e-10,1.8534504e-06,1.1874045e-09,4.3143569e-08,0.00057260843,2.4376768e-09,2.5608674e-08,1.1375386e-07,4.3752928e-08,4.4602982e-10,4.6351553e-07,1.7817195e-09,5.3927707e-09,0.00014313552,1.6702534e-10

